Irksome: Automating Runge--Kutta time-stepping for finite element methods

While implicit Runge--Kutta methods possess high order accuracy and important stability properties, implementation difficulties and the high expense of solving the coupled algebraic system at each time step are frequently cited as impediments. We present IIrksome, a high-level library for manipulating UFL (Unified Form Language) expressions of semidiscrete variational forms to obtain UFL expressions for the coupled Runge--Kutta stage equations at each time step. Irksome works with the Firedrake package to enable the efficient solution of the resulting coupled algebraic systems. Numerical examples confirm the efficacy of the software and our solver techniques for various problems.

==> bbmGL2_IC.csv <==
x,u
0.100000,0.000000
0.200000,0.000000
0.300000,0.000000
0.400000,0.000000
0.500000,0.000000
0.600000,0.000000
0.700000,0.000000
0.800000,0.000000
0.900000,0.000000
1.000000,0.000000
1.100000,0.000000
1.200000,0.000000
1.300000,0.000000
1.400000,0.000000
1.500000,0.000000
1.600000,0.000000
1.700000,0.000000
1.800000,0.000000
1.900000,0.000000
2.000000,0.000000
2.100000,0.000000
2.200000,0.000000
2.300000,0.000000
2.400000,0.000000
2.500000,0.000000
2.600000,0.000000
2.700000,0.000000
2.800000,0.000000
2.900000,0.000000
3.000000,0.000000
3.100000,0.000000
3.200000,0.000000
3.300000,0.000000
3.400000,0.000000
3.500000,0.000000
3.600000,0.000000
3.700000,0.000000
3.800000,0.000000
3.900000,0.000000
4.000000,0.000000
4.100000,0.000000
4.200000,0.000000
4.300000,0.000000
4.400000,0.000000
4.500000,0.000000
4.600000,0.000000
4.700000,0.000000
4.800000,0.000000
4.900000,0.000000
5.000000,0.000000
5.100000,0.000000
5.200000,0.000000
5.300000,0.000000
5.400000,0.000000
5.500000,0.000000
5.600000,0.000000
5.700000,0.000000
5.800000,0.000000
5.900000,0.000000
6.000000,0.000000
6.100000,0.000000
6.200000,0.000000
6.300000,0.000000
6.400000,0.000000
6.500000,0.000000
6.600000,0.000000
6.700000,0.000000
6.800000,0.000000
6.900000,0.000000
7.000000,0.000000
7.100000,0.000000
7.200000,0.000000
7.300000,0.000000
7.400000,0.000000
7.500000,0.000000
7.600000,0.000000
7.700000,0.000000
7.800000,0.000000
7.900000,0.000000
8.000000,0.000000
8.100000,0.000000
8.200000,0.000000
8.300000,0.000000
8.400000,0.000001
8.500000,0.000001
8.600000,0.000001
8.700000,0.000001
8.800000,0.000001
8.900000,0.000001
9.000000,0.000001
9.100000,0.000001
9.200000,0.000001
9.300000,0.000001
9.400000,0.000001
9.500000,0.000001
9.600000,0.000001
9.700000,0.000001
9.800000,0.000001
9.900000,0.000001
10.000000,0.000001
10.100000,0.000001
10.200000,0.000001
10.300000,0.000001
10.400000,0.000001
10.500000,0.000001
10.600000,0.000002
10.700000,0.000002
10.800000,0.000002
10.900000,0.000002
11.000000,0.000002
11.100000,0.000002
11.200000,0.000002
11.300000,0.000002
11.400000,0.000002
11.500000,0.000002
11.600000,0.000003
11.700000,0.000003
11.800000,0.000003
11.900000,0.000003
12.000000,0.000003
12.100000,0.000003
12.200000,0.000003
12.300000,0.000004
12.400000,0.000004
12.500000,0.000004
12.600000,0.000004
12.700000,0.000004
12.800000,0.000005
12.900000,0.000005
13.000000,0.000005
13.100000,0.000005
13.200000,0.000006
13.300000,0.000006
13.400000,0.000006
13.500000,0.000007
13.600000,0.000007
13.700000,0.000007
13.800000,0.000008
13.900000,0.000008
14.000000,0.000009
14.100000,0.000009
14.200000,0.000010
14.300000,0.000010
14.400000,0.000011
14.500000,0.000011
14.600000,0.000012
14.700000,0.000012
14.800000,0.000013
14.900000,0.000013
15.000000,0.000014
15.100000,0.000015
15.200000,0.000016
15.300000,0.000016
15.400000,0.000017
15.500000,0.000018
15.600000,0.000019
15.700000,0.000020
15.800000,0.000021
15.900000,0.000022
16.000000,0.000023
16.100000,0.000025
16.200000,0.000026
16.300000,0.000027
16.400000,0.000029
16.500000,0.000030
16.600000,0.000032
16.700000,0.000033
16.800000,0.000035
16.900000,0.000037
17.000000,0.000039
17.100000,0.000041
17.200000,0.000043
17.300000,0.000045
17.400000,0.000047
17.500000,0.000049
17.600000,0.000052
17.700000,0.000055
17.800000,0.000057
17.900000,0.000060
18.000000,0.000064
18.100000,0.000067
18.200000,0.000070
18.300000,0.000074
18.400000,0.000078
18.500000,0.000082
18.600000,0.000086
18.700000,0.000090
18.800000,0.000095
18.900000,0.000100
19.000000,0.000105
19.100000,0.000110
19.200000,0.000116
19.300000,0.000122
19.400000,0.000128
19.500000,0.000134
19.600000,0.000141
19.700000,0.000149
19.800000,0.000156
19.900000,0.000164
20.000000,0.000173
20.100000,0.000182
20.200000,0.000191
20.300000,0.000201
20.400000,0.000211
20.500000,0.000222
20.600000,0.000233
20.700000,0.000245
20.800000,0.000258
20.900000,0.000271
21.000000,0.000285
21.100000,0.000299
21.200000,0.000315
21.300000,0.000331
21.400000,0.000348
21.500000,0.000366
21.600000,0.000384
21.700000,0.000404
21.800000,0.000425
21.900000,0.000446
22.000000,0.000469
22.100000,0.000493
22.200000,0.000519
22.300000,0.000545
22.400000,0.000573
22.500000,0.000603
22.600000,0.000634
22.700000,0.000666
22.800000,0.000700
22.900000,0.000736
23.000000,0.000774
23.100000,0.000813
23.200000,0.000855
23.300000,0.000899
23.400000,0.000945
23.500000,0.000993
23.600000,0.001044
23.700000,0.001098
23.800000,0.001154
23.900000,0.001213
24.000000,0.001275
24.100000,0.001341
24.200000,0.001409
24.300000,0.001482
24.400000,0.001557
24.500000,0.001637
24.600000,0.001721
24.700000,0.001809
24.800000,0.001902
24.900000,0.001999
25.000000,0.002102
25.100000,0.002209
25.200000,0.002323
25.300000,0.002442
25.400000,0.002567
25.500000,0.002698
25.600000,0.002836
25.700000,0.002981
25.800000,0.003134
25.900000,0.003294
26.000000,0.003463
26.100000,0.003640
26.200000,0.003826
26.300000,0.004022
26.400000,0.004228
26.500000,0.004444
26.600000,0.004672
26.700000,0.004911
26.800000,0.005162
26.900000,0.005426
27.000000,0.005703
27.100000,0.005994
27.200000,0.006301
27.300000,0.006623
27.400000,0.006961
27.500000,0.007317
27.600000,0.007691
27.700000,0.008083
27.800000,0.008496
27.900000,0.008930
28.000000,0.009385
28.100000,0.009864
28.200000,0.010367
28.300000,0.010896
28.400000,0.011451
28.500000,0.012035
28.600000,0.012648
28.700000,0.013292
28.800000,0.013969
28.900000,0.014680
29.000000,0.015426
29.100000,0.016211
29.200000,0.017035
29.300000,0.017901
29.400000,0.018810
29.500000,0.019765
29.600000,0.020767
29.700000,0.021820
29.800000,0.022926
29.900000,0.024087
30.000000,0.025307
30.100000,0.026587
30.200000,0.027931
30.300000,0.029342
30.400000,0.030823
30.500000,0.032377
30.600000,0.034009
30.700000,0.035721
30.800000,0.037518
30.900000,0.039403
31.000000,0.041381
31.100000,0.043456
31.200000,0.045633
31.300000,0.047916
31.400000,0.050310
31.500000,0.052821
31.600000,0.055453
31.700000,0.058212
31.800000,0.061104
31.900000,0.064135
32.000000,0.067311
32.100000,0.070638
32.200000,0.074123
32.300000,0.077772
32.400000,0.081594
32.500000,0.085594
32.600000,0.089781
32.700000,0.094163
32.800000,0.098746
32.900000,0.103540
33.000000,0.108553
33.100000,0.113792
33.200000,0.119268
33.300000,0.124989
33.400000,0.130963
33.500000,0.137201
33.600000,0.143711
33.700000,0.150503
33.800000,0.157586
33.900000,0.164970
34.000000,0.172665
34.100000,0.180679
34.200000,0.189023
34.300000,0.197705
34.400000,0.206735
34.500000,0.216122
34.600000,0.225874
34.700000,0.235999
34.800000,0.246505
34.900000,0.257400
35.000000,0.268690
35.100000,0.280381
35.200000,0.292478
35.300000,0.304986
35.400000,0.317907
35.500000,0.331244
35.600000,0.344997
35.700000,0.359167
35.800000,0.373751
35.900000,0.388745
36.000000,0.404145
36.100000,0.419942
36.200000,0.436128
36.300000,0.452691
36.400000,0.469617
36.500000,0.486890
36.600000,0.504491
36.700000,0.522399
36.800000,0.540590
36.900000,0.559036
37.000000,0.577708
37.100000,0.596573
37.200000,0.615594
37.300000,0.634733
37.400000,0.653948
37.500000,0.673195
37.600000,0.692425
37.700000,0.711588
37.800000,0.730631
37.900000,0.749499
38.000000,0.768134
38.100000,0.786477
38.200000,0.804467
38.300000,0.822041
38.400000,0.839136
38.500000,0.855689
38.600000,0.871636
38.700000,0.886913
38.800000,0.901457
38.900000,0.915208
39.000000,0.928106
39.100000,0.940095
39.200000,0.951120
39.300000,0.961131
39.400000,0.970082
39.500000,0.977928
39.600000,0.984634
39.700000,0.990166
39.800000,0.994498
39.900000,0.997607
40.000000,0.999479
40.100000,1.000104
40.200000,0.999479
40.300000,0.997607
40.400000,0.994498
40.500000,0.990166
40.600000,0.984634
40.700000,0.977928
40.800000,0.970082
40.900000,0.961131
41.000000,0.951120
41.100000,0.940095
41.200000,0.928106
41.300000,0.915208
41.400000,0.901457
41.500000,0.886913
41.600000,0.871636
41.700000,0.855689
41.800000,0.839136
41.900000,0.822041
42.000000,0.804467
42.100000,0.786477
42.200000,0.768134
42.300000,0.749499
42.400000,0.730631
42.500000,0.711588
42.600000,0.692425
42.700000,0.673195
42.800000,0.653948
42.900000,0.634733
43.000000,0.615594
43.100000,0.596573
43.200000,0.577708
43.300000,0.559036
43.400000,0.540590
43.500000,0.522399
43.600000,0.504491
43.700000,0.486890
43.800000,0.469617
43.900000,0.452691
44.000000,0.436128
44.100000,0.419942
44.200000,0.404145
44.300000,0.388745
44.400000,0.373751
44.500000,0.359167
44.600000,0.344997
44.700000,0.331244
44.800000,0.317907
44.900000,0.304986
45.000000,0.292478
45.100000,0.280381
45.200000,0.268690
45.300000,0.257400
45.400000,0.246505
45.500000,0.235999
45.600000,0.225874
45.700000,0.216122
45.800000,0.206735
45.900000,0.197705
46.000000,0.189023
46.100000,0.180679
46.200000,0.172665
46.300000,0.164970
46.400000,0.157586
46.500000,0.150503
46.600000,0.143711
46.700000,0.137201
46.800000,0.130963
46.900000,0.124989
47.000000,0.119268
47.100000,0.113792
47.200000,0.108553
47.300000,0.103540
47.400000,0.098746
47.500000,0.094163
47.600000,0.089781
47.700000,0.085594
47.800000,0.081594
47.900000,0.077772
48.000000,0.074123
48.100000,0.070638
48.200000,0.067311
48.300000,0.064135
48.400000,0.061104
48.500000,0.058212
48.600000,0.055453
48.700000,0.052821
48.800000,0.050310
48.900000,0.047916
49.000000,0.045633
49.100000,0.043456
49.200000,0.041381
49.300000,0.039403
49.400000,0.037518
49.500000,0.035721
49.600000,0.034009
49.700000,0.032377
49.800000,0.030823
49.900000,0.029342
50.000000,0.027931
50.100000,0.026587
50.200000,0.025307
50.300000,0.024087
50.400000,0.022926
50.500000,0.021820
50.600000,0.020767
50.700000,0.019765
50.800000,0.018810
50.900000,0.017901
51.000000,0.017035
51.100000,0.016211
51.200000,0.015426
51.300000,0.014680
51.400000,0.013969
51.500000,0.013292
51.600000,0.012648
51.700000,0.012035
51.800000,0.011451
51.900000,0.010896
52.000000,0.010367
52.100000,0.009864
52.200000,0.009385
52.300000,0.008930
52.400000,0.008496
52.500000,0.008083
52.600000,0.007691
52.700000,0.007317
52.800000,0.006961
52.900000,0.006623
53.000000,0.006301
53.100000,0.005994
53.200000,0.005703
53.300000,0.005426
53.400000,0.005162
53.500000,0.004911
53.600000,0.004672
53.700000,0.004444
53.800000,0.004228
53.900000,0.004022
54.000000,0.003826
54.100000,0.003640
54.200000,0.003463
54.300000,0.003294
54.400000,0.003134
54.500000,0.002981
54.600000,0.002836
54.700000,0.002698
54.800000,0.002567
54.900000,0.002442
55.000000,0.002323
55.100000,0.002209
55.200000,0.002102
55.300000,0.001999
55.400000,0.001902
55.500000,0.001809
55.600000,0.001721
55.700000,0.001637
55.800000,0.001557
55.900000,0.001482
56.000000,0.001409
56.100000,0.001341
56.200000,0.001275
56.300000,0.001213
56.400000,0.001154
56.500000,0.001098
56.600000,0.001044
56.700000,0.000993
56.800000,0.000945
56.900000,0.000899
57.000000,0.000855
57.100000,0.000813
57.200000,0.000774
57.300000,0.000736
57.400000,0.000700
57.500000,0.000666
57.600000,0.000634
57.700000,0.000603
57.800000,0.000573
57.900000,0.000545
58.000000,0.000519
58.100000,0.000493
58.200000,0.000469
58.300000,0.000446
58.400000,0.000425
58.500000,0.000404
58.600000,0.000384
58.700000,0.000366
58.800000,0.000348
58.900000,0.000331
59.000000,0.000315
59.100000,0.000299
59.200000,0.000285
59.300000,0.000271
59.400000,0.000258
59.500000,0.000245
59.600000,0.000233
59.700000,0.000222
59.800000,0.000211
59.900000,0.000201
60.000000,0.000191
60.100000,0.000182
60.200000,0.000173
60.300000,0.000164
60.400000,0.000156
60.500000,0.000149
60.600000,0.000141
60.700000,0.000134
60.800000,0.000128
60.900000,0.000122
61.000000,0.000116
61.100000,0.000110
61.200000,0.000105
61.300000,0.000100
61.400000,0.000095
61.500000,0.000090
61.600000,0.000086
61.700000,0.000082
61.800000,0.000078
61.900000,0.000074
62.000000,0.000070
62.100000,0.000067
62.200000,0.000064
62.300000,0.000060
62.400000,0.000057
62.500000,0.000055
62.600000,0.000052
62.700000,0.000049
62.800000,0.000047
62.900000,0.000045
63.000000,0.000043
63.100000,0.000041
63.200000,0.000039
63.300000,0.000037
63.400000,0.000035
63.500000,0.000033
63.600000,0.000032
63.700000,0.000030
63.800000,0.000029
63.900000,0.000027
64.000000,0.000026
64.100000,0.000025
64.200000,0.000023
64.300000,0.000022
64.400000,0.000021
64.500000,0.000020
64.600000,0.000019
64.700000,0.000018
64.800000,0.000017
64.900000,0.000016
65.000000,0.000016
65.100000,0.000015
65.200000,0.000014
65.300000,0.000013
65.400000,0.000013
65.500000,0.000012
65.600000,0.000012
65.700000,0.000011
65.800000,0.000011
65.900000,0.000010
66.000000,0.000010
66.100000,0.000009
66.200000,0.000009
66.300000,0.000008
66.400000,0.000008
66.500000,0.000007
66.600000,0.000007
66.700000,0.000007
66.800000,0.000006
66.900000,0.000006
67.000000,0.000006
67.100000,0.000005
67.200000,0.000005
67.300000,0.000005
67.400000,0.000005
67.500000,0.000004
67.600000,0.000004
67.700000,0.000004
67.800000,0.000004
67.900000,0.000004
68.000000,0.000003
68.100000,0.000003
68.200000,0.000003
68.300000,0.000003
68.400000,0.000003
68.500000,0.000003
68.600000,0.000003
68.700000,0.000002
68.800000,0.000002
68.900000,0.000002
69.000000,0.000002
69.100000,0.000002
69.200000,0.000002
69.300000,0.000002
69.400000,0.000002
69.500000,0.000002
69.600000,0.000002
69.700000,0.000001
69.800000,0.000001
69.900000,0.000001
70.000000,0.000001
70.100000,0.000001
70.200000,0.000001
70.300000,0.000001
70.400000,0.000001
70.500000,0.000001
70.600000,0.000001
70.700000,0.000001
70.800000,0.000001
70.900000,0.000001
71.000000,0.000001
71.100000,0.000001
71.200000,0.000001
71.300000,0.000001
71.400000,0.000001
71.500000,0.000001
71.600000,0.000001
71.700000,0.000001
71.800000,0.000001
71.900000,0.000000
72.000000,0.000000
72.100000,0.000000
72.200000,0.000000
72.300000,0.000000
72.400000,0.000000
72.500000,0.000000
72.600000,0.000000
72.700000,0.000000
72.800000,0.000000
72.900000,0.000000
73.000000,0.000000
73.100000,0.000000
73.200000,0.000000
73.300000,0.000000
73.400000,0.000000
73.500000,0.000000
73.600000,0.000000
73.700000,0.000000
73.800000,0.000000
73.900000,0.000000
74.000000,0.000000
74.100000,0.000000
74.200000,0.000000
74.300000,0.000000
74.400000,0.000000
74.500000,0.000000
74.600000,0.000000
74.700000,0.000000
74.800000,0.000000
74.900000,0.000000
75.000000,0.000000
75.100000,0.000000
75.200000,0.000000
75.300000,0.000000
75.400000,0.000000
75.500000,0.000000
75.600000,0.000000
75.700000,0.000000
75.800000,0.000000
75.900000,0.000000
76.000000,0.000000
76.100000,0.000000
76.200000,0.000000
76.300000,0.000000
76.400000,0.000000
76.500000,0.000000
76.600000,0.000000
76.700000,0.000000
76.800000,0.000000
76.900000,0.000000
77.000000,0.000000
77.100000,0.000000
77.200000,0.000000
77.300000,0.000000
77.400000,0.000000
77.500000,0.000000
77.600000,0.000000
77.700000,0.000000
77.800000,0.000000
77.900000,0.000000
78.000000,0.000000
78.100000,0.000000
78.200000,0.000000
78.300000,0.000000
78.400000,0.000000
78.500000,0.000000
78.600000,0.000000
78.700000,0.000000
78.800000,0.000000
78.900000,0.000000
79.000000,0.000000
79.100000,0.000000
79.200000,0.000000
79.300000,0.000000
79.400000,0.000000
79.500000,0.000000
79.600000,0.000000
79.700000,0.000000
79.800000,0.000000
79.900000,0.000000
80.000000,0.000000
80.100000,0.000000
80.200000,0.000000
80.300000,0.000000
80.400000,0.000000
80.500000,0.000000
80.600000,0.000000
80.700000,0.000000
80.800000,0.000000
80.900000,0.000000
81.000000,0.000000
81.100000,0.000000
81.200000,0.000000
81.300000,0.000000
81.400000,0.000000
81.500000,0.000000
81.600000,0.000000
81.700000,0.000000
81.800000,0.000000
81.900000,0.000000
82.000000,0.000000
82.100000,0.000000
82.200000,0.000000
82.300000,0.000000
82.400000,0.000000
82.500000,0.000000
82.600000,0.000000
82.700000,0.000000
82.800000,0.000000
82.900000,0.000000
83.000000,0.000000
83.100000,0.000000
83.200000,0.000000
83.300000,0.000000
83.400000,0.000000
83.500000,0.000000
83.600000,0.000000
83.700000,0.000000
83.800000,0.000000
83.900000,0.000000
84.000000,0.000000
84.100000,0.000000
84.200000,0.000000
84.300000,0.000000
84.400000,0.000000
84.500000,0.000000
84.600000,0.000000
84.700000,0.000000
84.800000,0.000000
84.900000,0.000000
85.000000,0.000000
85.100000,0.000000
85.200000,0.000000
85.300000,0.000000
85.400000,0.000000
85.500000,0.000000
85.600000,0.000000
85.700000,0.000000
85.800000,0.000000
85.900000,0.000000
86.000000,0.000000
86.100000,0.000000
86.200000,0.000000
86.300000,0.000000
86.400000,0.000000
86.500000,0.000000
86.600000,0.000000
86.700000,0.000000
86.800000,0.000000
86.900000,0.000000
87.000000,0.000000
87.100000,0.000000
87.200000,0.000000
87.300000,0.000000
87.400000,0.000000
87.500000,0.000000
87.600000,0.000000
87.700000,0.000000
87.800000,0.000000
87.900000,0.000000
88.000000,0.000000
88.100000,0.000000
88.200000,0.000000
88.300000,0.000000
88.400000,0.000000
88.500000,0.000000
88.600000,0.000000
88.700000,0.000000
88.800000,0.000000
88.900000,0.000000
89.000000,0.000000
89.100000,0.000000
89.200000,0.000000
89.300000,0.000000
89.400000,0.000000
89.500000,0.000000
89.600000,0.000000
89.700000,0.000000
89.800000,0.000000
89.900000,0.000000
90.000000,0.000000
90.100000,0.000000
90.200000,0.000000
90.300000,0.000000
90.400000,0.000000
90.500000,0.000000
90.600000,0.000000
90.700000,0.000000
90.800000,0.000000
90.900000,0.000000
91.000000,0.000000
91.100000,0.000000
91.200000,0.000000
91.300000,0.000000
91.400000,0.000000
91.500000,0.000000
91.600000,0.000000
91.700000,0.000000
91.800000,0.000000
91.900000,0.000000
92.000000,0.000000
92.100000,0.000000
92.200000,0.000000
92.300000,0.000000
92.400000,0.000000
92.500000,0.000000
92.600000,0.000000
92.700000,0.000000
92.800000,0.000000
92.900000,0.000000
93.000000,0.000000
93.100000,0.000000
93.200000,0.000000
93.300000,0.000000
93.400000,0.000000
93.500000,0.000000
93.600000,0.000000
93.700000,0.000000
93.800000,0.000000
93.900000,0.000000
94.000000,0.000000
94.100000,0.000000
94.200000,0.000000
94.300000,0.000000
94.400000,0.000000
94.500000,0.000000
94.600000,0.000000
94.700000,0.000000
94.800000,0.000000
94.900000,0.000000
95.000000,0.000000
95.100000,0.000000
95.200000,0.000000
95.300000,0.000000
95.400000,0.000000
95.500000,0.000000
95.600000,0.000000
95.700000,0.000000
95.800000,0.000000
95.900000,0.000000
96.000000,0.000000
96.100000,0.000000
96.200000,0.000000
96.300000,0.000000
96.400000,0.000000
96.500000,0.000000
96.600000,0.000000
96.700000,0.000000
96.800000,0.000000
96.900000,0.000000
97.000000,0.000000
97.100000,0.000000
97.200000,0.000000
97.300000,0.000000
97.400000,0.000000
97.500000,0.000000
97.600000,0.000000
97.700000,0.000000
97.800000,0.000000
97.900000,0.000000
98.000000,0.000000
98.100000,0.000000
98.200000,0.000000
98.300000,0.000000
98.400000,0.000000
98.500000,0.000000
98.600000,0.000000
98.700000,0.000000
98.800000,0.000000
98.900000,0.000000
99.000000,0.000000
99.100000,0.000000
99.200000,0.000000
99.300000,0.000000
99.400000,-0.000000
99.500000,0.000000
99.600000,-0.000000
99.700000,0.000000
99.800000,-0.000000
99.900000,0.000000
99.900000,-0.000000


==> bbmGL2_final.csv <==
x,uex,u,err
0.100000,0.000000,0.000000,4.084123e-09
0.200000,0.000000,0.000000,-5.690976e-08
0.300000,0.000000,0.000000,-5.310276e-08
0.400000,0.000000,0.000000,-5.057986e-08
0.500000,0.000000,0.000000,-4.789954e-08
0.600000,0.000000,0.000000,-4.543990e-08
0.700000,0.000000,0.000000,-4.309173e-08
0.800000,0.000000,0.000000,-4.087662e-08
0.900000,0.000000,0.000000,-3.878138e-08
1.000000,0.000000,0.000000,-3.680236e-08
1.100000,0.000000,0.000000,-3.493355e-08
1.200000,0.000000,0.000000,-3.316984e-08
1.300000,0.000000,0.000000,-3.150606e-08
1.400000,0.000000,0.000000,-2.993728e-08
1.500000,0.000000,0.000000,-2.845870e-08
1.600000,0.000000,0.000000,-2.706571e-08
1.700000,0.000000,0.000000,-2.575383e-08
1.800000,0.000000,0.000000,-2.451876e-08
1.900000,0.000000,0.000000,-2.335632e-08
2.000000,0.000000,0.000000,-2.226251e-08
2.100000,0.000000,0.000000,-2.123347e-08
2.200000,0.000000,0.000000,-2.026549e-08
2.300000,0.000000,0.000000,-1.935499e-08
2.400000,0.000000,0.000000,-1.849856e-08
2.500000,0.000000,0.000000,-1.769291e-08
2.600000,0.000000,0.000000,-1.693488e-08
2.700000,0.000000,0.000000,-1.622148e-08
2.800000,0.000000,0.000000,-1.554982e-08
2.900000,0.000000,0.000000,-1.491717e-08
3.000000,0.000000,0.000000,-1.432091e-08
3.100000,0.000000,0.000000,-1.375855e-08
3.200000,0.000000,0.000000,-1.322772e-08
3.300000,0.000000,0.000000,-1.272619e-08
3.400000,0.000000,0.000000,-1.225184e-08
3.500000,0.000000,0.000000,-1.180264e-08
3.600000,0.000000,0.000000,-1.137671e-08
3.700000,0.000000,0.000000,-1.097226e-08
3.800000,0.000000,0.000000,-1.058761e-08
3.900000,0.000000,0.000000,-1.022118e-08
4.000000,0.000000,0.000000,-9.871477e-09
4.100000,0.000000,0.000000,-9.537133e-09
4.200000,0.000000,0.000000,-9.216850e-09
4.300000,0.000000,0.000000,-8.909427e-09
4.400000,0.000000,0.000000,-8.613747e-09
4.500000,0.000000,0.000000,-8.328774e-09
4.600000,0.000000,0.000000,-8.053553e-09
4.700000,0.000000,0.000000,-7.787203e-09
4.800000,0.000000,0.000000,-7.528915e-09
4.900000,0.000000,0.000000,-7.277948e-09
5.000000,0.000000,0.000000,-7.033627e-09
5.100000,0.000000,0.000000,-6.795339e-09
5.200000,0.000000,0.000000,-6.562528e-09
5.300000,0.000000,0.000000,-6.334694e-09
5.400000,0.000000,0.000000,-6.111389e-09
5.500000,0.000000,0.000000,-5.892215e-09
5.600000,0.000000,0.000000,-5.676819e-09
5.700000,0.000000,0.000000,-5.464891e-09
5.800000,0.000000,0.000000,-5.256162e-09
5.900000,0.000000,0.000000,-5.050399e-09
6.000000,0.000000,0.000000,-4.847406e-09
6.100000,0.000000,0.000000,-4.647018e-09
6.200000,0.000000,0.000000,-4.449098e-09
6.300000,0.000000,0.000000,-4.253538e-09
6.400000,0.000000,0.000000,-4.060256e-09
6.500000,0.000000,0.000000,-3.869190e-09
6.600000,0.000000,0.000000,-3.680301e-09
6.700000,0.000000,0.000000,-3.493566e-09
6.800000,0.000000,0.000000,-3.308981e-09
6.900000,0.000000,0.000000,-3.126556e-09
7.000000,0.000000,0.000000,-2.946313e-09
7.100000,0.000000,0.000000,-2.768286e-09
7.200000,0.000000,0.000000,-2.592520e-09
7.300000,0.000000,0.000000,-2.419066e-09
7.400000,0.000000,0.000000,-2.247984e-09
7.500000,0.000000,0.000000,-2.079339e-09
7.600000,0.000000,0.000000,-1.913201e-09
7.700000,0.000000,0.000000,-1.749641e-09
7.800000,0.000000,0.000000,-1.588736e-09
7.900000,0.000000,0.000000,-1.430563e-09
8.000000,0.000000,0.000000,-1.275197e-09
8.100000,0.000000,0.000000,-1.122716e-09
8.200000,0.000000,0.000000,-9.731962e-10
8.300000,0.000000,0.000000,-8.267114e-10
8.400000,0.000000,0.000000,-6.833336e-10
8.500000,0.000000,0.000000,-5.431319e-10
8.600000,0.000000,0.000000,-4.061721e-10
8.700000,0.000000,0.000000,-2.725165e-10
8.800000,0.000000,0.000000,-1.422230e-10
8.900000,0.000000,0.000000,-1.534541e-11
9.000000,0.000000,-0.000000,1.080672e-10
9.100000,0.000000,-0.000000,2.279705e-10
9.200000,0.000000,-0.000000,3.443255e-10
9.300000,0.000000,-0.000000,4.570980e-10
9.400000,0.000000,-0.000000,5.662594e-10
9.500000,0.000000,-0.000000,6.717862e-10
9.600000,0.000000,-0.000000,7.736603e-10
9.700000,0.000000,-0.000000,8.718692e-10
9.800000,0.000000,-0.000000,9.664053e-10
9.900000,0.000000,-0.000000,1.057267e-09
10.000000,0.000000,-0.000000,1.144457e-09
10.100000,0.000000,-0.000000,1.227984e-09
10.200000,0.000000,-0.000000,1.307860e-09
10.300000,0.000000,-0.000000,1.384106e-09
10.400000,0.000000,-0.000000,1.456742e-09
10.500000,0.000000,-0.000000,1.525798e-09
10.600000,0.000000,-0.000000,1.591304e-09
10.700000,0.000000,-0.000000,1.653297e-09
10.800000,0.000000,-0.000000,1.711817e-09
10.900000,0.000000,-0.000000,1.766909e-09
11.000000,0.000000,-0.000000,1.818620e-09
11.100000,0.000000,-0.000000,1.867001e-09
11.200000,0.000000,-0.000000,1.912107e-09
11.300000,0.000000,-0.000000,1.953996e-09
11.400000,0.000000,-0.000000,1.992726e-09
11.500000,0.000000,-0.000000,2.028362e-09
11.600000,0.000000,-0.000000,2.060969e-09
11.700000,0.000000,-0.000000,2.090614e-09
11.800000,0.000000,-0.000000,2.117367e-09
11.900000,0.000000,-0.000000,2.141299e-09
12.000000,0.000000,-0.000000,2.162482e-09
12.100000,0.000000,-0.000000,2.180992e-09
12.200000,0.000000,-0.000000,2.196903e-09
12.300000,0.000000,-0.000000,2.210292e-09
12.400000,0.000000,-0.000000,2.221236e-09
12.500000,0.000000,-0.000000,2.229813e-09
12.600000,0.000000,-0.000000,2.236101e-09
12.700000,0.000000,-0.000000,2.240179e-09
12.800000,0.000000,-0.000000,2.242126e-09
12.900000,0.000000,-0.000000,2.242021e-09
13.000000,0.000000,-0.000000,2.239942e-09
13.100000,0.000000,-0.000000,2.235968e-09
13.200000,0.000000,-0.000000,2.230177e-09
13.300000,0.000000,-0.000000,2.222646e-09
13.400000,0.000000,-0.000000,2.213452e-09
13.500000,0.000000,-0.000000,2.202672e-09
13.600000,0.000000,-0.000000,2.190380e-09
13.700000,0.000000,-0.000000,2.176650e-09
13.800000,0.000000,-0.000000,2.161557e-09
13.900000,0.000000,-0.000000,2.145172e-09
14.000000,0.000000,-0.000000,2.127566e-09
14.100000,0.000000,-0.000000,2.108808e-09
14.200000,0.000000,-0.000000,2.088968e-09
14.300000,0.000000,-0.000000,2.068111e-09
14.400000,0.000000,-0.000000,2.046304e-09
14.500000,0.000000,-0.000000,2.023610e-09
14.600000,0.000000,-0.000000,2.000091e-09
14.700000,0.000000,-0.000000,1.975809e-09
14.800000,0.000000,-0.000000,1.950822e-09
14.900000,0.000000,-0.000000,1.925189e-09
15.000000,0.000000,-0.000000,1.898964e-09
15.100000,0.000000,-0.000000,1.872202e-09
15.200000,0.000000,-0.000000,1.844955e-09
15.300000,0.000000,-0.000000,1.817274e-09
15.400000,0.000000,-0.000000,1.789208e-09
15.500000,0.000000,-0.000000,1.760804e-09
15.600000,0.000000,-0.000000,1.732107e-09
15.700000,0.000000,-0.000000,1.703160e-09
15.800000,0.000000,-0.000000,1.674005e-09
15.900000,0.000000,-0.000000,1.644683e-09
16.000000,0.000000,-0.000000,1.615231e-09
16.100000,0.000000,-0.000000,1.585685e-09
16.200000,0.000000,-0.000000,1.556080e-09
16.300000,0.000000,-0.000000,1.526449e-09
16.400000,0.000000,-0.000000,1.496821e-09
16.500000,0.000000,-0.000000,1.467226e-09
16.600000,0.000000,-0.000000,1.437691e-09
16.700000,0.000000,-0.000000,1.408241e-09
16.800000,0.000000,-0.000000,1.378899e-09
16.900000,0.000000,-0.000000,1.349686e-09
17.000000,0.000000,-0.000000,1.320623e-09
17.100000,0.000000,-0.000000,1.291726e-09
17.200000,0.000000,-0.000000,1.263011e-09
17.300000,0.000000,-0.000000,1.234492e-09
17.400000,0.000000,-0.000000,1.206181e-09
17.500000,0.000000,-0.000000,1.178087e-09
17.600000,0.000000,-0.000000,1.150219e-09
17.700000,0.000000,-0.000000,1.122581e-09
17.800000,0.000000,-0.000000,1.095179e-09
17.900000,0.000000,-0.000000,1.068014e-09
18.000000,0.000000,-0.000000,1.041085e-09
18.100000,0.000000,-0.000000,1.014391e-09
18.200000,0.000000,-0.000000,9.879272e-10
18.300000,0.000000,-0.000000,9.616883e-10
18.400000,0.000000,-0.000000,9.356662e-10
18.500000,0.000000,-0.000000,9.098512e-10
18.600000,0.000000,-0.000000,8.842316e-10
18.700000,0.000000,-0.000000,8.587945e-10
18.800000,0.000000,-0.000000,8.335250e-10
18.900000,0.000000,-0.000000,8.084070e-10
19.000000,0.000000,-0.000000,7.834233e-10
19.100000,0.000000,-0.000000,7.585554e-10
19.200000,0.000000,-0.000000,7.337843e-10
19.300000,0.000000,0.000000,7.090904e-10
19.400000,0.000000,0.000000,6.844542e-10
19.500000,0.000000,0.000000,6.598564e-10
19.600000,0.000000,0.000000,6.352786e-10
19.700000,0.000000,0.000000,6.107041e-10
19.800000,0.000000,0.000000,5.861179e-10
19.900000,0.000000,0.000000,5.615081e-10
20.000000,0.000000,0.000000,5.368665e-10
20.100000,0.000000,0.000000,5.121895e-10
20.200000,0.000000,0.000000,4.874792e-10
20.300000,0.000000,0.000000,4.627448e-10
20.400000,0.000000,0.000000,4.380036e-10
20.500000,0.000000,0.000000,4.132829e-10
20.600000,0.000000,0.000000,3.886213e-10
20.700000,0.000000,0.000000,3.640704e-10
20.800000,0.000000,0.000000,3.396973e-10
20.900000,0.000000,0.000000,3.155861e-10
21.000000,0.000000,0.000000,2.918406e-10
21.100000,0.000000,0.000000,2.685863e-10
21.200000,0.000000,0.000000,2.459736e-10
21.300000,0.000000,0.000000,2.241802e-10
21.400000,0.000000,0.000000,2.034139e-10
21.500000,0.000000,0.000000,1.839159e-10
21.600000,0.000000,0.000000,1.659641e-10
21.700000,0.000000,0.000000,1.498757e-10
21.800000,0.000000,0.000000,1.360111e-10
21.900000,0.000000,0.000000,1.247771e-10
22.000000,0.000000,0.000000,1.166299e-10
22.100000,0.000000,0.000000,1.120786e-10
22.200000,0.000000,0.000000,1.116878e-10
22.300000,0.000000,0.000000,1.160808e-10
22.400000,0.000000,0.000000,1.259415e-10
22.500000,0.000000,0.000000,1.420169e-10
22.600000,0.000000,0.000000,1.651179e-10
22.700000,0.000000,0.000000,1.961204e-10
22.800000,0.000000,0.000000,2.359647e-10
22.900000,0.000000,0.000000,2.856544e-10
23.000000,0.000000,0.000000,3.462538e-10
23.100000,0.000000,0.000000,4.188838e-10
23.200000,0.000000,0.000000,5.047162e-10
23.300000,0.000000,0.000000,6.049660e-10
23.400000,0.000000,0.000000,7.208813e-10
23.500000,0.000000,0.000000,8.537310e-10
23.600000,0.000000,0.000000,1.004789e-09
23.700000,0.000000,0.000000,1.175316e-09
23.800000,0.000000,0.000000,1.366538e-09
23.900000,0.000000,0.000000,1.579619e-09
24.000000,0.000000,0.000000,1.815629e-09
24.100000,0.000000,0.000000,2.075514e-09
24.200000,0.000000,0.000000,2.360051e-09
24.300000,0.000000,0.000000,2.669806e-09
24.400000,0.000000,0.000000,3.005080e-09
24.500000,0.000000,0.000000,3.365852e-09
24.600000,0.000000,0.000000,3.751716e-09
24.700000,0.000000,0.000000,4.161812e-09
24.800000,0.000000,0.000000,4.594744e-09
24.900000,0.000000,0.000000,5.048502e-09
25.000000,0.000000,0.000000,5.520365e-09
25.100000,0.000000,0.000000,6.006808e-09
25.200000,0.000000,0.000000,6.503394e-09
25.300000,0.000000,0.000000,7.004666e-09
25.400000,0.000000,0.000000,7.504031e-09
25.500000,0.000000,0.000000,7.993636e-09
25.600000,0.000000,0.000000,8.464250e-09
25.700000,0.000000,0.000000,8.905134e-09
25.800000,0.000000,0.000000,9.303915e-09
25.900000,0.000000,0.000000,9.646465e-09
26.000000,0.000000,0.000000,9.916774e-09
26.100000,0.000000,0.000000,1.009684e-08
26.200000,0.000000,0.000000,1.016658e-08
26.300000,0.000000,0.000000,1.010371e-08
26.400000,0.000000,0.000000,9.883711e-09
26.500000,0.000000,0.000000,9.479748e-09
26.600000,0.000000,0.000000,8.862684e-09
26.700000,0.000000,0.000000,8.001077e-09
26.800000,0.000000,0.000000,6.861250e-09
26.900000,0.000000,0.000000,5.407393e-09
27.000000,0.000000,0.000000,3.601730e-09
27.100000,0.000000,0.000000,1.404747e-09
27.200000,0.000000,0.000000,-1.224502e-09
27.300000,0.000000,0.000000,-4.328017e-09
27.400000,0.000000,0.000000,-7.948368e-09
27.500000,0.000000,0.000000,-1.212812e-08
27.600000,0.000000,0.000000,-1.690915e-08
27.700000,0.000000,0.000000,-2.233182e-08
27.800000,0.000000,0.000000,-2.843406e-08
27.900000,0.000000,0.000000,-3.525029e-08
28.000000,0.000000,0.000000,-4.281019e-08
28.100000,0.000000,0.000000,-5.113733e-08
28.200000,0.000000,0.000000,-6.024766e-08
28.300000,0.000000,0.000000,-7.014781e-08
28.400000,0.000000,0.000000,-8.083325e-08
28.500000,0.000000,0.000000,-9.228631e-08
28.600000,0.000000,0.000000,-1.044740e-07
28.700000,0.000000,0.000000,-1.173459e-07
28.800000,0.000000,0.000000,-1.308313e-07
28.900000,0.000000,0.000000,-1.448374e-07
29.000000,0.000000,0.000000,-1.592461e-07
29.100000,0.000000,0.000000,-1.739117e-07
29.200000,0.000000,0.000000,-1.886582e-07
29.300000,0.000000,0.000000,-2.032768e-07
29.400000,0.000000,0.000000,-2.175233e-07
29.500000,0.000000,0.000000,-2.311161e-07
29.600000,0.000000,0.000000,-2.437335e-07
29.700000,0.000000,0.000000,-2.550129e-07
29.800000,0.000000,0.000000,-2.645485e-07
29.900000,0.000000,0.000000,-2.718913e-07
30.000000,0.000000,0.000000,-2.765485e-07
30.100000,0.000000,0.000000,-2.779840e-07
30.200000,0.000000,0.000000,-2.756203e-07
30.300000,0.000000,0.000000,-2.688402e-07
30.400000,0.000000,0.000000,-2.569910e-07
30.500000,0.000000,0.000000,-2.393889e-07
30.600000,0.000000,0.000000,-2.153255e-07
30.700000,0.000000,0.000000,-1.840752e-07
30.800000,0.000000,0.000000,-1.449044e-07
30.900000,0.000000,0.000000,-9.708327e-08
31.000000,0.000000,0.000000,-3.989785e-08
31.100000,0.000000,0.000000,2.733463e-08
31.200000,0.000000,0.000000,1.052492e-07
31.300000,0.000000,0.000000,1.944145e-07
31.400000,0.000000,0.000000,2.953121e-07
31.500000,0.000000,-0.000000,4.083139e-07
31.600000,0.000000,-0.000000,5.336582e-07
31.700000,0.000000,-0.000000,6.714241e-07
31.800000,0.000000,-0.000000,8.215042e-07
31.900000,0.000000,-0.000001,9.835768e-07
32.000000,0.000000,-0.000001,1.157077e-06
32.100000,0.000000,-0.000001,1.341170e-06
32.200000,0.000000,-0.000001,1.534720e-06
32.300000,0.000000,-0.000001,1.736266e-06
32.400000,0.000001,-0.000001,1.943992e-06
32.500000,0.000001,-0.000002,2.155712e-06
32.600000,0.000001,-0.000002,2.368842e-06
32.700000,0.000001,-0.000002,2.580393e-06
32.800000,0.000001,-0.000002,2.786953e-06
32.900000,0.000001,-0.000002,2.984693e-06
33.000000,0.000001,-0.000002,3.169361e-06
33.100000,0.000001,-0.000003,3.336302e-06
33.200000,0.000001,-0.000003,3.480477e-06
33.300000,0.000001,-0.000003,3.596491e-06
33.400000,0.000001,-0.000003,3.678642e-06
33.500000,0.000001,-0.000003,3.720969e-06
33.600000,0.000001,-0.000003,3.717324e-06
33.700000,0.000001,-0.000003,3.661443e-06
33.800000,0.000001,-0.000002,3.547048e-06
33.900000,0.000001,-0.000002,3.367942e-06
34.000000,0.000001,-0.000002,3.118126e-06
34.100000,0.000001,-0.000002,2.791932e-06
34.200000,0.000001,-0.000001,2.384152e-06
34.300000,0.000001,-0.000001,1.890188e-06
34.400000,0.000001,0.000000,1.306200e-06
34.500000,0.000001,0.000001,6.292658e-07
34.600000,0.000002,0.000002,-1.424650e-07
34.700000,0.000002,0.000003,-1.009615e-06
34.800000,0.000002,0.000004,-1.971426e-06
34.900000,0.000002,0.000005,-3.025621e-06
35.000000,0.000002,0.000006,-4.168271e-06
35.100000,0.000002,0.000007,-5.393681e-06
35.200000,0.000002,0.000009,-6.694299e-06
35.300000,0.000002,0.000010,-8.060644e-06
35.400000,0.000002,0.000012,-9.481266e-06
35.500000,0.000002,0.000013,-1.094273e-05
35.600000,0.000003,0.000015,-1.242965e-05
35.700000,0.000003,0.000017,-1.392473e-05
35.800000,0.000003,0.000018,-1.540889e-05
35.900000,0.000003,0.000020,-1.686137e-05
36.000000,0.000003,0.000021,-1.825993e-05
36.100000,0.000003,0.000023,-1.958106e-05
36.200000,0.000003,0.000024,-2.080024e-05
36.300000,0.000004,0.000026,-2.189221e-05
36.400000,0.000004,0.000027,-2.283133e-05
36.500000,0.000004,0.000028,-2.359190e-05
36.600000,0.000004,0.000028,-2.414854e-05
36.700000,0.000004,0.000029,-2.447659e-05
36.800000,0.000005,0.000029,-2.455252e-05
36.900000,0.000005,0.000029,-2.435432e-05
37.000000,0.000005,0.000029,-2.386193e-05
37.100000,0.000005,0.000029,-2.305762e-05
37.200000,0.000006,0.000028,-2.192640e-05
37.300000,0.000006,0.000027,-2.045635e-05
37.400000,0.000006,0.000025,-1.863897e-05
37.500000,0.000007,0.000023,-1.646945e-05
37.600000,0.000007,0.000021,-1.394698e-05
37.700000,0.000007,0.000018,-1.107489e-05
37.800000,0.000008,0.000016,-7.860830e-06
37.900000,0.000008,0.000012,-4.316899e-06
38.000000,0.000009,0.000009,-4.596423e-07
38.100000,0.000009,0.000005,3.689936e-06
38.200000,0.000010,0.000001,8.106458e-06
38.300000,0.000010,-0.000003,1.276031e-05
38.400000,0.000011,-0.000007,1.761782e-05
38.500000,0.000011,-0.000012,2.264156e-05
38.600000,0.000012,-0.000016,2.779059e-05
38.700000,0.000012,-0.000021,3.302087e-05
38.800000,0.000013,-0.000025,3.828564e-05
38.900000,0.000013,-0.000030,4.353588e-05
39.000000,0.000014,-0.000035,4.872079e-05
39.100000,0.000015,-0.000039,5.378834e-05
39.200000,0.000016,-0.000043,5.868576e-05
39.300000,0.000016,-0.000047,6.336015e-05
39.400000,0.000017,-0.000050,6.775898e-05
39.500000,0.000018,-0.000054,7.183073e-05
39.600000,0.000019,-0.000056,7.552541e-05
39.700000,0.000020,-0.000059,7.879510e-05
39.800000,0.000021,-0.000060,8.159446e-05
39.900000,0.000022,-0.000062,8.388126e-05
40.000000,0.000023,-0.000062,8.561679e-05
40.100000,0.000025,-0.000062,8.676631e-05
40.200000,0.000026,-0.000061,8.729937e-05
40.300000,0.000027,-0.000060,8.719015e-05
40.400000,0.000029,-0.000058,8.641774e-05
40.500000,0.000030,-0.000055,8.496628e-05
40.600000,0.000032,-0.000051,8.282519e-05
40.700000,0.000033,-0.000047,7.998920e-05
40.800000,0.000035,-0.000042,7.645839e-05
40.900000,0.000037,-0.000036,7.223824e-05
41.000000,0.000039,-0.000029,6.733946e-05
41.100000,0.000041,-0.000021,6.177797e-05
41.200000,0.000043,-0.000013,5.557466e-05
41.300000,0.000045,-0.000004,4.875526e-05
41.400000,0.000047,0.000006,4.135002e-05
41.500000,0.000049,0.000016,3.339353e-05
41.600000,0.000052,0.000027,2.492431e-05
41.700000,0.000055,0.000039,1.598460e-05
41.800000,0.000057,0.000051,6.619909e-06
41.900000,0.000060,0.000064,-3.121285e-06
42.000000,0.000064,0.000077,-1.318793e-05
42.100000,0.000067,0.000090,-2.352680e-05
42.200000,0.000070,0.000104,-3.408283e-05
42.300000,0.000074,0.000119,-4.479959e-05
42.400000,0.000078,0.000133,-5.561958e-05
42.500000,0.000082,0.000148,-6.648470e-05
42.600000,0.000086,0.000163,-7.733656e-05
42.700000,0.000090,0.000178,-8.811686e-05
42.800000,0.000095,0.000194,-9.876777e-05
42.900000,0.000100,0.000209,-1.092322e-04
43.000000,0.000105,0.000224,-1.194543e-04
43.100000,0.000110,0.000240,-1.293794e-04
43.200000,0.000116,0.000255,-1.389547e-04
43.300000,0.000122,0.000270,-1.481294e-04
43.400000,0.000128,0.000285,-1.568547e-04
43.500000,0.000135,0.000300,-1.650844e-04
43.600000,0.000141,0.000314,-1.727748e-04
43.700000,0.000149,0.000329,-1.798851e-04
43.800000,0.000156,0.000343,-1.863773e-04
43.900000,0.000164,0.000357,-1.922166e-04
44.000000,0.000173,0.000370,-1.973714e-04
44.100000,0.000182,0.000383,-2.018132e-04
44.200000,0.000191,0.000396,-2.055171e-04
44.300000,0.000201,0.000409,-2.084615e-04
44.400000,0.000211,0.000422,-2.106280e-04
44.500000,0.000222,0.000434,-2.120018e-04
44.600000,0.000233,0.000446,-2.125715e-04
44.700000,0.000245,0.000457,-2.123291e-04
44.800000,0.000258,0.000469,-2.112698e-04
44.900000,0.000271,0.000480,-2.093922e-04
45.000000,0.000285,0.000491,-2.066979e-04
45.100000,0.000299,0.000503,-2.031919e-04
45.200000,0.000315,0.000514,-1.988819e-04
45.300000,0.000331,0.000525,-1.937787e-04
45.400000,0.000348,0.000536,-1.878957e-04
45.500000,0.000366,0.000547,-1.812491e-04
45.600000,0.000384,0.000558,-1.738575e-04
45.700000,0.000404,0.000570,-1.657418e-04
45.800000,0.000425,0.000582,-1.569253e-04
45.900000,0.000447,0.000594,-1.474331e-04
46.000000,0.000469,0.000607,-1.372925e-04
46.100000,0.000494,0.000620,-1.265322e-04
46.200000,0.000519,0.000634,-1.151828e-04
46.300000,0.000545,0.000649,-1.032761e-04
46.400000,0.000573,0.000664,-9.084519e-05
46.500000,0.000603,0.000681,-7.792437e-05
46.600000,0.000634,0.000698,-6.454878e-05
46.700000,0.000666,0.000717,-5.075437e-05
46.800000,0.000700,0.000737,-3.657774e-05
46.900000,0.000736,0.000758,-2.205595e-05
47.000000,0.000774,0.000781,-7.226414e-06
47.100000,0.000814,0.000806,7.873242e-06
47.200000,0.000855,0.000832,2.320534e-05
47.300000,0.000899,0.000860,3.873225e-05
47.400000,0.000945,0.000891,5.441655e-05
47.500000,0.000994,0.000923,7.022108e-05
47.600000,0.001044,0.000958,8.610913e-05
47.700000,0.001098,0.000996,1.020445e-04
47.800000,0.001154,0.001036,1.179916e-04
47.900000,0.001213,0.001080,1.339155e-04
48.000000,0.001276,0.001126,1.497821e-04
48.100000,0.001341,0.001175,1.655582e-04
48.200000,0.001410,0.001228,1.812115e-04
48.300000,0.001482,0.001285,1.967107e-04
48.400000,0.001558,0.001346,2.120256e-04
48.500000,0.001638,0.001410,2.271270e-04
48.600000,0.001721,0.001479,2.419870e-04
48.700000,0.001810,0.001553,2.565788e-04
48.800000,0.001902,0.001631,2.708768e-04
48.900000,0.002000,0.001715,2.848567e-04
49.000000,0.002102,0.001804,2.984954e-04
49.100000,0.002210,0.001898,3.117712e-04
49.200000,0.002323,0.001998,3.246636e-04
49.300000,0.002442,0.002105,3.371534e-04
49.400000,0.002567,0.002218,3.492227e-04
49.500000,0.002699,0.002338,3.608549e-04
49.600000,0.002837,0.002465,3.720346e-04
49.700000,0.002982,0.002599,3.827476e-04
49.800000,0.003135,0.002742,3.929812e-04
49.900000,0.003295,0.002892,4.027237e-04
50.000000,0.003464,0.003052,4.119646e-04
50.100000,0.003641,0.003220,4.206945e-04
50.200000,0.003827,0.003398,4.289052e-04
50.300000,0.004023,0.003586,4.365897e-04
50.400000,0.004229,0.003785,4.437417e-04
50.500000,0.004445,0.003995,4.503564e-04
50.600000,0.004673,0.004216,4.564294e-04
50.700000,0.004912,0.004450,4.619576e-04
50.800000,0.005163,0.004696,4.669386e-04
50.900000,0.005427,0.004955,4.713709e-04
51.000000,0.005704,0.005229,4.752537e-04
51.100000,0.005996,0.005517,4.785870e-04
51.200000,0.006302,0.005821,4.813714e-04
51.300000,0.006624,0.006141,4.836080e-04
51.400000,0.006963,0.006477,4.852986e-04
51.500000,0.007318,0.006832,4.864455e-04
51.600000,0.007692,0.007205,4.870515e-04
51.700000,0.008085,0.007598,4.871197e-04
51.800000,0.008498,0.008011,4.866534e-04
51.900000,0.008931,0.008446,4.856565e-04
52.000000,0.009387,0.008903,4.841330e-04
52.100000,0.009866,0.009384,4.820870e-04
52.200000,0.010369,0.009890,4.795228e-04
52.300000,0.010898,0.010422,4.764448e-04
52.400000,0.011454,0.010981,4.728575e-04
52.500000,0.012037,0.011568,4.687651e-04
52.600000,0.012650,0.012186,4.641721e-04
52.700000,0.013295,0.012836,4.590826e-04
52.800000,0.013972,0.013518,4.535006e-04
52.900000,0.014683,0.014235,4.474300e-04
53.000000,0.015430,0.014989,4.408744e-04
53.100000,0.016214,0.015780,4.338370e-04
53.200000,0.017038,0.016612,4.263207e-04
53.300000,0.017904,0.017486,4.183282e-04
53.400000,0.018814,0.018404,4.098616e-04
53.500000,0.019769,0.019368,4.009226e-04
53.600000,0.020772,0.020380,3.915124e-04
53.700000,0.021825,0.021443,3.816317e-04
53.800000,0.022931,0.022560,3.712806e-04
53.900000,0.024092,0.023732,3.604589e-04
54.000000,0.025312,0.024963,3.491654e-04
54.100000,0.026592,0.026255,3.373986e-04
54.200000,0.027936,0.027611,3.251562e-04
54.300000,0.029348,0.029035,3.124352e-04
54.400000,0.030829,0.030530,2.992323e-04
54.500000,0.032384,0.032098,2.855430e-04
54.600000,0.034016,0.033744,2.713626e-04
54.700000,0.035728,0.035472,2.566854e-04
54.800000,0.037525,0.037284,2.415052e-04
54.900000,0.039411,0.039185,2.258150e-04
55.000000,0.041389,0.041180,2.096074e-04
55.100000,0.043465,0.043272,1.928742e-04
55.200000,0.045642,0.045466,1.756065e-04
55.300000,0.047925,0.047768,1.577951e-04
55.400000,0.050320,0.050180,1.394300e-04
55.500000,0.052831,0.052710,1.205009e-04
55.600000,0.055463,0.055362,1.009970e-04
55.700000,0.058223,0.058142,8.090722e-05
55.800000,0.061116,0.061055,6.022009e-05
55.900000,0.064147,0.064108,3.892401e-05
56.000000,0.067323,0.067306,1.700725e-05
56.100000,0.070651,0.070656,-5.541910e-06
56.200000,0.074136,0.074165,-2.873507e-05
56.300000,0.077787,0.077839,-5.258357e-05
56.400000,0.081609,0.081686,-7.709836e-05
56.500000,0.085610,0.085712,-1.022898e-04
56.600000,0.089798,0.089926,-1.281676e-04
56.700000,0.094180,0.094334,-1.547403e-04
56.800000,0.098764,0.098946,-1.820156e-04
56.900000,0.103558,0.103768,-2.099996e-04
57.000000,0.108572,0.108810,-2.386969e-04
57.100000,0.113812,0.114080,-2.681101e-04
57.200000,0.119289,0.119587,-2.982396e-04
57.300000,0.125010,0.125339,-3.290835e-04
57.400000,0.130985,0.131346,-3.606369e-04
57.500000,0.137224,0.137616,-3.928918e-04
57.600000,0.143734,0.144160,-4.258365e-04
57.700000,0.150527,0.150987,-4.594557e-04
57.800000,0.157611,0.158105,-4.937296e-04
57.900000,0.164996,0.165525,-5.286334e-04
58.000000,0.172691,0.173256,-5.641376e-04
58.100000,0.180707,0.181307,-6.002066e-04
58.200000,0.189051,0.189688,-6.367988e-04
58.300000,0.197734,0.198408,-6.738662e-04
58.400000,0.206765,0.207476,-7.113535e-04
58.500000,0.216152,0.216902,-7.491981e-04
58.600000,0.225905,0.226692,-7.873291e-04
58.700000,0.236031,0.236857,-8.256673e-04
58.800000,0.246538,0.247402,-8.641247e-04
58.900000,0.257433,0.258336,-9.026039e-04
59.000000,0.268724,0.269665,-9.409977e-04
59.100000,0.280415,0.281394,-9.791892e-04
59.200000,0.292512,0.293529,-1.017051e-03
59.300000,0.305020,0.306074,-1.054446e-03
59.400000,0.317941,0.319033,-1.091225e-03
59.500000,0.331278,0.332405,-1.127230e-03
59.600000,0.345032,0.346194,-1.162292e-03
59.700000,0.359201,0.360398,-1.196232e-03
59.800000,0.373785,0.375014,-1.228859e-03
59.900000,0.388779,0.390039,-1.259977e-03
60.000000,0.404178,0.405467,-1.289378e-03
60.100000,0.419974,0.421291,-1.316848e-03
60.200000,0.436159,0.437501,-1.342165e-03
60.300000,0.452721,0.454086,-1.365103e-03
60.400000,0.469646,0.471031,-1.385433e-03
60.500000,0.486917,0.488320,-1.402921e-03
60.600000,0.504517,0.505934,-1.417335e-03
60.700000,0.522423,0.523851,-1.428445e-03
60.800000,0.540611,0.542047,-1.436026e-03
60.900000,0.559055,0.560495,-1.439858e-03
61.000000,0.577724,0.579164,-1.439733e-03
61.100000,0.596586,0.598021,-1.435454e-03
61.200000,0.615604,0.617031,-1.426840e-03
61.300000,0.634740,0.636153,-1.413729e-03
61.400000,0.653951,0.655347,-1.395982e-03
61.500000,0.673193,0.674567,-1.373484e-03
61.600000,0.692419,0.693765,-1.346149e-03
61.700000,0.711578,0.712892,-1.313921e-03
61.800000,0.730616,0.731893,-1.276778e-03
61.900000,0.749480,0.750714,-1.234738e-03
62.000000,0.768110,0.769298,-1.187852e-03
62.100000,0.786448,0.787584,-1.136217e-03
62.200000,0.804432,0.805512,-1.079968e-03
62.300000,0.822001,0.823021,-1.019285e-03
62.400000,0.839091,0.840046,-9.543892e-04
62.500000,0.855639,0.856524,-8.855464e-04
62.600000,0.871580,0.872393,-8.130623e-04
62.700000,0.886851,0.887589,-7.372830e-04
62.800000,0.901391,0.902049,-6.585918e-04
62.900000,0.915137,0.915714,-5.774064e-04
63.000000,0.928031,0.928525,-4.941749e-04
63.100000,0.940015,0.940424,-4.093716e-04
63.200000,0.951036,0.951359,-3.234918e-04
63.300000,0.961043,0.961280,-2.370468e-04
63.400000,0.969990,0.970140,-1.505576e-04
63.500000,0.977833,0.977898,-6.454917e-05
63.600000,0.984536,0.984516,2.045606e-05
63.700000,0.990066,0.989962,1.039445e-04
63.800000,0.994396,0.994211,1.854175e-04
63.900000,0.997504,0.997240,2.643978e-04
64.000000,0.999375,0.999035,3.404350e-04
64.100000,1.000000,0.999587,4.131109e-04
64.200000,0.999375,0.998893,4.820444e-04
64.300000,0.997504,0.996957,5.468955e-04
64.400000,0.994396,0.993789,6.073692e-04
64.500000,0.990066,0.989403,6.632174e-04
64.600000,0.984536,0.983822,7.142414e-04
64.700000,0.977833,0.977073,7.602927e-04
64.800000,0.969990,0.969188,8.012733e-04
64.900000,0.961043,0.960206,8.371346e-04
65.000000,0.951036,0.950168,8.678770e-04
65.100000,0.940015,0.939121,8.935467e-04
65.200000,0.928031,0.927116,9.142337e-04
65.300000,0.915137,0.914207,9.300685e-04
65.400000,0.901391,0.900450,9.412179e-04
65.500000,0.886851,0.885904,9.478812e-04
65.600000,0.871580,0.870630,9.502861e-04
65.700000,0.855639,0.854690,9.486835e-04
65.800000,0.839091,0.838148,9.433438e-04
65.900000,0.822001,0.821067,9.345514e-04
66.000000,0.804432,0.803510,9.226012e-04
66.100000,0.786448,0.785540,9.077937e-04
66.200000,0.768110,0.767219,8.904314e-04
66.300000,0.749480,0.748609,8.708151e-04
66.400000,0.730616,0.729767,8.492403e-04
66.500000,0.711578,0.710752,8.259948e-04
66.600000,0.692419,0.691618,8.013555e-04
66.700000,0.673193,0.672418,7.755868e-04
66.800000,0.653951,0.653202,7.489387e-04
66.900000,0.634740,0.634018,7.216454e-04
67.000000,0.615604,0.614910,6.939241e-04
67.100000,0.596586,0.595920,6.659748e-04
67.200000,0.577724,0.577086,6.379795e-04
67.300000,0.559055,0.558445,6.101027e-04
67.400000,0.540611,0.540029,5.824909e-04
67.500000,0.522423,0.521868,5.552735e-04
67.600000,0.504517,0.503988,5.285632e-04
67.700000,0.486917,0.486415,5.024570e-04
67.800000,0.469646,0.469169,4.770365e-04
67.900000,0.452721,0.452269,4.523694e-04
68.000000,0.436159,0.435731,4.285101e-04
68.100000,0.419974,0.419569,4.055011e-04
68.200000,0.404178,0.403794,3.833736e-04
68.300000,0.388779,0.388417,3.621490e-04
68.400000,0.373785,0.373443,3.418396e-04
68.500000,0.359201,0.358879,3.224499e-04
68.600000,0.345032,0.344728,3.039772e-04
68.700000,0.331278,0.330992,2.864129e-04
68.800000,0.317941,0.317672,2.697428e-04
68.900000,0.305020,0.304766,2.539488e-04
69.000000,0.292512,0.292273,2.390085e-04
69.100000,0.280415,0.280190,2.248969e-04
69.200000,0.268724,0.268512,2.115864e-04
69.300000,0.257433,0.257234,1.990476e-04
69.400000,0.246538,0.246351,1.872496e-04
69.500000,0.236031,0.235855,1.761608e-04
69.600000,0.225905,0.225739,1.657488e-04
69.700000,0.216152,0.215996,1.559812e-04
69.800000,0.206765,0.206618,1.468255e-04
69.900000,0.197734,0.197596,1.382496e-04
70.000000,0.189051,0.188921,1.302220e-04
70.100000,0.180707,0.180584,1.227119e-04
70.200000,0.172691,0.172576,1.156892e-04
70.300000,0.164996,0.164887,1.091249e-04
70.400000,0.157611,0.157508,1.029911e-04
70.500000,0.150527,0.150430,9.726090e-05
70.600000,0.143734,0.143642,9.190855e-05
70.700000,0.137224,0.137137,8.690955e-05
70.800000,0.130985,0.130903,8.224060e-05
70.900000,0.125010,0.124932,7.787958e-05
71.000000,0.119289,0.119215,7.380558e-05
71.100000,0.113812,0.113742,6.999885e-05
71.200000,0.108572,0.108505,6.644080e-05
71.300000,0.103558,0.103495,6.311395e-05
71.400000,0.098764,0.098704,6.000191e-05
71.500000,0.094180,0.094123,5.708932e-05
71.600000,0.089798,0.089743,5.436184e-05
71.700000,0.085610,0.085558,5.180607e-05
71.800000,0.081609,0.081559,4.940952e-05
71.900000,0.077787,0.077740,4.716056e-05
72.000000,0.074136,0.074091,4.504839e-05
72.100000,0.070651,0.070608,4.306298e-05
72.200000,0.067323,0.067282,4.119503e-05
72.300000,0.064147,0.064107,3.943591e-05
72.400000,0.061116,0.061078,3.777766e-05
72.500000,0.058223,0.058187,3.621288e-05
72.600000,0.055463,0.055429,3.473478e-05
72.700000,0.052831,0.052797,3.333705e-05
72.800000,0.050320,0.050288,3.201391e-05
72.900000,0.047925,0.047895,3.076000e-05
73.000000,0.045642,0.045612,2.957039e-05
73.100000,0.043465,0.043436,2.844056e-05
73.200000,0.041389,0.041362,2.736633e-05
73.300000,0.039411,0.039385,2.634386e-05
73.400000,0.037525,0.037500,2.536963e-05
73.500000,0.035728,0.035704,2.444039e-05
73.600000,0.034016,0.033992,2.355316e-05
73.700000,0.032384,0.032361,2.270520e-05
73.800000,0.030829,0.030807,2.189400e-05
73.900000,0.029348,0.029327,2.111724e-05
74.000000,0.027936,0.027916,2.037281e-05
74.100000,0.026592,0.026573,1.965874e-05
74.200000,0.025312,0.025293,1.897325e-05
74.300000,0.024092,0.024074,1.831469e-05
74.400000,0.022931,0.022913,1.768153e-05
74.500000,0.021825,0.021808,1.707239e-05
74.600000,0.020772,0.020755,1.648597e-05
74.700000,0.019769,0.019753,1.592109e-05
74.800000,0.018814,0.018798,1.537666e-05
74.900000,0.017904,0.017889,1.485165e-05
75.000000,0.017038,0.017024,1.434515e-05
75.100000,0.016214,0.016200,1.385629e-05
75.200000,0.015430,0.015416,1.338426e-05
75.300000,0.014683,0.014670,1.292832e-05
75.400000,0.013972,0.013959,1.248778e-05
75.500000,0.013295,0.013283,1.206199e-05
75.600000,0.012650,0.012639,1.165036e-05
75.700000,0.012037,0.012026,1.125232e-05
75.800000,0.011454,0.011443,1.086735e-05
75.900000,0.010898,0.010887,1.049496e-05
76.000000,0.010369,0.010359,1.013469e-05
76.100000,0.009866,0.009856,9.786087e-06
76.200000,0.009387,0.009378,9.448757e-06
76.300000,0.008931,0.008922,9.122306e-06
76.400000,0.008498,0.008489,8.806366e-06
76.500000,0.008085,0.008076,8.500589e-06
76.600000,0.007692,0.007684,8.204643e-06
76.700000,0.007318,0.007310,7.918210e-06
76.800000,0.006963,0.006955,7.640990e-06
76.900000,0.006624,0.006617,7.372693e-06
77.000000,0.006302,0.006295,7.113042e-06
77.100000,0.005996,0.005989,6.861772e-06
77.200000,0.005704,0.005698,6.618628e-06
77.300000,0.005427,0.005420,6.383365e-06
77.400000,0.005163,0.005157,6.155745e-06
77.500000,0.004912,0.004906,5.935540e-06
77.600000,0.004673,0.004667,5.722529e-06
77.700000,0.004445,0.004440,5.516500e-06
77.800000,0.004229,0.004224,5.317244e-06
77.900000,0.004023,0.004018,5.124562e-06
78.000000,0.003827,0.003822,4.938259e-06
78.100000,0.003641,0.003636,4.758148e-06
78.200000,0.003464,0.003459,4.584043e-06
78.300000,0.003295,0.003291,4.415768e-06
78.400000,0.003135,0.003130,4.253149e-06
78.500000,0.002982,0.002978,4.096018e-06
78.600000,0.002837,0.002833,3.944211e-06
78.700000,0.002699,0.002695,3.797568e-06
78.800000,0.002567,0.002563,3.655934e-06
78.900000,0.002442,0.002439,3.519158e-06
79.000000,0.002323,0.002320,3.387092e-06
79.100000,0.002210,0.002207,3.259592e-06
79.200000,0.002102,0.002099,3.136520e-06
79.300000,0.002000,0.001997,3.017739e-06
79.400000,0.001902,0.001899,2.903116e-06
79.500000,0.001810,0.001807,2.792521e-06
79.600000,0.001721,0.001719,2.685830e-06
79.700000,0.001638,0.001635,2.582919e-06
79.800000,0.001558,0.001555,2.483669e-06
79.900000,0.001482,0.001479,2.387964e-06
80.000000,0.001410,0.001407,2.295690e-06
80.100000,0.001341,0.001339,2.206737e-06
80.200000,0.001276,0.001273,2.120999e-06
80.300000,0.001213,0.001211,2.038371e-06
80.400000,0.001154,0.001152,1.958751e-06
80.500000,0.001098,0.001096,1.882040e-06
80.600000,0.001044,0.001043,1.808143e-06
80.700000,0.000994,0.000992,1.736966e-06
80.800000,0.000945,0.000943,1.668419e-06
80.900000,0.000899,0.000897,1.602413e-06
81.000000,0.000855,0.000854,1.538863e-06
81.100000,0.000814,0.000812,1.477685e-06
81.200000,0.000774,0.000772,1.418799e-06
81.300000,0.000736,0.000735,1.362126e-06
81.400000,0.000700,0.000699,1.307590e-06
81.500000,0.000666,0.000665,1.255117e-06
81.600000,0.000634,0.000632,1.204636e-06
81.700000,0.000603,0.000602,1.156077e-06
81.800000,0.000573,0.000572,1.109373e-06
81.900000,0.000545,0.000544,1.064458e-06
82.000000,0.000519,0.000518,1.021268e-06
82.100000,0.000494,0.000493,9.797438e-07
82.200000,0.000469,0.000469,9.398245e-07
82.300000,0.000447,0.000446,9.014527e-07
82.400000,0.000425,0.000424,8.645727e-07
82.500000,0.000404,0.000403,8.291307e-07
82.600000,0.000384,0.000384,7.950743e-07
82.700000,0.000366,0.000365,7.623530e-07
82.800000,0.000348,0.000347,7.309179e-07
82.900000,0.000331,0.000330,7.007218e-07
83.000000,0.000315,0.000314,6.717189e-07
83.100000,0.000299,0.000299,6.438651e-07
83.200000,0.000285,0.000284,6.171175e-07
83.300000,0.000271,0.000270,5.914349e-07
83.400000,0.000258,0.000257,5.667774e-07
83.500000,0.000245,0.000245,5.431065e-07
83.600000,0.000233,0.000233,5.203849e-07
83.700000,0.000222,0.000221,4.985768e-07
83.800000,0.000211,0.000210,4.776474e-07
83.900000,0.000201,0.000200,4.575632e-07
84.000000,0.000191,0.000190,4.382920e-07
84.100000,0.000182,0.000181,4.198025e-07
84.200000,0.000173,0.000172,4.020647e-07
84.300000,0.000164,0.000164,3.850496e-07
84.400000,0.000156,0.000156,3.687291e-07
84.500000,0.000149,0.000148,3.530764e-07
84.600000,0.000141,0.000141,3.380654e-07
84.700000,0.000135,0.000134,3.236710e-07
84.800000,0.000128,0.000128,3.098691e-07
84.900000,0.000122,0.000121,2.966365e-07
85.000000,0.000116,0.000116,2.839507e-07
85.100000,0.000110,0.000110,2.717900e-07
85.200000,0.000105,0.000105,2.601339e-07
85.300000,0.000100,0.000099,2.489621e-07
85.400000,0.000095,0.000095,2.382554e-07
85.500000,0.000090,0.000090,2.279953e-07
85.600000,0.000086,0.000086,2.181639e-07
85.700000,0.000082,0.000081,2.087439e-07
85.800000,0.000078,0.000077,1.997190e-07
85.900000,0.000074,0.000074,1.910731e-07
86.000000,0.000070,0.000070,1.827909e-07
86.100000,0.000067,0.000067,1.748578e-07
86.200000,0.000064,0.000063,1.672595e-07
86.300000,0.000060,0.000060,1.599825e-07
86.400000,0.000057,0.000057,1.530136e-07
86.500000,0.000055,0.000055,1.463402e-07
86.600000,0.000052,0.000052,1.399504e-07
86.700000,0.000049,0.000049,1.338324e-07
86.800000,0.000047,0.000047,1.279750e-07
86.900000,0.000045,0.000045,1.223677e-07
87.000000,0.000043,0.000042,1.169999e-07
87.100000,0.000041,0.000040,1.118618e-07
87.200000,0.000039,0.000038,1.069440e-07
87.300000,0.000037,0.000037,1.022372e-07
87.400000,0.000035,0.000035,9.773276e-08
87.500000,0.000033,0.000033,9.342214e-08
87.600000,0.000032,0.000031,8.929730e-08
87.700000,0.000030,0.000030,8.535047e-08
87.800000,0.000029,0.000028,8.157419e-08
87.900000,0.000027,0.000027,7.796130e-08
88.000000,0.000026,0.000026,7.450495e-08
88.100000,0.000025,0.000025,7.119854e-08
88.200000,0.000023,0.000023,6.803575e-08
88.300000,0.000022,0.000022,6.501051e-08
88.400000,0.000021,0.000021,6.211701e-08
88.500000,0.000020,0.000020,5.934967e-08
88.600000,0.000019,0.000019,5.670312e-08
88.700000,0.000018,0.000018,5.417224e-08
88.800000,0.000017,0.000017,5.175211e-08
88.900000,0.000016,0.000016,4.943800e-08
89.000000,0.000016,0.000016,4.722538e-08
89.100000,0.000015,0.000015,4.510993e-08
89.200000,0.000014,0.000014,4.308748e-08
89.300000,0.000013,0.000013,4.115404e-08
89.400000,0.000013,0.000013,3.930579e-08
89.500000,0.000012,0.000012,3.753907e-08
89.600000,0.000012,0.000012,3.585038e-08
89.700000,0.000011,0.000011,3.423634e-08
89.800000,0.000011,0.000010,3.269373e-08
89.900000,0.000010,0.000010,3.121948e-08
90.000000,0.000010,0.000009,2.981061e-08
90.100000,0.000009,0.000009,2.846430e-08
90.200000,0.000009,0.000009,2.717783e-08
90.300000,0.000008,0.000008,2.594860e-08
90.400000,0.000008,0.000008,2.477412e-08
90.500000,0.000007,0.000007,2.365199e-08
90.600000,0.000007,0.000007,2.257994e-08
90.700000,0.000007,0.000007,2.155576e-08
90.800000,0.000006,0.000006,2.057736e-08
90.900000,0.000006,0.000006,1.964273e-08
91.000000,0.000006,0.000006,1.874993e-08
91.100000,0.000005,0.000005,1.789712e-08
91.200000,0.000005,0.000005,1.708252e-08
91.300000,0.000005,0.000005,1.630443e-08
91.400000,0.000005,0.000005,1.556122e-08
91.500000,0.000004,0.000004,1.485133e-08
91.600000,0.000004,0.000004,1.417325e-08
91.700000,0.000004,0.000004,1.352555e-08
91.800000,0.000004,0.000004,1.290684e-08
91.900000,0.000004,0.000004,1.231579e-08
92.000000,0.000003,0.000003,1.175113e-08
92.100000,0.000003,0.000003,1.121164e-08
92.200000,0.000003,0.000003,1.069613e-08
92.300000,0.000003,0.000003,1.020350e-08
92.400000,0.000003,0.000003,9.732638e-09
92.500000,0.000003,0.000003,9.282528e-09
92.600000,0.000003,0.000003,8.852173e-09
92.700000,0.000002,0.000002,8.440626e-09
92.800000,0.000002,0.000002,8.046984e-09
92.900000,0.000002,0.000002,7.670390e-09
93.000000,0.000002,0.000002,7.310029e-09
93.100000,0.000002,0.000002,6.965135e-09
93.200000,0.000002,0.000002,6.634990e-09
93.300000,0.000002,0.000002,6.318928e-09
93.400000,0.000002,0.000002,6.016333e-09
93.500000,0.000002,0.000002,5.726646e-09
93.600000,0.000002,0.000002,5.449369e-09
93.700000,0.000001,0.000001,5.184065e-09
93.800000,0.000001,0.000001,4.930362e-09
93.900000,0.000001,0.000001,4.687960e-09
94.000000,0.000001,0.000001,4.456631e-09
94.100000,0.000001,0.000001,4.236224e-09
94.200000,0.000001,0.000001,4.026664e-09
94.300000,0.000001,0.000001,3.827959e-09
94.400000,0.000001,0.000001,3.640194e-09
94.500000,0.000001,0.000001,3.463533e-09
94.600000,0.000001,0.000001,3.298214e-09
94.700000,0.000001,0.000001,3.144542e-09
94.800000,0.000001,0.000001,3.002876e-09
94.900000,0.000001,0.000001,2.873620e-09
95.000000,0.000001,0.000001,2.757201e-09
95.100000,0.000001,0.000001,2.654046e-09
95.200000,0.000001,0.000001,2.564551e-09
95.300000,0.000001,0.000001,2.489046e-09
95.400000,0.000001,0.000001,2.427755e-09
95.500000,0.000001,0.000001,2.380741e-09
95.600000,0.000001,0.000001,2.347858e-09
95.700000,0.000001,0.000001,2.328684e-09
95.800000,0.000001,0.000001,2.322454e-09
95.900000,0.000000,0.000000,2.327994e-09
96.000000,0.000000,0.000000,2.343646e-09
96.100000,0.000000,0.000000,2.367199e-09
96.200000,0.000000,0.000000,2.395823e-09
96.300000,0.000000,0.000000,2.426017e-09
96.400000,0.000000,0.000000,2.453571e-09
96.500000,0.000000,0.000000,2.473553e-09
96.600000,0.000000,0.000000,2.480328e-09
96.700000,0.000000,0.000000,2.467618e-09
96.800000,0.000000,0.000000,2.428617e-09
96.900000,0.000000,0.000000,2.356169e-09
97.000000,0.000000,0.000000,2.243015e-09
97.100000,0.000000,0.000000,2.082132e-09
97.200000,0.000000,0.000000,1.867161e-09
97.300000,0.000000,0.000000,1.592923e-09
97.400000,0.000000,0.000000,1.256045e-09
97.500000,0.000000,0.000000,8.556562e-10
97.600000,0.000000,0.000000,3.941593e-10
97.700000,0.000000,0.000000,-1.219743e-10
97.800000,0.000000,0.000000,-6.814283e-10
97.900000,0.000000,0.000000,-1.267365e-09
98.000000,0.000000,0.000000,-1.856948e-09
98.100000,0.000000,0.000000,-2.421188e-09
98.200000,0.000000,0.000000,-2.925286e-09
98.300000,0.000000,0.000000,-3.329647e-09
98.400000,0.000000,0.000000,-3.591780e-09
98.500000,0.000000,0.000000,-3.669311e-09
98.600000,0.000000,0.000000,-3.524286e-09
98.700000,0.000000,0.000000,-3.128912e-09
98.800000,0.000000,0.000000,-2.472727e-09
98.900000,0.000000,0.000000,-1.570941e-09
99.000000,0.000000,0.000000,-4.732794e-10
99.100000,0.000000,0.000000,7.278615e-10
99.200000,0.000000,0.000000,1.892626e-09
99.300000,0.000000,0.000000,2.834391e-09
99.400000,0.000000,0.000000,3.337616e-09
99.500000,0.000000,0.000000,3.179506e-09
99.600000,0.000000,0.000000,2.250846e-09
99.700000,0.000000,0.000000,4.870022e-10
99.800000,0.000000,0.000000,-1.215637e-09
99.900000,0.000000,0.000000,-3.346338e-09
99.900000,0.000000,0.000000,2.659577e-09


==> heat_pc.csv <==
k,N,SNES,KSP,PCSETUP,PCAPPLY,JAC,RESIDUAL,SPARSITY,ITS
1,128,8.922056674957275,7.96410346031189,5.439761638641357,2.4083175659179688,0.7108516693115234,0.2460308074951172,0.2735629081726074,4.0
2,128,23.62158226966858,21.046457052230835,10.903035640716553,19.667609214782715,2.1125094890594482,0.46076345443725586,0.247236967086792,10.692307692307692
3,128,45.91237163543701,40.58020234107971,16.28454899787903,35.71518516540527,4.55247950553894,0.7768797874450684,0.25084495544433594,17.46153846153846

==> mixed_heat_simplex_3_GL2_1.csv <==
N,l2u,l2sig,hdivsig
8,5.493681e-04,2.586210e-04,1.506824e-03
16,6.893630e-05,3.278732e-05,3.081745e-04
32,8.625350e-06,4.129520e-06,7.077726e-05
64,1.078432e-06,5.447033e-07,2.290061e-05
128,1.348897e-07,5.519600e-07,1.123178e-04


==> mixed_heat_simplex_3_GL2_16.csv <==
N,l2u,l2sig,hdivsig
8,5.973840e-04,3.495340e-04,1.901229e-03
16,8.610801e-05,6.279122e-05,4.065384e-04
32,1.247121e-05,1.411327e-05,9.629921e-05
64,1.784436e-06,4.813665e-06,2.739375e-05
128,2.778581e-07,1.734280e-06,1.432687e-05


==> mixed_heat_simplex_3_GL2_4.csv <==
N,l2u,l2sig,hdivsig
8,5.494364e-04,2.587459e-04,1.877984e-03
16,6.895071e-05,3.306251e-05,4.008735e-04
32,8.628743e-06,4.460076e-06,9.455322e-05
64,1.079268e-06,8.013414e-07,2.445770e-05
128,1.352142e-07,2.425539e-07,1.459485e-05


==> mixed_heat_simplex_3_R3_1.csv <==
N,l2u,l2sig,hdivsig
8,5.494040e-04,2.741561e-04,5.393268e-04
16,6.893743e-05,3.443829e-05,6.767749e-05
32,8.625383e-06,4.316990e-06,8.468052e-06
64,1.078429e-06,5.404414e-07,1.058779e-06
128,1.348117e-07,6.760801e-08,1.323565e-07


==> mixed_heat_simplex_3_R3_16.csv <==
N,l2u,l2sig,hdivsig
8,5.494039e-04,2.741413e-04,5.393269e-04
16,6.893743e-05,3.443831e-05,6.767751e-05
32,8.625383e-06,4.316992e-06,8.468055e-06
64,1.078429e-06,5.404414e-07,1.058779e-06
128,1.348117e-07,6.760802e-08,1.323566e-07


==> mixed_heat_simplex_3_R3_4.csv <==
N,l2u,l2sig,hdivsig
8,5.494040e-04,2.741561e-04,5.393268e-04
16,6.893743e-05,3.443829e-05,6.767749e-05
32,8.625383e-06,4.316990e-06,8.468052e-06
64,1.078429e-06,5.404414e-07,1.058779e-06
128,1.348117e-07,6.760801e-08,1.323565e-07


==> primal_heat_S_3_GL2_1.csv <==
N,l2,h1
8,3.489052e-05,6.841136e-04
16,2.128505e-06,8.424600e-05
32,1.323828e-07,1.048175e-05
64,8.350634e-09,1.309307e-06
128,6.403418e-10,1.820347e-07


==> primal_heat_S_3_GL2_16.csv <==
N,l2,h1
8,2.373193e-04,7.303366e-04
16,5.164458e-05,1.005397e-04
32,9.008461e-06,1.699859e-05
64,1.421818e-06,4.856645e-06
128,2.423920e-07,1.685838e-06


==> primal_heat_S_3_GL2_4.csv <==
N,l2,h1
8,3.598338e-05,6.905622e-04
16,2.559336e-06,8.523350e-05
32,2.762342e-07,1.072251e-05
64,4.323031e-08,1.447500e-06
128,7.454451e-09,2.738048e-07


==> primal_heat_S_3_L3_1.csv <==
N,l2,h1
8,3.704566e-05,6.928175e-04
16,2.230000e-06,8.439548e-05
32,1.375077e-07,1.043805e-05
64,8.548822e-09,1.298786e-06
128,5.330899e-10,1.620086e-07


==> primal_heat_S_3_L3_16.csv <==
N,l2,h1
8,3.761362e-05,6.922383e-04
16,2.600143e-06,8.434525e-05
32,3.188002e-07,1.043952e-05
64,5.644514e-08,1.301033e-06
128,8.905044e-09,1.626169e-07


==> primal_heat_S_3_L3_4.csv <==
N,l2,h1
8,3.705192e-05,6.927855e-04
16,2.230975e-06,8.439196e-05
32,1.378069e-07,1.043771e-05
64,8.620144e-09,1.298757e-06
128,5.450640e-10,1.620062e-07


==> primal_heat_S_3_R2_1.csv <==
N,l2,h1
8,3.704578e-05,6.928168e-04
16,2.230009e-06,8.439539e-05
32,1.375086e-07,1.043804e-05
64,8.549020e-09,1.298785e-06
128,5.331445e-10,1.620085e-07


==> primal_heat_S_3_R2_16.csv <==
N,l2,h1
8,3.805964e-05,6.920686e-04
16,2.862156e-06,8.434040e-05
32,4.185814e-07,1.044541e-05
64,8.250902e-08,1.304245e-06
128,1.548350e-08,1.638571e-07


==> primal_heat_S_3_R2_4.csv <==
N,l2,h1
8,3.705490e-05,6.927736e-04
16,2.231919e-06,8.439049e-05
32,1.383965e-07,1.043754e-05
64,8.939740e-09,1.298740e-06
128,6.658187e-10,1.620051e-07


==> primal_heat_S_3_R3_1.csv <==
N,l2,h1
8,3.704550e-05,6.928188e-04
16,2.229994e-06,8.439560e-05
32,1.375075e-07,1.043806e-05
64,8.548810e-09,1.298787e-06
128,5.330887e-10,1.620087e-07


==> primal_heat_S_3_R3_16.csv <==
N,l2,h1
8,3.704066e-05,6.928247e-04
16,2.229983e-06,8.439676e-05
32,1.375204e-07,1.043812e-05
64,8.550731e-09,1.298790e-06
128,5.332334e-10,1.620089e-07


==> primal_heat_S_3_R3_4.csv <==
N,l2,h1
8,3.704546e-05,6.928191e-04
16,2.229993e-06,8.439561e-05
32,1.375075e-07,1.043806e-05
64,8.548809e-09,1.298787e-06
128,5.330887e-10,1.620087e-07


==> reference_6.csv <==
T,D,L
0.000000e+00,0.000000e+00,0.000000e+00
3.125000e-04,1.370683e-01,-2.175244e-04
9.375000e-04,1.405991e-01,-2.166656e-04
1.562500e-03,1.424327e-01,-2.174402e-04
2.187500e-03,1.442423e-01,-2.181976e-04
2.812500e-03,1.456352e-01,-2.189597e-04
3.437500e-03,1.470088e-01,-2.197391e-04
4.062500e-03,1.481807e-01,-2.203621e-04
4.687500e-03,1.493358e-01,-2.209866e-04
5.312500e-03,1.503693e-01,-2.214899e-04
5.937500e-03,1.513877e-01,-2.219950e-04
6.562500e-03,1.523243e-01,-2.224169e-04
7.187500e-03,1.532474e-01,-2.228413e-04
7.812500e-03,1.541111e-01,-2.232072e-04
8.437500e-03,1.549628e-01,-2.235753e-04
9.062500e-03,1.557693e-01,-2.239002e-04
9.687500e-03,1.565650e-01,-2.242265e-04
1.031250e-02,1.573251e-01,-2.245194e-04
1.093750e-02,1.580753e-01,-2.248129e-04
1.156250e-02,1.587966e-01,-2.250797e-04
1.218750e-02,1.595090e-01,-2.253464e-04
1.281250e-02,1.601974e-01,-2.255912e-04
1.343750e-02,1.608776e-01,-2.258354e-04
1.406250e-02,1.615376e-01,-2.260612e-04
1.468750e-02,1.621901e-01,-2.262858e-04
1.531250e-02,1.628253e-01,-2.264949e-04
1.593750e-02,1.634535e-01,-2.267025e-04
1.656250e-02,1.640667e-01,-2.268966e-04
1.718750e-02,1.646734e-01,-2.270891e-04
1.781250e-02,1.652670e-01,-2.272697e-04
1.843750e-02,1.658546e-01,-2.274486e-04
1.906250e-02,1.664305e-01,-2.276171e-04
1.968750e-02,1.670009e-01,-2.277837e-04
2.031250e-02,1.675608e-01,-2.279410e-04
2.093750e-02,1.681155e-01,-2.280964e-04
2.156250e-02,1.686609e-01,-2.282435e-04
2.218750e-02,1.692014e-01,-2.283886e-04
2.281250e-02,1.697334e-01,-2.285262e-04
2.343750e-02,1.702609e-01,-2.286618e-04
2.406250e-02,1.707806e-01,-2.287906e-04
2.468750e-02,1.712960e-01,-2.289174e-04
2.531250e-02,1.718044e-01,-2.290379e-04
2.593750e-02,1.723087e-01,-2.291566e-04
2.656250e-02,1.728065e-01,-2.292694e-04
2.718750e-02,1.733005e-01,-2.293804e-04
2.781250e-02,1.737884e-01,-2.294860e-04
2.843750e-02,1.742728e-01,-2.295898e-04
2.906250e-02,1.747516e-01,-2.296886e-04
2.968750e-02,1.752270e-01,-2.297856e-04
3.031250e-02,1.756972e-01,-2.298779e-04
3.093750e-02,1.761641e-01,-2.299685e-04
3.156250e-02,1.766262e-01,-2.300547e-04
3.218750e-02,1.770852e-01,-2.301392e-04
3.281250e-02,1.775397e-01,-2.302196e-04
3.343750e-02,1.779913e-01,-2.302983e-04
3.406250e-02,1.784386e-01,-2.303732e-04
3.468750e-02,1.788831e-01,-2.304464e-04
3.531250e-02,1.793236e-01,-2.305160e-04
3.593750e-02,1.797614e-01,-2.305840e-04
3.656250e-02,1.801955e-01,-2.306485e-04
3.718750e-02,1.806270e-01,-2.307114e-04
3.781250e-02,1.810549e-01,-2.307711e-04
3.843750e-02,1.814804e-01,-2.308292e-04
3.906250e-02,1.819025e-01,-2.308843e-04
3.968750e-02,1.823222e-01,-2.309378e-04
4.031250e-02,1.827388e-01,-2.309883e-04
4.093750e-02,1.831531e-01,-2.310373e-04
4.156250e-02,1.835644e-01,-2.310836e-04
4.218750e-02,1.839735e-01,-2.311283e-04
4.281250e-02,1.843797e-01,-2.311704e-04
4.343750e-02,1.847838e-01,-2.312110e-04
4.406250e-02,1.851852e-01,-2.312490e-04
4.468750e-02,1.855846e-01,-2.312856e-04
4.531250e-02,1.859813e-01,-2.313198e-04
4.593750e-02,1.863761e-01,-2.313525e-04
4.656250e-02,1.867684e-01,-2.313829e-04
4.718750e-02,1.871588e-01,-2.314118e-04
4.781250e-02,1.875468e-01,-2.314385e-04
4.843750e-02,1.879330e-01,-2.314639e-04
4.906250e-02,1.883170e-01,-2.314870e-04
4.968750e-02,1.886991e-01,-2.315088e-04
5.031250e-02,1.890791e-01,-2.315285e-04
5.093750e-02,1.894574e-01,-2.315468e-04
5.156250e-02,1.898336e-01,-2.315632e-04
5.218750e-02,1.902081e-01,-2.315782e-04
5.281250e-02,1.905806e-01,-2.315912e-04
5.343750e-02,1.909515e-01,-2.316029e-04
5.406250e-02,1.913205e-01,-2.316128e-04
5.468750e-02,1.916879e-01,-2.316213e-04
5.531250e-02,1.920535e-01,-2.316280e-04
5.593750e-02,1.924175e-01,-2.316335e-04
5.656250e-02,1.927798e-01,-2.316371e-04
5.718750e-02,1.931406e-01,-2.316395e-04
5.781250e-02,1.934997e-01,-2.316402e-04
5.843750e-02,1.938573e-01,-2.316396e-04
5.906250e-02,1.942133e-01,-2.316374e-04
5.968750e-02,1.945679e-01,-2.316339e-04
6.031250e-02,1.949209e-01,-2.316288e-04
6.093750e-02,1.952726e-01,-2.316225e-04
6.156250e-02,1.956227e-01,-2.316145e-04
6.218750e-02,1.959715e-01,-2.316054e-04
6.281250e-02,1.963188e-01,-2.315947e-04
6.343750e-02,1.966648e-01,-2.315829e-04
6.406250e-02,1.970094e-01,-2.315695e-04
6.468750e-02,1.973527e-01,-2.315549e-04
6.531250e-02,1.976947e-01,-2.315389e-04
6.593750e-02,1.980354e-01,-2.315216e-04
6.656250e-02,1.983747e-01,-2.315030e-04
6.718750e-02,1.987129e-01,-2.314832e-04
6.781250e-02,1.990498e-01,-2.314619e-04
6.843750e-02,1.993855e-01,-2.314396e-04
6.906250e-02,1.997199e-01,-2.314158e-04
6.968750e-02,2.000533e-01,-2.313909e-04
7.031250e-02,2.003853e-01,-2.313646e-04
7.093750e-02,2.007163e-01,-2.313373e-04
7.156250e-02,2.010461e-01,-2.313085e-04
7.218750e-02,2.013748e-01,-2.312787e-04
7.281250e-02,2.017024e-01,-2.312476e-04
7.343750e-02,2.020289e-01,-2.312153e-04
7.406250e-02,2.023542e-01,-2.311818e-04
7.468750e-02,2.026786e-01,-2.311472e-04
7.531250e-02,2.030018e-01,-2.311112e-04
7.593750e-02,2.033241e-01,-2.310743e-04
7.656250e-02,2.036453e-01,-2.310360e-04
7.718750e-02,2.039655e-01,-2.309967e-04
7.781250e-02,2.042846e-01,-2.309562e-04
7.843750e-02,2.046029e-01,-2.309146e-04
7.906250e-02,2.049200e-01,-2.308717e-04
7.968750e-02,2.052363e-01,-2.308279e-04
8.031250e-02,2.055516e-01,-2.307828e-04
8.093750e-02,2.058659e-01,-2.307366e-04
8.156250e-02,2.061793e-01,-2.306893e-04
8.218750e-02,2.064918e-01,-2.306410e-04
8.281250e-02,2.068034e-01,-2.305914e-04
8.343750e-02,2.071141e-01,-2.305409e-04
8.406250e-02,2.074239e-01,-2.304891e-04
8.468750e-02,2.077328e-01,-2.304364e-04
8.531250e-02,2.080408e-01,-2.303825e-04
8.593750e-02,2.083480e-01,-2.303276e-04
8.656250e-02,2.086543e-01,-2.302715e-04
8.718750e-02,2.089598e-01,-2.302144e-04
8.781250e-02,2.092645e-01,-2.301562e-04
8.843750e-02,2.095683e-01,-2.300970e-04
8.906250e-02,2.098713e-01,-2.300367e-04
8.968750e-02,2.101736e-01,-2.299754e-04
9.031250e-02,2.104750e-01,-2.299130e-04
9.093750e-02,2.107756e-01,-2.298496e-04
9.156250e-02,2.110755e-01,-2.297851e-04
9.218750e-02,2.113746e-01,-2.297196e-04
9.281250e-02,2.116729e-01,-2.296530e-04
9.343750e-02,2.119705e-01,-2.295854e-04
9.406250e-02,2.122673e-01,-2.295168e-04
9.468750e-02,2.125634e-01,-2.294471e-04
9.531250e-02,2.128587e-01,-2.293764e-04
9.593750e-02,2.131533e-01,-2.293047e-04
9.656250e-02,2.134472e-01,-2.292320e-04
9.718750e-02,2.137405e-01,-2.291583e-04
9.781250e-02,2.140330e-01,-2.290835e-04
9.843750e-02,2.143248e-01,-2.290077e-04
9.906250e-02,2.146159e-01,-2.289309e-04
9.968750e-02,2.149063e-01,-2.288532e-04
1.003125e-01,2.151961e-01,-2.287743e-04
1.009375e-01,2.154852e-01,-2.286946e-04
1.015625e-01,2.157736e-01,-2.286137e-04
1.021875e-01,2.160614e-01,-2.285320e-04
1.028125e-01,2.163486e-01,-2.284491e-04
1.034375e-01,2.166351e-01,-2.283654e-04
1.040625e-01,2.169209e-01,-2.282806e-04
1.046875e-01,2.172061e-01,-2.281948e-04
1.053125e-01,2.174908e-01,-2.281080e-04
1.059375e-01,2.177747e-01,-2.280203e-04
1.065625e-01,2.180581e-01,-2.279315e-04
1.071875e-01,2.183409e-01,-2.278418e-04
1.078125e-01,2.186231e-01,-2.277511e-04
1.084375e-01,2.189046e-01,-2.276594e-04
1.090625e-01,2.191856e-01,-2.275667e-04
1.096875e-01,2.194660e-01,-2.274730e-04
1.103125e-01,2.197459e-01,-2.273783e-04
1.109375e-01,2.200251e-01,-2.272827e-04
1.115625e-01,2.203038e-01,-2.271861e-04
1.121875e-01,2.205819e-01,-2.270885e-04
1.128125e-01,2.208595e-01,-2.269900e-04
1.134375e-01,2.211365e-01,-2.268904e-04
1.140625e-01,2.214129e-01,-2.267899e-04
1.146875e-01,2.216889e-01,-2.266884e-04
1.153125e-01,2.219643e-01,-2.265860e-04
1.159375e-01,2.222391e-01,-2.264825e-04
1.165625e-01,2.225134e-01,-2.263781e-04
1.171875e-01,2.227872e-01,-2.262727e-04
1.178125e-01,2.230605e-01,-2.261664e-04
1.184375e-01,2.233333e-01,-2.260590e-04
1.190625e-01,2.236055e-01,-2.259507e-04
1.196875e-01,2.238773e-01,-2.258415e-04
1.203125e-01,2.241485e-01,-2.257312e-04
1.209375e-01,2.244193e-01,-2.256200e-04
1.215625e-01,2.246895e-01,-2.255078e-04
1.221875e-01,2.249593e-01,-2.253946e-04
1.228125e-01,2.252286e-01,-2.252805e-04
1.234375e-01,2.254974e-01,-2.251654e-04
1.240625e-01,2.257657e-01,-2.250493e-04
1.246875e-01,2.260336e-01,-2.249323e-04
1.253125e-01,2.263009e-01,-2.248142e-04
1.259375e-01,2.265679e-01,-2.246953e-04
1.265625e-01,2.268343e-01,-2.245753e-04
1.271875e-01,2.271003e-01,-2.244543e-04
1.278125e-01,2.273659e-01,-2.243324e-04
1.284375e-01,2.276310e-01,-2.242095e-04
1.290625e-01,2.278957e-01,-2.240857e-04
1.296875e-01,2.281599e-01,-2.239608e-04
1.303125e-01,2.284236e-01,-2.238350e-04
1.309375e-01,2.286870e-01,-2.237082e-04
1.315625e-01,2.289499e-01,-2.235804e-04
1.321875e-01,2.292124e-01,-2.234517e-04
1.328125e-01,2.294745e-01,-2.233220e-04
1.334375e-01,2.297361e-01,-2.231913e-04
1.340625e-01,2.299973e-01,-2.230596e-04
1.346875e-01,2.302582e-01,-2.229269e-04
1.353125e-01,2.305186e-01,-2.227933e-04
1.359375e-01,2.307786e-01,-2.226586e-04
1.365625e-01,2.310382e-01,-2.225230e-04
1.371875e-01,2.312973e-01,-2.223864e-04
1.378125e-01,2.315561e-01,-2.222488e-04
1.384375e-01,2.318145e-01,-2.221103e-04
1.390625e-01,2.320726e-01,-2.219707e-04
1.396875e-01,2.323302e-01,-2.218302e-04
1.403125e-01,2.325874e-01,-2.216886e-04
1.409375e-01,2.328443e-01,-2.215461e-04
1.415625e-01,2.331008e-01,-2.214026e-04
1.421875e-01,2.333569e-01,-2.212580e-04
1.428125e-01,2.336126e-01,-2.211125e-04
1.434375e-01,2.338680e-01,-2.209660e-04
1.440625e-01,2.341230e-01,-2.208185e-04
1.446875e-01,2.343776e-01,-2.206700e-04
1.453125e-01,2.346319e-01,-2.205205e-04
1.459375e-01,2.348858e-01,-2.203700e-04
1.465625e-01,2.351394e-01,-2.202185e-04
1.471875e-01,2.353926e-01,-2.200660e-04
1.478125e-01,2.356454e-01,-2.199125e-04
1.484375e-01,2.358980e-01,-2.197579e-04
1.490625e-01,2.361501e-01,-2.196024e-04
1.496875e-01,2.364019e-01,-2.194458e-04
1.503125e-01,2.366534e-01,-2.192883e-04
1.509375e-01,2.369046e-01,-2.191297e-04
1.515625e-01,2.371554e-01,-2.189701e-04
1.521875e-01,2.374059e-01,-2.188095e-04
1.528125e-01,2.376561e-01,-2.186479e-04
1.534375e-01,2.379059e-01,-2.184852e-04
1.540625e-01,2.381554e-01,-2.183215e-04
1.546875e-01,2.384046e-01,-2.181568e-04
1.553125e-01,2.386535e-01,-2.179911e-04
1.559375e-01,2.389020e-01,-2.178243e-04
1.565625e-01,2.391503e-01,-2.176565e-04
1.571875e-01,2.393982e-01,-2.174877e-04
1.578125e-01,2.396458e-01,-2.173179e-04
1.584375e-01,2.398932e-01,-2.171470e-04
1.590625e-01,2.401402e-01,-2.169750e-04
1.596875e-01,2.403869e-01,-2.168021e-04
1.603125e-01,2.406333e-01,-2.166280e-04
1.609375e-01,2.408794e-01,-2.164530e-04
1.615625e-01,2.411253e-01,-2.162769e-04
1.621875e-01,2.413708e-01,-2.160997e-04
1.628125e-01,2.416160e-01,-2.159215e-04
1.634375e-01,2.418610e-01,-2.157422e-04
1.640625e-01,2.421057e-01,-2.155619e-04
1.646875e-01,2.423501e-01,-2.153805e-04
1.653125e-01,2.425942e-01,-2.151981e-04
1.659375e-01,2.428380e-01,-2.150146e-04
1.665625e-01,2.430816e-01,-2.148300e-04
1.671875e-01,2.433248e-01,-2.146443e-04
1.678125e-01,2.435678e-01,-2.144576e-04
1.684375e-01,2.438106e-01,-2.142699e-04
1.690625e-01,2.440531e-01,-2.140810e-04
1.696875e-01,2.442953e-01,-2.138911e-04
1.703125e-01,2.445372e-01,-2.137000e-04
1.709375e-01,2.447789e-01,-2.135080e-04
1.715625e-01,2.450203e-01,-2.133148e-04
1.721875e-01,2.452615e-01,-2.131205e-04
1.728125e-01,2.455024e-01,-2.129251e-04
1.734375e-01,2.457430e-01,-2.127287e-04
1.740625e-01,2.459834e-01,-2.125311e-04
1.746875e-01,2.462236e-01,-2.123325e-04
1.753125e-01,2.464635e-01,-2.121327e-04
1.759375e-01,2.467031e-01,-2.119319e-04
1.765625e-01,2.469425e-01,-2.117299e-04
1.771875e-01,2.471817e-01,-2.115269e-04
1.778125e-01,2.474207e-01,-2.113227e-04
1.784375e-01,2.476593e-01,-2.111174e-04
1.790625e-01,2.478978e-01,-2.109110e-04
1.796875e-01,2.481360e-01,-2.107035e-04
1.803125e-01,2.483740e-01,-2.104948e-04
1.809375e-01,2.486118e-01,-2.102851e-04
1.815625e-01,2.488493e-01,-2.100741e-04
1.821875e-01,2.490866e-01,-2.098621e-04
1.828125e-01,2.493237e-01,-2.096489e-04
1.834375e-01,2.495606e-01,-2.094346e-04
1.840625e-01,2.497972e-01,-2.092192e-04
1.846875e-01,2.500336e-01,-2.090026e-04
1.853125e-01,2.502698e-01,-2.087849e-04
1.859375e-01,2.505058e-01,-2.085660e-04
1.865625e-01,2.507416e-01,-2.083460e-04
1.871875e-01,2.509771e-01,-2.081248e-04
1.878125e-01,2.512125e-01,-2.079024e-04
1.884375e-01,2.514476e-01,-2.076789e-04
1.890625e-01,2.516826e-01,-2.074543e-04
1.896875e-01,2.519173e-01,-2.072284e-04
1.903125e-01,2.521518e-01,-2.070014e-04
1.909375e-01,2.523861e-01,-2.067732e-04
1.915625e-01,2.526202e-01,-2.065439e-04
1.921875e-01,2.528542e-01,-2.063133e-04
1.928125e-01,2.530879e-01,-2.060816e-04
1.934375e-01,2.533214e-01,-2.058487e-04
1.940625e-01,2.535548e-01,-2.056146e-04
1.946875e-01,2.537879e-01,-2.053793e-04
1.953125e-01,2.540209e-01,-2.051428e-04
1.959375e-01,2.542536e-01,-2.049052e-04
1.965625e-01,2.544862e-01,-2.046663e-04
1.971875e-01,2.547186e-01,-2.044262e-04
1.978125e-01,2.549508e-01,-2.041849e-04
1.984375e-01,2.551828e-01,-2.039424e-04
1.990625e-01,2.554147e-01,-2.036986e-04
1.996875e-01,2.556463e-01,-2.034537e-04
2.003125e-01,2.558778e-01,-2.032075e-04
2.009375e-01,2.561091e-01,-2.029601e-04
2.015625e-01,2.563402e-01,-2.027115e-04
2.021875e-01,2.565712e-01,-2.024616e-04
2.028125e-01,2.568020e-01,-2.022105e-04
2.034375e-01,2.570326e-01,-2.019582e-04
2.040625e-01,2.572631e-01,-2.017046e-04
2.046875e-01,2.574934e-01,-2.014498e-04
2.053125e-01,2.577235e-01,-2.011937e-04
2.059375e-01,2.579534e-01,-2.009364e-04
2.065625e-01,2.581832e-01,-2.006778e-04
2.071875e-01,2.584129e-01,-2.004180e-04
2.078125e-01,2.586423e-01,-2.001569e-04
2.084375e-01,2.588716e-01,-1.998945e-04
2.090625e-01,2.591008e-01,-1.996308e-04
2.096875e-01,2.593298e-01,-1.993659e-04
2.103125e-01,2.595587e-01,-1.990997e-04
2.109375e-01,2.597873e-01,-1.988322e-04
2.115625e-01,2.600159e-01,-1.985634e-04
2.121875e-01,2.602443e-01,-1.982934e-04
2.128125e-01,2.604725e-01,-1.980220e-04
2.134375e-01,2.607006e-01,-1.977493e-04
2.140625e-01,2.609286e-01,-1.974754e-04
2.146875e-01,2.611564e-01,-1.972001e-04
2.153125e-01,2.613841e-01,-1.969235e-04
2.159375e-01,2.616116e-01,-1.966457e-04
2.165625e-01,2.618390e-01,-1.963664e-04
2.171875e-01,2.620663e-01,-1.960859e-04
2.178125e-01,2.622934e-01,-1.958041e-04
2.184375e-01,2.625204e-01,-1.955209e-04
2.190625e-01,2.627472e-01,-1.952364e-04
2.196875e-01,2.629739e-01,-1.949506e-04
2.203125e-01,2.632005e-01,-1.946634e-04
2.209375e-01,2.634270e-01,-1.943748e-04
2.215625e-01,2.636533e-01,-1.940850e-04
2.221875e-01,2.638795e-01,-1.937937e-04
2.228125e-01,2.641056e-01,-1.935012e-04
2.234375e-01,2.643315e-01,-1.932072e-04
2.240625e-01,2.645573e-01,-1.929119e-04
2.246875e-01,2.647830e-01,-1.926153e-04
2.253125e-01,2.650086e-01,-1.923172e-04
2.259375e-01,2.652341e-01,-1.920178e-04
2.265625e-01,2.654594e-01,-1.917170e-04
2.271875e-01,2.656847e-01,-1.914148e-04
2.278125e-01,2.659098e-01,-1.911113e-04
2.284375e-01,2.661348e-01,-1.908063e-04
2.290625e-01,2.663597e-01,-1.904999e-04
2.296875e-01,2.665845e-01,-1.901922e-04
2.303125e-01,2.668091e-01,-1.898830e-04
2.309375e-01,2.670337e-01,-1.895725e-04
2.315625e-01,2.672581e-01,-1.892605e-04
2.321875e-01,2.674825e-01,-1.889471e-04
2.328125e-01,2.677067e-01,-1.886323e-04
2.334375e-01,2.679309e-01,-1.883160e-04
2.340625e-01,2.681549e-01,-1.879984e-04
2.346875e-01,2.683788e-01,-1.876793e-04
2.353125e-01,2.686027e-01,-1.873587e-04
2.359375e-01,2.688264e-01,-1.870368e-04
2.365625e-01,2.690501e-01,-1.867133e-04
2.371875e-01,2.692736e-01,-1.863885e-04
2.378125e-01,2.694970e-01,-1.860621e-04
2.384375e-01,2.697204e-01,-1.857344e-04
2.390625e-01,2.699437e-01,-1.854051e-04
2.396875e-01,2.701668e-01,-1.850744e-04
2.403125e-01,2.703899e-01,-1.847422e-04
2.409375e-01,2.706129e-01,-1.844086e-04
2.415625e-01,2.708358e-01,-1.840734e-04
2.421875e-01,2.710586e-01,-1.837368e-04
2.428125e-01,2.712814e-01,-1.833987e-04
2.434375e-01,2.715040e-01,-1.830591e-04
2.440625e-01,2.717266e-01,-1.827180e-04
2.446875e-01,2.719491e-01,-1.823754e-04
2.453125e-01,2.721715e-01,-1.820313e-04
2.459375e-01,2.723938e-01,-1.816857e-04
2.465625e-01,2.726161e-01,-1.813385e-04
2.471875e-01,2.728383e-01,-1.809899e-04
2.478125e-01,2.730604e-01,-1.806397e-04
2.484375e-01,2.732824e-01,-1.802880e-04
2.490625e-01,2.735043e-01,-1.799348e-04
2.496875e-01,2.737262e-01,-1.795800e-04
2.503125e-01,2.739480e-01,-1.792237e-04
2.509375e-01,2.741698e-01,-1.788658e-04
2.515625e-01,2.743915e-01,-1.785064e-04
2.521875e-01,2.746131e-01,-1.781455e-04
2.528125e-01,2.748346e-01,-1.777829e-04
2.534375e-01,2.750561e-01,-1.774189e-04
2.540625e-01,2.752775e-01,-1.770532e-04
2.546875e-01,2.754989e-01,-1.766860e-04
2.553125e-01,2.757201e-01,-1.763172e-04
2.559375e-01,2.759414e-01,-1.759468e-04
2.565625e-01,2.761626e-01,-1.755748e-04
2.571875e-01,2.763837e-01,-1.752013e-04
2.578125e-01,2.766047e-01,-1.748261e-04
2.584375e-01,2.768257e-01,-1.744494e-04
2.590625e-01,2.770467e-01,-1.740710e-04
2.596875e-01,2.772676e-01,-1.736910e-04
2.603125e-01,2.774884e-01,-1.733095e-04
2.609375e-01,2.777092e-01,-1.729263e-04
2.615625e-01,2.779300e-01,-1.725414e-04
2.621875e-01,2.781506e-01,-1.721550e-04
2.628125e-01,2.783713e-01,-1.717669e-04
2.634375e-01,2.785919e-01,-1.713772e-04
2.640625e-01,2.788125e-01,-1.709858e-04
2.646875e-01,2.790330e-01,-1.705928e-04
2.653125e-01,2.792534e-01,-1.701982e-04
2.659375e-01,2.794739e-01,-1.698019e-04
2.665625e-01,2.796942e-01,-1.694039e-04
2.671875e-01,2.799146e-01,-1.690042e-04
2.678125e-01,2.801349e-01,-1.686029e-04
2.684375e-01,2.803552e-01,-1.682000e-04
2.690625e-01,2.805754e-01,-1.677953e-04
2.696875e-01,2.807956e-01,-1.673890e-04
2.703125e-01,2.810158e-01,-1.669809e-04
2.709375e-01,2.812359e-01,-1.665712e-04
2.715625e-01,2.814560e-01,-1.661598e-04
2.721875e-01,2.816761e-01,-1.657467e-04
2.728125e-01,2.818961e-01,-1.653318e-04
2.734375e-01,2.821161e-01,-1.649153e-04
2.740625e-01,2.823361e-01,-1.644970e-04
2.746875e-01,2.825561e-01,-1.640770e-04
2.753125e-01,2.827760e-01,-1.636553e-04
2.759375e-01,2.829959e-01,-1.632319e-04
2.765625e-01,2.832158e-01,-1.628067e-04
2.771875e-01,2.834357e-01,-1.623798e-04
2.778125e-01,2.836555e-01,-1.619511e-04
2.784375e-01,2.838754e-01,-1.615207e-04
2.790625e-01,2.840952e-01,-1.610886e-04
2.796875e-01,2.843149e-01,-1.606546e-04
2.803125e-01,2.845347e-01,-1.602189e-04
2.809375e-01,2.847545e-01,-1.597815e-04
2.815625e-01,2.849742e-01,-1.593422e-04
2.821875e-01,2.851939e-01,-1.589012e-04
2.828125e-01,2.854137e-01,-1.584584e-04
2.834375e-01,2.856334e-01,-1.580138e-04
2.840625e-01,2.858531e-01,-1.575675e-04
2.846875e-01,2.860727e-01,-1.571193e-04
2.853125e-01,2.862924e-01,-1.566693e-04
2.859375e-01,2.865121e-01,-1.562175e-04
2.865625e-01,2.867318e-01,-1.557639e-04
2.871875e-01,2.869514e-01,-1.553085e-04
2.878125e-01,2.871711e-01,-1.548512e-04
2.884375e-01,2.873907e-01,-1.543921e-04
2.890625e-01,2.876104e-01,-1.539312e-04
2.896875e-01,2.878300e-01,-1.534685e-04
2.903125e-01,2.880497e-01,-1.530039e-04
2.909375e-01,2.882693e-01,-1.525375e-04
2.915625e-01,2.884890e-01,-1.520692e-04
2.921875e-01,2.887087e-01,-1.515990e-04
2.928125e-01,2.889283e-01,-1.511270e-04
2.934375e-01,2.891480e-01,-1.506532e-04
2.940625e-01,2.893677e-01,-1.501774e-04
2.946875e-01,2.895874e-01,-1.496998e-04
2.953125e-01,2.898070e-01,-1.492203e-04
2.959375e-01,2.900268e-01,-1.487389e-04
2.965625e-01,2.902465e-01,-1.482556e-04
2.971875e-01,2.904662e-01,-1.477704e-04
2.978125e-01,2.906859e-01,-1.472834e-04
2.984375e-01,2.909057e-01,-1.467944e-04
2.990625e-01,2.911255e-01,-1.463035e-04
2.996875e-01,2.913452e-01,-1.458107e-04
3.003125e-01,2.915650e-01,-1.453159e-04
3.009375e-01,2.917849e-01,-1.448193e-04
3.015625e-01,2.920047e-01,-1.443207e-04
3.021875e-01,2.922246e-01,-1.438201e-04
3.028125e-01,2.924444e-01,-1.433177e-04
3.034375e-01,2.926643e-01,-1.428133e-04
3.040625e-01,2.928843e-01,-1.423069e-04
3.046875e-01,2.931042e-01,-1.417986e-04
3.053125e-01,2.933242e-01,-1.412883e-04
3.059375e-01,2.935442e-01,-1.407760e-04
3.065625e-01,2.937642e-01,-1.402618e-04
3.071875e-01,2.939843e-01,-1.397456e-04
3.078125e-01,2.942044e-01,-1.392275e-04
3.084375e-01,2.944245e-01,-1.387073e-04
3.090625e-01,2.946447e-01,-1.381852e-04
3.096875e-01,2.948648e-01,-1.376610e-04
3.103125e-01,2.950851e-01,-1.371349e-04
3.109375e-01,2.953053e-01,-1.366067e-04
3.115625e-01,2.955256e-01,-1.360766e-04
3.121875e-01,2.957459e-01,-1.355444e-04
3.128125e-01,2.959663e-01,-1.350102e-04
3.134375e-01,2.961867e-01,-1.344740e-04
3.140625e-01,2.964071e-01,-1.339357e-04
3.146875e-01,2.966276e-01,-1.333955e-04
3.153125e-01,2.968481e-01,-1.328531e-04
3.159375e-01,2.970687e-01,-1.323088e-04
3.165625e-01,2.972893e-01,-1.317624e-04
3.171875e-01,2.975099e-01,-1.312139e-04
3.178125e-01,2.977306e-01,-1.306634e-04
3.184375e-01,2.979514e-01,-1.301108e-04
3.190625e-01,2.981722e-01,-1.295561e-04
3.196875e-01,2.983930e-01,-1.289994e-04
3.203125e-01,2.986139e-01,-1.284406e-04
3.209375e-01,2.988348e-01,-1.278797e-04
3.215625e-01,2.990558e-01,-1.273167e-04
3.221875e-01,2.992769e-01,-1.267516e-04
3.228125e-01,2.994980e-01,-1.261844e-04
3.234375e-01,2.997191e-01,-1.256152e-04
3.240625e-01,2.999404e-01,-1.250438e-04
3.246875e-01,3.001616e-01,-1.244703e-04
3.253125e-01,3.003829e-01,-1.238947e-04
3.259375e-01,3.006043e-01,-1.233169e-04
3.265625e-01,3.008258e-01,-1.227371e-04
3.271875e-01,3.010473e-01,-1.221551e-04
3.278125e-01,3.012688e-01,-1.215709e-04
3.284375e-01,3.014905e-01,-1.209847e-04
3.290625e-01,3.017122e-01,-1.203962e-04
3.296875e-01,3.019339e-01,-1.198057e-04
3.303125e-01,3.021557e-01,-1.192129e-04
3.309375e-01,3.023776e-01,-1.186180e-04
3.315625e-01,3.025996e-01,-1.180210e-04
3.321875e-01,3.028216e-01,-1.174218e-04
3.328125e-01,3.030437e-01,-1.168204e-04
3.334375e-01,3.032659e-01,-1.162168e-04
3.340625e-01,3.034881e-01,-1.156110e-04
3.346875e-01,3.037104e-01,-1.150031e-04
3.353125e-01,3.039328e-01,-1.143929e-04
3.359375e-01,3.041552e-01,-1.137806e-04
3.365625e-01,3.043778e-01,-1.131660e-04
3.371875e-01,3.046004e-01,-1.125492e-04
3.378125e-01,3.048231e-01,-1.119303e-04
3.384375e-01,3.050458e-01,-1.113091e-04
3.390625e-01,3.052687e-01,-1.106856e-04
3.396875e-01,3.054916e-01,-1.100600e-04
3.403125e-01,3.057146e-01,-1.094321e-04
3.409375e-01,3.059377e-01,-1.088020e-04
3.415625e-01,3.061609e-01,-1.081696e-04
3.421875e-01,3.063841e-01,-1.075350e-04
3.428125e-01,3.066075e-01,-1.068982e-04
3.434375e-01,3.068309e-01,-1.062591e-04
3.440625e-01,3.070544e-01,-1.056177e-04
3.446875e-01,3.072780e-01,-1.049741e-04
3.453125e-01,3.075017e-01,-1.043282e-04
3.459375e-01,3.077255e-01,-1.036800e-04
3.465625e-01,3.079494e-01,-1.030295e-04
3.471875e-01,3.081733e-01,-1.023768e-04
3.478125e-01,3.083974e-01,-1.017218e-04
3.484375e-01,3.086215e-01,-1.010644e-04
3.490625e-01,3.088458e-01,-1.004048e-04
3.496875e-01,3.090701e-01,-9.974290e-05
3.503125e-01,3.092946e-01,-9.907867e-05
3.509375e-01,3.095191e-01,-9.841213e-05
3.515625e-01,3.097437e-01,-9.774328e-05
3.521875e-01,3.099685e-01,-9.707211e-05
3.528125e-01,3.101933e-01,-9.639862e-05
3.534375e-01,3.104183e-01,-9.572280e-05
3.540625e-01,3.106433e-01,-9.504464e-05
3.546875e-01,3.108685e-01,-9.436415e-05
3.553125e-01,3.110937e-01,-9.368131e-05
3.559375e-01,3.113191e-01,-9.299613e-05
3.565625e-01,3.115445e-01,-9.230860e-05
3.571875e-01,3.117701e-01,-9.161871e-05
3.578125e-01,3.119958e-01,-9.092647e-05
3.584375e-01,3.122216e-01,-9.023186e-05
3.590625e-01,3.124475e-01,-8.953488e-05
3.596875e-01,3.126735e-01,-8.883553e-05
3.603125e-01,3.128996e-01,-8.813381e-05
3.609375e-01,3.131259e-01,-8.742970e-05
3.615625e-01,3.133522e-01,-8.672321e-05
3.621875e-01,3.135787e-01,-8.601433e-05
3.628125e-01,3.138053e-01,-8.530305e-05
3.634375e-01,3.140320e-01,-8.458938e-05
3.640625e-01,3.142588e-01,-8.387331e-05
3.646875e-01,3.144857e-01,-8.315483e-05
3.653125e-01,3.147128e-01,-8.243394e-05
3.659375e-01,3.149400e-01,-8.171063e-05
3.665625e-01,3.151673e-01,-8.098491e-05
3.671875e-01,3.153947e-01,-8.025676e-05
3.678125e-01,3.156222e-01,-7.952619e-05
3.684375e-01,3.158499e-01,-7.879319e-05
3.690625e-01,3.160777e-01,-7.805775e-05
3.696875e-01,3.163056e-01,-7.731987e-05
3.703125e-01,3.165337e-01,-7.657955e-05
3.709375e-01,3.167619e-01,-7.583678e-05
3.715625e-01,3.169902e-01,-7.509156e-05
3.721875e-01,3.172186e-01,-7.434389e-05
3.728125e-01,3.174472e-01,-7.359376e-05
3.734375e-01,3.176759e-01,-7.284116e-05
3.740625e-01,3.179048e-01,-7.208610e-05
3.746875e-01,3.181337e-01,-7.132857e-05
3.753125e-01,3.183628e-01,-7.056856e-05
3.759375e-01,3.185921e-01,-6.980608e-05
3.765625e-01,3.188215e-01,-6.904111e-05
3.771875e-01,3.190510e-01,-6.827366e-05
3.778125e-01,3.192807e-01,-6.750371e-05
3.784375e-01,3.195105e-01,-6.673128e-05
3.790625e-01,3.197404e-01,-6.595635e-05
3.796875e-01,3.199705e-01,-6.517891e-05
3.803125e-01,3.202007e-01,-6.439898e-05
3.809375e-01,3.204311e-01,-6.361653e-05
3.815625e-01,3.206616e-01,-6.283157e-05
3.821875e-01,3.208923e-01,-6.204410e-05
3.828125e-01,3.211231e-01,-6.125411e-05
3.834375e-01,3.213541e-01,-6.046160e-05
3.840625e-01,3.215852e-01,-5.966655e-05
3.846875e-01,3.218164e-01,-5.886898e-05
3.853125e-01,3.220478e-01,-5.806888e-05
3.859375e-01,3.222794e-01,-5.726624e-05
3.865625e-01,3.225111e-01,-5.646107e-05
3.871875e-01,3.227430e-01,-5.565334e-05
3.878125e-01,3.229750e-01,-5.484307e-05
3.884375e-01,3.232072e-01,-5.403026e-05
3.890625e-01,3.234395e-01,-5.321488e-05
3.896875e-01,3.236720e-01,-5.239695e-05
3.903125e-01,3.239046e-01,-5.157647e-05
3.909375e-01,3.241374e-01,-5.075341e-05
3.915625e-01,3.243704e-01,-4.992779e-05
3.921875e-01,3.246035e-01,-4.909961e-05
3.928125e-01,3.248368e-01,-4.826885e-05
3.934375e-01,3.250703e-01,-4.743551e-05
3.940625e-01,3.253039e-01,-4.659960e-05
3.946875e-01,3.255377e-01,-4.576110e-05
3.953125e-01,3.257716e-01,-4.492002e-05
3.959375e-01,3.260057e-01,-4.407634e-05
3.965625e-01,3.262400e-01,-4.323008e-05
3.971875e-01,3.264745e-01,-4.238123e-05
3.978125e-01,3.267091e-01,-4.152977e-05
3.984375e-01,3.269439e-01,-4.067572e-05
3.990625e-01,3.271788e-01,-3.981906e-05
3.996875e-01,3.274140e-01,-3.895980e-05
4.003125e-01,3.276493e-01,-3.809793e-05
4.009375e-01,3.278848e-01,-3.723345e-05
4.015625e-01,3.281204e-01,-3.636636e-05
4.021875e-01,3.283562e-01,-3.549665e-05
4.028125e-01,3.285922e-01,-3.462431e-05
4.034375e-01,3.288284e-01,-3.374936e-05
4.040625e-01,3.290648e-01,-3.287178e-05
4.046875e-01,3.293013e-01,-3.199158e-05
4.053125e-01,3.295381e-01,-3.110875e-05
4.059375e-01,3.297750e-01,-3.022328e-05
4.065625e-01,3.300121e-01,-2.933518e-05
4.071875e-01,3.302493e-01,-2.844444e-05
4.078125e-01,3.304868e-01,-2.755106e-05
4.084375e-01,3.307244e-01,-2.665504e-05
4.090625e-01,3.309623e-01,-2.575637e-05
4.096875e-01,3.312003e-01,-2.485506e-05
4.103125e-01,3.314385e-01,-2.395110e-05
4.109375e-01,3.316769e-01,-2.304449e-05
4.115625e-01,3.319155e-01,-2.213522e-05
4.121875e-01,3.321542e-01,-2.122330e-05
4.128125e-01,3.323932e-01,-2.030872e-05
4.134375e-01,3.326323e-01,-1.939149e-05
4.140625e-01,3.328717e-01,-1.847158e-05
4.146875e-01,3.331112e-01,-1.754902e-05
4.153125e-01,3.333510e-01,-1.662379e-05
4.159375e-01,3.335909e-01,-1.569589e-05
4.165625e-01,3.338311e-01,-1.476532e-05
4.171875e-01,3.340714e-01,-1.383208e-05
4.178125e-01,3.343119e-01,-1.289617e-05
4.184375e-01,3.345526e-01,-1.195758e-05
4.190625e-01,3.347936e-01,-1.101632e-05
4.196875e-01,3.350347e-01,-1.007237e-05
4.203125e-01,3.352760e-01,-9.125749e-06
4.209375e-01,3.355176e-01,-8.176442e-06
4.215625e-01,3.357593e-01,-7.224451e-06
4.221875e-01,3.360013e-01,-6.269775e-06
4.228125e-01,3.362434e-01,-5.312412e-06
4.234375e-01,3.364858e-01,-4.352360e-06
4.240625e-01,3.367284e-01,-3.389619e-06
4.246875e-01,3.369712e-01,-2.424187e-06
4.253125e-01,3.372142e-01,-1.456063e-06
4.259375e-01,3.374574e-01,-4.852420e-07
4.265625e-01,3.377008e-01,4.882698e-07
4.271875e-01,3.379444e-01,1.464480e-06
4.278125e-01,3.381882e-01,2.443386e-06
4.284375e-01,3.384323e-01,3.424994e-06
4.290625e-01,3.386766e-01,4.409303e-06
4.296875e-01,3.389211e-01,5.396307e-06
4.303125e-01,3.391658e-01,6.386017e-06
4.309375e-01,3.394107e-01,7.378429e-06
4.315625e-01,3.396558e-01,8.373548e-06
4.321875e-01,3.399012e-01,9.371369e-06
4.328125e-01,3.401468e-01,1.037190e-05
4.334375e-01,3.403926e-01,1.137513e-05
4.340625e-01,3.406386e-01,1.238107e-05
4.346875e-01,3.408849e-01,1.338972e-05
4.353125e-01,3.411313e-01,1.440107e-05
4.359375e-01,3.413780e-01,1.541514e-05
4.365625e-01,3.416250e-01,1.643192e-05
4.371875e-01,3.418721e-01,1.745141e-05
4.378125e-01,3.421195e-01,1.847361e-05
4.384375e-01,3.423671e-01,1.949851e-05
4.390625e-01,3.426150e-01,2.052614e-05
4.396875e-01,3.428631e-01,2.155647e-05
4.403125e-01,3.431114e-01,2.258952e-05
4.409375e-01,3.433599e-01,2.362527e-05
4.415625e-01,3.436087e-01,2.466375e-05
4.421875e-01,3.438577e-01,2.570493e-05
4.428125e-01,3.441069e-01,2.674883e-05
4.434375e-01,3.443564e-01,2.779545e-05
4.440625e-01,3.446061e-01,2.884477e-05
4.446875e-01,3.448561e-01,2.989681e-05
4.453125e-01,3.451063e-01,3.095156e-05
4.459375e-01,3.453567e-01,3.200903e-05
4.465625e-01,3.456074e-01,3.306921e-05
4.471875e-01,3.458583e-01,3.413210e-05
4.478125e-01,3.461095e-01,3.519771e-05
4.484375e-01,3.463609e-01,3.626602e-05
4.490625e-01,3.466125e-01,3.733705e-05
4.496875e-01,3.468644e-01,3.841080e-05
4.503125e-01,3.471165e-01,3.948725e-05
4.509375e-01,3.473689e-01,4.056641e-05
4.515625e-01,3.476216e-01,4.164828e-05
4.521875e-01,3.478744e-01,4.273287e-05
4.528125e-01,3.481276e-01,4.382016e-05
4.534375e-01,3.483810e-01,4.491016e-05
4.540625e-01,3.486346e-01,4.600287e-05
4.546875e-01,3.488885e-01,4.709829e-05
4.553125e-01,3.491426e-01,4.819641e-05
4.559375e-01,3.493970e-01,4.929723e-05
4.565625e-01,3.496517e-01,5.040076e-05
4.571875e-01,3.499066e-01,5.150700e-05
4.578125e-01,3.501617e-01,5.261593e-05
4.584375e-01,3.504172e-01,5.372757e-05
4.590625e-01,3.506728e-01,5.484191e-05
4.596875e-01,3.509288e-01,5.595894e-05
4.603125e-01,3.511850e-01,5.707868e-05
4.609375e-01,3.514414e-01,5.820111e-05
4.615625e-01,3.516981e-01,5.932623e-05
4.621875e-01,3.519551e-01,6.045405e-05
4.628125e-01,3.522124e-01,6.158456e-05
4.634375e-01,3.524699e-01,6.271776e-05
4.640625e-01,3.527277e-01,6.385364e-05
4.646875e-01,3.529857e-01,6.499222e-05
4.653125e-01,3.532440e-01,6.613348e-05
4.659375e-01,3.535026e-01,6.727743e-05
4.665625e-01,3.537614e-01,6.842406e-05
4.671875e-01,3.540206e-01,6.957336e-05
4.678125e-01,3.542800e-01,7.072535e-05
4.684375e-01,3.545396e-01,7.188001e-05
4.690625e-01,3.547995e-01,7.303735e-05
4.696875e-01,3.550598e-01,7.419736e-05
4.703125e-01,3.553202e-01,7.536004e-05
4.709375e-01,3.555810e-01,7.652539e-05
4.715625e-01,3.558420e-01,7.769340e-05
4.721875e-01,3.561033e-01,7.886408e-05
4.728125e-01,3.563649e-01,8.003742e-05
4.734375e-01,3.566268e-01,8.121342e-05
4.740625e-01,3.568889e-01,8.239208e-05
4.746875e-01,3.571513e-01,8.357339e-05
4.753125e-01,3.574141e-01,8.475735e-05
4.759375e-01,3.576770e-01,8.594396e-05
4.765625e-01,3.579403e-01,8.713322e-05
4.771875e-01,3.582039e-01,8.832512e-05
4.778125e-01,3.584677e-01,8.951967e-05
4.784375e-01,3.587318e-01,9.071685e-05
4.790625e-01,3.589962e-01,9.191667e-05
4.796875e-01,3.592609e-01,9.311912e-05
4.803125e-01,3.595259e-01,9.432420e-05
4.809375e-01,3.597912e-01,9.553190e-05
4.815625e-01,3.600568e-01,9.674224e-05
4.821875e-01,3.603226e-01,9.795519e-05
4.828125e-01,3.605888e-01,9.917076e-05
4.834375e-01,3.608552e-01,1.003889e-04
4.840625e-01,3.611219e-01,1.016097e-04
4.846875e-01,3.613889e-01,1.028331e-04
4.853125e-01,3.616563e-01,1.040591e-04
4.859375e-01,3.619239e-01,1.052878e-04
4.865625e-01,3.621918e-01,1.065190e-04
4.871875e-01,3.624600e-01,1.077528e-04
4.878125e-01,3.627285e-01,1.089892e-04
4.884375e-01,3.629973e-01,1.102281e-04
4.890625e-01,3.632664e-01,1.114697e-04
4.896875e-01,3.635358e-01,1.127138e-04
4.903125e-01,3.638055e-01,1.139605e-04
4.909375e-01,3.640755e-01,1.152098e-04
4.915625e-01,3.643458e-01,1.164617e-04
4.921875e-01,3.646165e-01,1.177161e-04
4.928125e-01,3.648874e-01,1.189731e-04
4.934375e-01,3.651586e-01,1.202326e-04
4.940625e-01,3.654301e-01,1.214947e-04
4.946875e-01,3.657020e-01,1.227593e-04
4.953125e-01,3.659741e-01,1.240265e-04
4.959375e-01,3.662466e-01,1.252962e-04
4.965625e-01,3.665193e-01,1.265685e-04
4.971875e-01,3.667924e-01,1.278432e-04
4.978125e-01,3.670658e-01,1.291206e-04
4.984375e-01,3.673395e-01,1.304004e-04
4.990625e-01,3.676135e-01,1.316827e-04
4.996875e-01,3.678878e-01,1.329676e-04
5.003125e-01,3.681625e-01,1.342549e-04
5.009375e-01,3.684374e-01,1.355448e-04
5.015625e-01,3.687127e-01,1.368372e-04
5.021875e-01,3.689883e-01,1.381320e-04
5.028125e-01,3.692642e-01,1.394294e-04
5.034375e-01,3.695404e-01,1.407292e-04
5.040625e-01,3.698170e-01,1.420315e-04
5.046875e-01,3.700938e-01,1.433363e-04
5.053125e-01,3.703710e-01,1.446435e-04
5.059375e-01,3.706485e-01,1.459532e-04
5.065625e-01,3.709264e-01,1.472654e-04
5.071875e-01,3.712045e-01,1.485800e-04
5.078125e-01,3.714830e-01,1.498971e-04
5.084375e-01,3.717618e-01,1.512166e-04
5.090625e-01,3.720409e-01,1.525386e-04
5.096875e-01,3.723204e-01,1.538630e-04
5.103125e-01,3.726002e-01,1.551898e-04
5.109375e-01,3.728803e-01,1.565190e-04
5.115625e-01,3.731607e-01,1.578506e-04
5.121875e-01,3.734415e-01,1.591847e-04
5.128125e-01,3.737226e-01,1.605212e-04
5.134375e-01,3.740040e-01,1.618600e-04
5.140625e-01,3.742858e-01,1.632013e-04
5.146875e-01,3.745679e-01,1.645449e-04
5.153125e-01,3.748503e-01,1.658909e-04
5.159375e-01,3.751331e-01,1.672393e-04
5.165625e-01,3.754162e-01,1.685901e-04
5.171875e-01,3.756996e-01,1.699432e-04
5.178125e-01,3.759834e-01,1.712987e-04
5.184375e-01,3.762675e-01,1.726565e-04
5.190625e-01,3.765520e-01,1.740167e-04
5.196875e-01,3.768368e-01,1.753792e-04
5.203125e-01,3.771219e-01,1.767440e-04
5.209375e-01,3.774074e-01,1.781112e-04
5.215625e-01,3.776932e-01,1.794807e-04
5.221875e-01,3.779793e-01,1.808525e-04
5.228125e-01,3.782658e-01,1.822266e-04
5.234375e-01,3.785527e-01,1.836030e-04
5.240625e-01,3.788399e-01,1.849817e-04
5.246875e-01,3.791274e-01,1.863627e-04
5.253125e-01,3.794153e-01,1.877460e-04
5.259375e-01,3.797035e-01,1.891315e-04
5.265625e-01,3.799921e-01,1.905193e-04
5.271875e-01,3.802810e-01,1.919094e-04
5.278125e-01,3.805703e-01,1.933017e-04
5.284375e-01,3.808599e-01,1.946963e-04
5.290625e-01,3.811499e-01,1.960931e-04
5.296875e-01,3.814402e-01,1.974922e-04
5.303125e-01,3.817309e-01,1.988935e-04
5.309375e-01,3.820219e-01,2.002970e-04
5.315625e-01,3.823133e-01,2.017027e-04
5.321875e-01,3.826050e-01,2.031106e-04
5.328125e-01,3.828971e-01,2.045207e-04
5.334375e-01,3.831896e-01,2.059330e-04
5.340625e-01,3.834824e-01,2.073475e-04
5.346875e-01,3.837755e-01,2.087642e-04
5.353125e-01,3.840691e-01,2.101830e-04
5.359375e-01,3.843629e-01,2.116040e-04
5.365625e-01,3.846572e-01,2.130272e-04
5.371875e-01,3.849518e-01,2.144525e-04
5.378125e-01,3.852467e-01,2.158799e-04
5.384375e-01,3.855421e-01,2.173095e-04
5.390625e-01,3.858378e-01,2.187412e-04
5.396875e-01,3.861338e-01,2.201751e-04
5.403125e-01,3.864302e-01,2.216110e-04
5.409375e-01,3.867270e-01,2.230490e-04
5.415625e-01,3.870242e-01,2.244892e-04
5.421875e-01,3.873217e-01,2.259314e-04
5.428125e-01,3.876195e-01,2.273757e-04
5.434375e-01,3.879178e-01,2.288221e-04
5.440625e-01,3.882164e-01,2.302705e-04
5.446875e-01,3.885154e-01,2.317210e-04
5.453125e-01,3.888147e-01,2.331736e-04
5.459375e-01,3.891145e-01,2.346282e-04
5.465625e-01,3.894146e-01,2.360848e-04
5.471875e-01,3.897150e-01,2.375435e-04
5.478125e-01,3.900159e-01,2.390042e-04
5.484375e-01,3.903171e-01,2.404669e-04
5.490625e-01,3.906187e-01,2.419315e-04
5.496875e-01,3.909207e-01,2.433982e-04
5.503125e-01,3.912230e-01,2.448669e-04
5.509375e-01,3.915257e-01,2.463376e-04
5.515625e-01,3.918288e-01,2.478102e-04
5.521875e-01,3.921323e-01,2.492848e-04
5.528125e-01,3.924361e-01,2.507613e-04
5.534375e-01,3.927404e-01,2.522398e-04
5.540625e-01,3.930450e-01,2.537203e-04
5.546875e-01,3.933500e-01,2.552026e-04
5.553125e-01,3.936553e-01,2.566869e-04
5.559375e-01,3.939611e-01,2.581731e-04
5.565625e-01,3.942672e-01,2.596612e-04
5.571875e-01,3.945737e-01,2.611512e-04
5.578125e-01,3.948806e-01,2.626431e-04
5.584375e-01,3.951879e-01,2.641369e-04
5.590625e-01,3.954956e-01,2.656325e-04
5.596875e-01,3.958036e-01,2.671301e-04
5.603125e-01,3.961121e-01,2.686294e-04
5.609375e-01,3.964209e-01,2.701307e-04
5.615625e-01,3.967301e-01,2.716337e-04
5.621875e-01,3.970397e-01,2.731386e-04
5.628125e-01,3.973497e-01,2.746454e-04
5.634375e-01,3.976601e-01,2.761539e-04
5.640625e-01,3.979709e-01,2.776642e-04
5.646875e-01,3.982821e-01,2.791764e-04
5.653125e-01,3.985936e-01,2.806903e-04
5.659375e-01,3.989056e-01,2.822061e-04
5.665625e-01,3.992179e-01,2.837235e-04
5.671875e-01,3.995307e-01,2.852428e-04
5.678125e-01,3.998438e-01,2.867638e-04
5.684375e-01,4.001573e-01,2.882866e-04
5.690625e-01,4.004713e-01,2.898111e-04
5.696875e-01,4.007856e-01,2.913373e-04
5.703125e-01,4.011003e-01,2.928653e-04
5.709375e-01,4.014154e-01,2.943950e-04
5.715625e-01,4.017309e-01,2.959264e-04
5.721875e-01,4.020469e-01,2.974594e-04
5.728125e-01,4.023632e-01,2.989942e-04
5.734375e-01,4.026799e-01,3.005307e-04
5.740625e-01,4.029970e-01,3.020688e-04
5.746875e-01,4.033145e-01,3.036086e-04
5.753125e-01,4.036324e-01,3.051500e-04
5.759375e-01,4.039508e-01,3.066931e-04
5.765625e-01,4.042695e-01,3.082379e-04
5.771875e-01,4.045886e-01,3.097842e-04
5.778125e-01,4.049081e-01,3.113322e-04
5.784375e-01,4.052281e-01,3.128818e-04
5.790625e-01,4.055484e-01,3.144331e-04
5.796875e-01,4.058692e-01,3.159859e-04
5.803125e-01,4.061903e-01,3.175403e-04
5.809375e-01,4.065119e-01,3.190962e-04
5.815625e-01,4.068339e-01,3.206538e-04
5.821875e-01,4.071562e-01,3.222129e-04
5.828125e-01,4.074790e-01,3.237736e-04
5.834375e-01,4.078022e-01,3.253358e-04
5.840625e-01,4.081259e-01,3.268996e-04
5.846875e-01,4.084499e-01,3.284648e-04
5.853125e-01,4.087743e-01,3.300317e-04
5.859375e-01,4.090992e-01,3.316000e-04
5.865625e-01,4.094244e-01,3.331698e-04
5.871875e-01,4.097501e-01,3.347411e-04
5.878125e-01,4.100762e-01,3.363139e-04
5.884375e-01,4.104027e-01,3.378882e-04
5.890625e-01,4.107296e-01,3.394640e-04
5.896875e-01,4.110569e-01,3.410412e-04
5.903125e-01,4.113847e-01,3.426199e-04
5.909375e-01,4.117128e-01,3.442001e-04
5.915625e-01,4.120414e-01,3.457817e-04
5.921875e-01,4.123704e-01,3.473647e-04
5.928125e-01,4.126999e-01,3.489491e-04
5.934375e-01,4.130297e-01,3.505350e-04
5.940625e-01,4.133600e-01,3.521222e-04
5.946875e-01,4.136906e-01,3.537109e-04
5.953125e-01,4.140217e-01,3.553009e-04
5.959375e-01,4.143533e-01,3.568924e-04
5.965625e-01,4.146852e-01,3.584852e-04
5.971875e-01,4.150176e-01,3.600793e-04
5.978125e-01,4.153504e-01,3.616749e-04
5.984375e-01,4.156836e-01,3.632718e-04
5.990625e-01,4.160172e-01,3.648700e-04
5.996875e-01,4.163513e-01,3.664696e-04
6.003125e-01,4.166857e-01,3.680705e-04
6.009375e-01,4.170207e-01,3.696727e-04
6.015625e-01,4.173560e-01,3.712762e-04
6.021875e-01,4.176918e-01,3.728811e-04
6.028125e-01,4.180279e-01,3.744872e-04
6.034375e-01,4.183646e-01,3.760946e-04
6.040625e-01,4.187016e-01,3.777033e-04
6.046875e-01,4.190391e-01,3.793133e-04
6.053125e-01,4.193770e-01,3.809246e-04
6.059375e-01,4.197153e-01,3.825371e-04
6.065625e-01,4.200541e-01,3.841508e-04
6.071875e-01,4.203933e-01,3.857658e-04
6.078125e-01,4.207329e-01,3.873821e-04
6.084375e-01,4.210730e-01,3.889996e-04
6.090625e-01,4.214134e-01,3.906183e-04
6.096875e-01,4.217544e-01,3.922382e-04
6.103125e-01,4.220957e-01,3.938593e-04
6.109375e-01,4.224375e-01,3.954816e-04
6.115625e-01,4.227797e-01,3.971052e-04
6.121875e-01,4.231224e-01,3.987299e-04
6.128125e-01,4.234655e-01,4.003558e-04
6.134375e-01,4.238090e-01,4.019828e-04
6.140625e-01,4.241530e-01,4.036110e-04
6.146875e-01,4.244974e-01,4.052404e-04
6.153125e-01,4.248422e-01,4.068710e-04
6.159375e-01,4.251875e-01,4.085027e-04
6.165625e-01,4.255332e-01,4.101355e-04
6.171875e-01,4.258793e-01,4.117694e-04
6.178125e-01,4.262259e-01,4.134045e-04
6.184375e-01,4.265729e-01,4.150407e-04
6.190625e-01,4.269204e-01,4.166780e-04
6.196875e-01,4.272683e-01,4.183165e-04
6.203125e-01,4.276167e-01,4.199560e-04
6.209375e-01,4.279654e-01,4.215966e-04
6.215625e-01,4.283147e-01,4.232383e-04
6.221875e-01,4.286643e-01,4.248811e-04
6.228125e-01,4.290144e-01,4.265249e-04
6.234375e-01,4.293650e-01,4.281699e-04
6.240625e-01,4.297160e-01,4.298159e-04
6.246875e-01,4.300674e-01,4.314629e-04
6.253125e-01,4.304193e-01,4.331110e-04
6.259375e-01,4.307716e-01,4.347601e-04
6.265625e-01,4.311244e-01,4.364103e-04
6.271875e-01,4.314776e-01,4.380615e-04
6.278125e-01,4.318313e-01,4.397137e-04
6.284375e-01,4.321854e-01,4.413670e-04
6.290625e-01,4.325399e-01,4.430213e-04
6.296875e-01,4.328949e-01,4.446765e-04
6.303125e-01,4.332504e-01,4.463328e-04
6.309375e-01,4.336063e-01,4.479901e-04
6.315625e-01,4.339626e-01,4.496484e-04
6.321875e-01,4.343194e-01,4.513076e-04
6.328125e-01,4.346766e-01,4.529679e-04
6.334375e-01,4.350343e-01,4.546291e-04
6.340625e-01,4.353924e-01,4.562913e-04
6.346875e-01,4.357510e-01,4.579545e-04
6.353125e-01,4.361100e-01,4.596186e-04
6.359375e-01,4.364695e-01,4.612836e-04
6.365625e-01,4.368294e-01,4.629497e-04
6.371875e-01,4.371898e-01,4.646167e-04
6.378125e-01,4.375506e-01,4.662846e-04
6.384375e-01,4.379119e-01,4.679534e-04
6.390625e-01,4.382737e-01,4.696232e-04
6.396875e-01,4.386358e-01,4.712939e-04
6.403125e-01,4.389985e-01,4.729656e-04
6.409375e-01,4.393616e-01,4.746381e-04
6.415625e-01,4.397251e-01,4.763116e-04
6.421875e-01,4.400891e-01,4.779860e-04
6.428125e-01,4.404536e-01,4.796612e-04
6.434375e-01,4.408185e-01,4.813374e-04
6.440625e-01,4.411838e-01,4.830145e-04
6.446875e-01,4.415496e-01,4.846925e-04
6.453125e-01,4.419159e-01,4.863714e-04
6.459375e-01,4.422826e-01,4.880511e-04
6.465625e-01,4.426498e-01,4.897318e-04
6.471875e-01,4.430174e-01,4.914133e-04
6.478125e-01,4.433855e-01,4.930956e-04
6.484375e-01,4.437540e-01,4.947789e-04
6.490625e-01,4.441230e-01,4.964630e-04
6.496875e-01,4.444925e-01,4.981480e-04
6.503125e-01,4.448624e-01,4.998338e-04
6.509375e-01,4.452328e-01,5.015205e-04
6.515625e-01,4.456036e-01,5.032081e-04
6.521875e-01,4.459749e-01,5.048965e-04
6.528125e-01,4.463466e-01,5.065857e-04
6.534375e-01,4.467188e-01,5.082758e-04
6.540625e-01,4.470915e-01,5.099668e-04
6.546875e-01,4.474646e-01,5.116585e-04
6.553125e-01,4.478382e-01,5.133511e-04
6.559375e-01,4.482122e-01,5.150446e-04
6.565625e-01,4.485867e-01,5.167388e-04
6.571875e-01,4.489617e-01,5.184339e-04
6.578125e-01,4.493371e-01,5.201298e-04
6.584375e-01,4.497129e-01,5.218265e-04
6.590625e-01,4.500893e-01,5.235241e-04
6.596875e-01,4.504661e-01,5.252224e-04
6.603125e-01,4.508433e-01,5.269216e-04
6.609375e-01,4.512210e-01,5.286216e-04
6.615625e-01,4.515992e-01,5.303224e-04
6.621875e-01,4.519778e-01,5.320240e-04
6.628125e-01,4.523569e-01,5.337264e-04
6.634375e-01,4.527365e-01,5.354296e-04
6.640625e-01,4.531165e-01,5.371336e-04
6.646875e-01,4.534970e-01,5.388384e-04
6.653125e-01,4.538779e-01,5.405439e-04
6.659375e-01,4.542593e-01,5.422503e-04
6.665625e-01,4.546412e-01,5.439575e-04
6.671875e-01,4.550235e-01,5.456655e-04
6.678125e-01,4.554063e-01,5.473742e-04
6.684375e-01,4.557896e-01,5.490838e-04
6.690625e-01,4.561733e-01,5.507941e-04
6.696875e-01,4.565575e-01,5.525052e-04
6.703125e-01,4.569421e-01,5.542171e-04
6.709375e-01,4.573272e-01,5.559298e-04
6.715625e-01,4.577128e-01,5.576432e-04
6.721875e-01,4.580988e-01,5.593574e-04
6.728125e-01,4.584853e-01,5.610725e-04
6.734375e-01,4.588722e-01,5.627882e-04
6.740625e-01,4.592597e-01,5.645048e-04
6.746875e-01,4.596476e-01,5.662221e-04
6.753125e-01,4.600359e-01,5.679402e-04
6.759375e-01,4.604247e-01,5.696591e-04
6.765625e-01,4.608140e-01,5.713788e-04
6.771875e-01,4.612037e-01,5.730992e-04
6.778125e-01,4.615939e-01,5.748204e-04
6.784375e-01,4.619846e-01,5.765423e-04
6.790625e-01,4.623757e-01,5.782650e-04
6.796875e-01,4.627673e-01,5.799885e-04
6.803125e-01,4.631594e-01,5.817128e-04
6.809375e-01,4.635519e-01,5.834378e-04
6.815625e-01,4.639449e-01,5.851636e-04
6.821875e-01,4.643384e-01,5.868902e-04
6.828125e-01,4.647323e-01,5.886175e-04
6.834375e-01,4.651267e-01,5.903456e-04
6.840625e-01,4.655215e-01,5.920744e-04
6.846875e-01,4.659168e-01,5.938041e-04
6.853125e-01,4.663126e-01,5.955344e-04
6.859375e-01,4.667089e-01,5.972656e-04
6.865625e-01,4.671056e-01,5.989975e-04
6.871875e-01,4.675028e-01,6.007302e-04
6.878125e-01,4.679004e-01,6.024636e-04
6.884375e-01,4.682985e-01,6.041978e-04
6.890625e-01,4.686971e-01,6.059328e-04
6.896875e-01,4.690961e-01,6.076685e-04
6.903125e-01,4.694956e-01,6.094050e-04
6.909375e-01,4.698956e-01,6.111422e-04
6.915625e-01,4.702960e-01,6.128802e-04
6.921875e-01,4.706969e-01,6.146190e-04
6.928125e-01,4.710982e-01,6.163586e-04
6.934375e-01,4.715001e-01,6.180989e-04
6.940625e-01,4.719023e-01,6.198400e-04
6.946875e-01,4.723051e-01,6.215818e-04
6.953125e-01,4.727083e-01,6.233244e-04
6.959375e-01,4.731120e-01,6.250678e-04
6.965625e-01,4.735161e-01,6.268119e-04
6.971875e-01,4.739207e-01,6.285568e-04
6.978125e-01,4.743258e-01,6.303025e-04
6.984375e-01,4.747314e-01,6.320489e-04
6.990625e-01,4.751374e-01,6.337961e-04
6.996875e-01,4.755438e-01,6.355441e-04
7.003125e-01,4.759508e-01,6.372929e-04
7.009375e-01,4.763581e-01,6.390424e-04
7.015625e-01,4.767660e-01,6.407926e-04
7.021875e-01,4.771743e-01,6.425437e-04
7.028125e-01,4.775831e-01,6.442955e-04
7.034375e-01,4.779924e-01,6.460481e-04
7.040625e-01,4.784021e-01,6.478015e-04
7.046875e-01,4.788122e-01,6.495556e-04
7.053125e-01,4.792229e-01,6.513105e-04
7.059375e-01,4.796340e-01,6.530662e-04
7.065625e-01,4.800456e-01,6.548226e-04
7.071875e-01,4.804576e-01,6.565798e-04
7.078125e-01,4.808701e-01,6.583378e-04
7.084375e-01,4.812830e-01,6.600966e-04
7.090625e-01,4.816964e-01,6.618562e-04
7.096875e-01,4.821103e-01,6.636165e-04
7.103125e-01,4.825246e-01,6.653776e-04
7.109375e-01,4.829394e-01,6.671394e-04
7.115625e-01,4.833547e-01,6.689021e-04
7.121875e-01,4.837704e-01,6.706655e-04
7.128125e-01,4.841866e-01,6.724297e-04
7.134375e-01,4.846033e-01,6.741947e-04
7.140625e-01,4.850204e-01,6.759604e-04
7.146875e-01,4.854379e-01,6.777269e-04
7.153125e-01,4.858560e-01,6.794942e-04
7.159375e-01,4.862745e-01,6.812623e-04
7.165625e-01,4.866934e-01,6.830312e-04
7.171875e-01,4.871128e-01,6.848008e-04
7.178125e-01,4.875327e-01,6.865712e-04
7.184375e-01,4.879530e-01,6.883424e-04
7.190625e-01,4.883738e-01,6.901144e-04
7.196875e-01,4.887950e-01,6.918871e-04
7.203125e-01,4.892167e-01,6.936606e-04
7.209375e-01,4.896389e-01,6.954349e-04
7.215625e-01,4.900615e-01,6.972100e-04
7.221875e-01,4.904846e-01,6.989858e-04
7.228125e-01,4.909081e-01,7.007625e-04
7.234375e-01,4.913321e-01,7.025399e-04
7.240625e-01,4.917566e-01,7.043180e-04
7.246875e-01,4.921815e-01,7.060970e-04
7.253125e-01,4.926069e-01,7.078767e-04
7.259375e-01,4.930327e-01,7.096572e-04
7.265625e-01,4.934590e-01,7.114384e-04
7.271875e-01,4.938857e-01,7.132205e-04
7.278125e-01,4.943129e-01,7.150033e-04
7.284375e-01,4.947405e-01,7.167869e-04
7.290625e-01,4.951686e-01,7.185712e-04
7.296875e-01,4.955972e-01,7.203563e-04
7.303125e-01,4.960262e-01,7.221422e-04
7.309375e-01,4.964557e-01,7.239288e-04
7.315625e-01,4.968856e-01,7.257162e-04
7.321875e-01,4.973159e-01,7.275044e-04
7.328125e-01,4.977468e-01,7.292933e-04
7.334375e-01,4.981780e-01,7.310830e-04
7.340625e-01,4.986098e-01,7.328734e-04
7.346875e-01,4.990420e-01,7.346646e-04
7.353125e-01,4.994746e-01,7.364565e-04
7.359375e-01,4.999077e-01,7.382492e-04
7.365625e-01,5.003412e-01,7.400426e-04
7.371875e-01,5.007752e-01,7.418368e-04
7.378125e-01,5.012096e-01,7.436317e-04
7.384375e-01,5.016445e-01,7.454274e-04
7.390625e-01,5.020798e-01,7.472238e-04
7.396875e-01,5.025156e-01,7.490209e-04
7.403125e-01,5.029519e-01,7.508187e-04
7.409375e-01,5.033885e-01,7.526173e-04
7.415625e-01,5.038257e-01,7.544166e-04
7.421875e-01,5.042632e-01,7.562167e-04
7.428125e-01,5.047013e-01,7.580174e-04
7.434375e-01,5.051397e-01,7.598189e-04
7.440625e-01,5.055786e-01,7.616211e-04
7.446875e-01,5.060180e-01,7.634240e-04
7.453125e-01,5.064578e-01,7.652275e-04
7.459375e-01,5.068981e-01,7.670318e-04
7.465625e-01,5.073388e-01,7.688368e-04
7.471875e-01,5.077799e-01,7.706425e-04
7.478125e-01,5.082215e-01,7.724488e-04
7.484375e-01,5.086635e-01,7.742558e-04
7.490625e-01,5.091060e-01,7.760635e-04
7.496875e-01,5.095489e-01,7.778719e-04
7.503125e-01,5.099922e-01,7.796809e-04
7.509375e-01,5.104360e-01,7.814906e-04
7.515625e-01,5.108803e-01,7.833010e-04
7.521875e-01,5.113249e-01,7.851120e-04
7.528125e-01,5.117701e-01,7.869236e-04
7.534375e-01,5.122156e-01,7.887359e-04
7.540625e-01,5.126616e-01,7.905488e-04
7.546875e-01,5.131080e-01,7.923623e-04
7.553125e-01,5.135549e-01,7.941764e-04
7.559375e-01,5.140022e-01,7.959912e-04
7.565625e-01,5.144500e-01,7.978065e-04
7.571875e-01,5.148981e-01,7.996224e-04
7.578125e-01,5.153468e-01,8.014389e-04
7.584375e-01,5.157958e-01,8.032560e-04
7.590625e-01,5.162453e-01,8.050737e-04
7.596875e-01,5.166952e-01,8.068919e-04
7.603125e-01,5.171456e-01,8.087107e-04
7.609375e-01,5.175964e-01,8.105300e-04
7.615625e-01,5.180476e-01,8.123499e-04
7.621875e-01,5.184992e-01,8.141702e-04
7.628125e-01,5.189513e-01,8.159911e-04
7.634375e-01,5.194039e-01,8.178125e-04
7.640625e-01,5.198568e-01,8.196344e-04
7.646875e-01,5.203102e-01,8.214568e-04
7.653125e-01,5.207640e-01,8.232797e-04
7.659375e-01,5.212182e-01,8.251030e-04
7.665625e-01,5.216729e-01,8.269268e-04
7.671875e-01,5.221280e-01,8.287510e-04
7.678125e-01,5.225835e-01,8.305757e-04
7.684375e-01,5.230394e-01,8.324008e-04
7.690625e-01,5.234958e-01,8.342262e-04
7.696875e-01,5.239526e-01,8.360521e-04
7.703125e-01,5.244098e-01,8.378784e-04
7.709375e-01,5.248675e-01,8.397051e-04
7.715625e-01,5.253255e-01,8.415321e-04
7.721875e-01,5.257840e-01,8.433594e-04
7.728125e-01,5.262429e-01,8.451871e-04
7.734375e-01,5.267023e-01,8.470151e-04
7.740625e-01,5.271620e-01,8.488434e-04
7.746875e-01,5.276222e-01,8.506720e-04
7.753125e-01,5.280828e-01,8.525009e-04
7.759375e-01,5.285438e-01,8.543301e-04
7.765625e-01,5.290052e-01,8.561594e-04
7.771875e-01,5.294671e-01,8.579891e-04
7.778125e-01,5.299294e-01,8.598189e-04
7.784375e-01,5.303920e-01,8.616489e-04
7.790625e-01,5.308552e-01,8.634792e-04
7.796875e-01,5.313187e-01,8.653096e-04
7.803125e-01,5.317826e-01,8.671401e-04
7.809375e-01,5.322469e-01,8.689708e-04
7.815625e-01,5.327117e-01,8.708016e-04
7.821875e-01,5.331769e-01,8.726325e-04
7.828125e-01,5.336424e-01,8.744634e-04
7.834375e-01,5.341084e-01,8.762945e-04
7.840625e-01,5.345748e-01,8.781255e-04
7.846875e-01,5.350417e-01,8.799566e-04
7.853125e-01,5.355089e-01,8.817878e-04
7.859375e-01,5.359765e-01,8.836188e-04
7.865625e-01,5.364445e-01,8.854499e-04
7.871875e-01,5.369130e-01,8.872809e-04
7.878125e-01,5.373818e-01,8.891118e-04
7.884375e-01,5.378511e-01,8.909427e-04
7.890625e-01,5.383208e-01,8.927734e-04
7.896875e-01,5.387908e-01,8.946039e-04
7.903125e-01,5.392613e-01,8.964343e-04
7.909375e-01,5.397322e-01,8.982646e-04
7.915625e-01,5.402034e-01,9.000946e-04
7.921875e-01,5.406751e-01,9.019244e-04
7.928125e-01,5.411472e-01,9.037539e-04
7.934375e-01,5.416197e-01,9.055831e-04
7.940625e-01,5.420925e-01,9.074121e-04
7.946875e-01,5.425658e-01,9.092407e-04
7.953125e-01,5.430395e-01,9.110690e-04
7.959375e-01,5.435135e-01,9.128969e-04
7.965625e-01,5.439880e-01,9.147244e-04
7.971875e-01,5.444629e-01,9.165515e-04
7.978125e-01,5.449381e-01,9.183781e-04
7.984375e-01,5.454138e-01,9.202042e-04
7.990625e-01,5.458898e-01,9.220298e-04
7.996875e-01,5.463662e-01,9.238549e-04
8.003125e-01,5.468430e-01,9.256794e-04
8.009375e-01,5.473203e-01,9.275033e-04
8.015625e-01,5.477979e-01,9.293266e-04
8.021875e-01,5.482759e-01,9.311493e-04
8.028125e-01,5.487542e-01,9.329713e-04
8.034375e-01,5.492330e-01,9.347925e-04
8.040625e-01,5.497122e-01,9.366130e-04
8.046875e-01,5.501917e-01,9.384328e-04
8.053125e-01,5.506716e-01,9.402517e-04
8.059375e-01,5.511519e-01,9.420699e-04
8.065625e-01,5.516326e-01,9.438871e-04
8.071875e-01,5.521137e-01,9.457035e-04
8.078125e-01,5.525952e-01,9.475189e-04
8.084375e-01,5.530770e-01,9.493333e-04
8.090625e-01,5.535592e-01,9.511468e-04
8.096875e-01,5.540418e-01,9.529592e-04
8.103125e-01,5.545248e-01,9.547706e-04
8.109375e-01,5.550081e-01,9.565808e-04
8.115625e-01,5.554919e-01,9.583899e-04
8.121875e-01,5.559760e-01,9.601979e-04
8.128125e-01,5.564605e-01,9.620046e-04
8.134375e-01,5.569453e-01,9.638101e-04
8.140625e-01,5.574305e-01,9.656144e-04
8.146875e-01,5.579162e-01,9.674172e-04
8.153125e-01,5.584021e-01,9.692188e-04
8.159375e-01,5.588885e-01,9.710189e-04
8.165625e-01,5.593752e-01,9.728176e-04
8.171875e-01,5.598623e-01,9.746149e-04
8.178125e-01,5.603497e-01,9.764106e-04
8.184375e-01,5.608376e-01,9.782048e-04
8.190625e-01,5.613258e-01,9.799974e-04
8.196875e-01,5.618143e-01,9.817883e-04
8.203125e-01,5.623032e-01,9.835776e-04
8.209375e-01,5.627925e-01,9.853651e-04
8.215625e-01,5.632822e-01,9.871509e-04
8.221875e-01,5.637722e-01,9.889349e-04
8.228125e-01,5.642626e-01,9.907171e-04
8.234375e-01,5.647533e-01,9.924973e-04
8.240625e-01,5.652444e-01,9.942756e-04
8.246875e-01,5.657358e-01,9.960520e-04
8.253125e-01,5.662277e-01,9.978263e-04
8.259375e-01,5.667198e-01,9.995986e-04
8.265625e-01,5.672124e-01,1.001369e-03
8.271875e-01,5.677052e-01,1.003137e-03
8.278125e-01,5.681985e-01,1.004902e-03
8.284375e-01,5.686921e-01,1.006666e-03
8.290625e-01,5.691860e-01,1.008427e-03
8.296875e-01,5.696803e-01,1.010186e-03
8.303125e-01,5.701750e-01,1.011943e-03
8.309375e-01,5.706700e-01,1.013697e-03
8.315625e-01,5.711653e-01,1.015448e-03
8.321875e-01,5.716610e-01,1.017197e-03
8.328125e-01,5.721571e-01,1.018943e-03
8.334375e-01,5.726535e-01,1.020687e-03
8.340625e-01,5.731502e-01,1.022428e-03
8.346875e-01,5.736473e-01,1.024166e-03
8.353125e-01,5.741447e-01,1.025902e-03
8.359375e-01,5.746425e-01,1.027635e-03
8.365625e-01,5.751406e-01,1.029364e-03
8.371875e-01,5.756391e-01,1.031091e-03
8.378125e-01,5.761379e-01,1.032815e-03
8.384375e-01,5.766370e-01,1.034535e-03
8.390625e-01,5.771365e-01,1.036253e-03
8.396875e-01,5.776363e-01,1.037967e-03
8.403125e-01,5.781364e-01,1.039678e-03
8.409375e-01,5.786369e-01,1.041386e-03
8.415625e-01,5.791378e-01,1.043090e-03
8.421875e-01,5.796389e-01,1.044791e-03
8.428125e-01,5.801404e-01,1.046489e-03
8.434375e-01,5.806422e-01,1.048183e-03
8.440625e-01,5.811444e-01,1.049873e-03
8.446875e-01,5.816469e-01,1.051560e-03
8.453125e-01,5.821497e-01,1.053243e-03
8.459375e-01,5.826529e-01,1.054923e-03
8.465625e-01,5.831563e-01,1.056598e-03
8.471875e-01,5.836601e-01,1.058270e-03
8.478125e-01,5.841643e-01,1.059937e-03
8.484375e-01,5.846687e-01,1.061601e-03
8.490625e-01,5.851735e-01,1.063260e-03
8.496875e-01,5.856786e-01,1.064916e-03
8.503125e-01,5.861840e-01,1.066567e-03
8.509375e-01,5.866898e-01,1.068214e-03
8.515625e-01,5.871959e-01,1.069856e-03
8.521875e-01,5.877023e-01,1.071494e-03
8.528125e-01,5.882090e-01,1.073128e-03
8.534375e-01,5.887160e-01,1.074757e-03
8.540625e-01,5.892233e-01,1.076382e-03
8.546875e-01,5.897310e-01,1.078002e-03
8.553125e-01,5.902390e-01,1.079617e-03
8.559375e-01,5.907473e-01,1.081227e-03
8.565625e-01,5.912559e-01,1.082833e-03
8.571875e-01,5.917648e-01,1.084433e-03
8.578125e-01,5.922740e-01,1.086029e-03
8.584375e-01,5.927836e-01,1.087619e-03
8.590625e-01,5.932934e-01,1.089204e-03
8.596875e-01,5.938036e-01,1.090784e-03
8.603125e-01,5.943141e-01,1.092359e-03
8.609375e-01,5.948249e-01,1.093929e-03
8.615625e-01,5.953359e-01,1.095493e-03
8.621875e-01,5.958473e-01,1.097051e-03
8.628125e-01,5.963590e-01,1.098604e-03
8.634375e-01,5.968710e-01,1.100151e-03
8.640625e-01,5.973833e-01,1.101692e-03
8.646875e-01,5.978960e-01,1.103228e-03
8.653125e-01,5.984089e-01,1.104758e-03
8.659375e-01,5.989221e-01,1.106282e-03
8.665625e-01,5.994356e-01,1.107799e-03
8.671875e-01,5.999494e-01,1.109311e-03
8.678125e-01,6.004635e-01,1.110817e-03
8.684375e-01,6.009779e-01,1.112316e-03
8.690625e-01,6.014926e-01,1.113809e-03
8.696875e-01,6.020076e-01,1.115295e-03
8.703125e-01,6.025229e-01,1.116775e-03
8.709375e-01,6.030385e-01,1.118248e-03
8.715625e-01,6.035543e-01,1.119715e-03
8.721875e-01,6.040705e-01,1.121175e-03
8.728125e-01,6.045870e-01,1.122628e-03
8.734375e-01,6.051037e-01,1.124074e-03
8.740625e-01,6.056207e-01,1.125513e-03
8.746875e-01,6.061381e-01,1.126946e-03
8.753125e-01,6.066557e-01,1.128371e-03
8.759375e-01,6.071736e-01,1.129788e-03
8.765625e-01,6.076917e-01,1.131199e-03
8.771875e-01,6.082102e-01,1.132602e-03
8.778125e-01,6.087290e-01,1.133997e-03
8.784375e-01,6.092480e-01,1.135385e-03
8.790625e-01,6.097673e-01,1.136766e-03
8.796875e-01,6.102869e-01,1.138138e-03
8.803125e-01,6.108068e-01,1.139503e-03
8.809375e-01,6.113269e-01,1.140860e-03
8.815625e-01,6.118474e-01,1.142209e-03
8.821875e-01,6.123681e-01,1.143550e-03
8.828125e-01,6.128891e-01,1.144882e-03
8.834375e-01,6.134103e-01,1.146206e-03
8.840625e-01,6.139319e-01,1.147522e-03
8.846875e-01,6.144537e-01,1.148830e-03
8.853125e-01,6.149758e-01,1.150129e-03
8.859375e-01,6.154982e-01,1.151419e-03
8.865625e-01,6.160208e-01,1.152701e-03
8.871875e-01,6.165437e-01,1.153974e-03
8.878125e-01,6.170669e-01,1.155238e-03
8.884375e-01,6.175903e-01,1.156493e-03
8.890625e-01,6.181140e-01,1.157739e-03
8.896875e-01,6.186380e-01,1.158975e-03
8.903125e-01,6.191622e-01,1.160203e-03
8.909375e-01,6.196868e-01,1.161421e-03
8.915625e-01,6.202115e-01,1.162630e-03
8.921875e-01,6.207366e-01,1.163829e-03
8.928125e-01,6.212619e-01,1.165018e-03
8.934375e-01,6.217874e-01,1.166198e-03
8.940625e-01,6.223133e-01,1.167368e-03
8.946875e-01,6.228394e-01,1.168528e-03
8.953125e-01,6.233657e-01,1.169678e-03
8.959375e-01,6.238923e-01,1.170818e-03
8.965625e-01,6.244192e-01,1.171948e-03
8.971875e-01,6.249463e-01,1.173067e-03
8.978125e-01,6.254737e-01,1.174176e-03
8.984375e-01,6.260013e-01,1.175275e-03
8.990625e-01,6.265292e-01,1.176363e-03
8.996875e-01,6.270574e-01,1.177440e-03
9.003125e-01,6.275858e-01,1.178506e-03
9.009375e-01,6.281144e-01,1.179562e-03
9.015625e-01,6.286433e-01,1.180606e-03
9.021875e-01,6.291725e-01,1.181640e-03
9.028125e-01,6.297019e-01,1.182662e-03
9.034375e-01,6.302315e-01,1.183673e-03
9.040625e-01,6.307614e-01,1.184673e-03
9.046875e-01,6.312916e-01,1.185661e-03
9.053125e-01,6.318220e-01,1.186638e-03
9.059375e-01,6.323526e-01,1.187602e-03
9.065625e-01,6.328835e-01,1.188555e-03
9.071875e-01,6.334147e-01,1.189497e-03
9.078125e-01,6.339461e-01,1.190426e-03
9.084375e-01,6.344777e-01,1.191343e-03
9.090625e-01,6.350096e-01,1.192248e-03
9.096875e-01,6.355417e-01,1.193140e-03
9.103125e-01,6.360740e-01,1.194020e-03
9.109375e-01,6.366066e-01,1.194888e-03
9.115625e-01,6.371394e-01,1.195743e-03
9.121875e-01,6.376725e-01,1.196585e-03
9.128125e-01,6.382058e-01,1.197415e-03
9.134375e-01,6.387394e-01,1.198232e-03
9.140625e-01,6.392732e-01,1.199035e-03
9.146875e-01,6.398072e-01,1.199825e-03
9.153125e-01,6.403414e-01,1.200603e-03
9.159375e-01,6.408759e-01,1.201366e-03
9.165625e-01,6.414106e-01,1.202117e-03
9.171875e-01,6.419456e-01,1.202854e-03
9.178125e-01,6.424808e-01,1.203577e-03
9.184375e-01,6.430162e-01,1.204286e-03
9.190625e-01,6.435519e-01,1.204982e-03
9.196875e-01,6.440877e-01,1.205663e-03
9.203125e-01,6.446239e-01,1.206330e-03
9.209375e-01,6.451602e-01,1.206984e-03
9.215625e-01,6.456968e-01,1.207623e-03
9.221875e-01,6.462336e-01,1.208247e-03
9.228125e-01,6.467706e-01,1.208857e-03
9.234375e-01,6.473078e-01,1.209452e-03
9.240625e-01,6.478453e-01,1.210033e-03
9.246875e-01,6.483830e-01,1.210599e-03
9.253125e-01,6.489209e-01,1.211149e-03
9.259375e-01,6.494591e-01,1.211685e-03
9.265625e-01,6.499974e-01,1.212206e-03
9.271875e-01,6.505360e-01,1.212711e-03
9.278125e-01,6.510748e-01,1.213201e-03
9.284375e-01,6.516139e-01,1.213675e-03
9.290625e-01,6.521531e-01,1.214134e-03
9.296875e-01,6.526926e-01,1.214577e-03
9.303125e-01,6.532323e-01,1.215004e-03
9.309375e-01,6.537722e-01,1.215415e-03
9.315625e-01,6.543123e-01,1.215811e-03
9.321875e-01,6.548526e-01,1.216190e-03
9.328125e-01,6.553932e-01,1.216552e-03
9.334375e-01,6.559340e-01,1.216899e-03
9.340625e-01,6.564750e-01,1.217229e-03
9.346875e-01,6.570162e-01,1.217542e-03
9.353125e-01,6.575576e-01,1.217838e-03
9.359375e-01,6.580992e-01,1.218118e-03
9.365625e-01,6.586411e-01,1.218381e-03
9.371875e-01,6.591831e-01,1.218627e-03
9.378125e-01,6.597254e-01,1.218855e-03
9.384375e-01,6.602678e-01,1.219067e-03
9.390625e-01,6.608105e-01,1.219261e-03
9.396875e-01,6.613534e-01,1.219437e-03
9.403125e-01,6.618965e-01,1.219596e-03
9.409375e-01,6.624398e-01,1.219737e-03
9.415625e-01,6.629834e-01,1.219860e-03
9.421875e-01,6.635271e-01,1.219966e-03
9.428125e-01,6.640710e-01,1.220053e-03
9.434375e-01,6.646151e-01,1.220122e-03
9.440625e-01,6.651595e-01,1.220173e-03
9.446875e-01,6.657040e-01,1.220205e-03
9.453125e-01,6.662488e-01,1.220219e-03
9.459375e-01,6.667937e-01,1.220215e-03
9.465625e-01,6.673389e-01,1.220191e-03
9.471875e-01,6.678842e-01,1.220149e-03
9.478125e-01,6.684298e-01,1.220088e-03
9.484375e-01,6.689756e-01,1.220008e-03
9.490625e-01,6.695215e-01,1.219908e-03
9.496875e-01,6.700677e-01,1.219790e-03
9.503125e-01,6.706141e-01,1.219651e-03
9.509375e-01,6.711606e-01,1.219494e-03
9.515625e-01,6.717074e-01,1.219317e-03
9.521875e-01,6.722543e-01,1.219120e-03
9.528125e-01,6.728015e-01,1.218903e-03
9.534375e-01,6.733488e-01,1.218666e-03
9.540625e-01,6.738964e-01,1.218410e-03
9.546875e-01,6.744441e-01,1.218133e-03
9.553125e-01,6.749921e-01,1.217835e-03
9.559375e-01,6.755402e-01,1.217518e-03
9.565625e-01,6.760885e-01,1.217180e-03
9.571875e-01,6.766370e-01,1.216821e-03
9.578125e-01,6.771858e-01,1.216441e-03
9.584375e-01,6.777347e-01,1.216041e-03
9.590625e-01,6.782838e-01,1.215620e-03
9.596875e-01,6.788330e-01,1.215177e-03
9.603125e-01,6.793825e-01,1.214714e-03
9.609375e-01,6.799322e-01,1.214229e-03
9.615625e-01,6.804821e-01,1.213723e-03
9.621875e-01,6.810321e-01,1.213195e-03
9.628125e-01,6.815824e-01,1.212646e-03
9.634375e-01,6.821328e-01,1.212075e-03
9.640625e-01,6.826834e-01,1.211482e-03
9.646875e-01,6.832342e-01,1.210867e-03
9.653125e-01,6.837852e-01,1.210231e-03
9.659375e-01,6.843364e-01,1.209572e-03
9.665625e-01,6.848878e-01,1.208890e-03
9.671875e-01,6.854393e-01,1.208187e-03
9.678125e-01,6.859911e-01,1.207460e-03
9.684375e-01,6.865430e-01,1.206712e-03
9.690625e-01,6.870951e-01,1.205940e-03
9.696875e-01,6.876474e-01,1.205146e-03
9.703125e-01,6.881999e-01,1.204329e-03
9.709375e-01,6.887525e-01,1.203489e-03
9.715625e-01,6.893054e-01,1.202625e-03
9.721875e-01,6.898584e-01,1.201739e-03
9.728125e-01,6.904116e-01,1.200829e-03
9.734375e-01,6.909650e-01,1.199895e-03
9.740625e-01,6.915186e-01,1.198938e-03
9.746875e-01,6.920723e-01,1.197958e-03
9.753125e-01,6.926263e-01,1.196953e-03
9.759375e-01,6.931804e-01,1.195925e-03
9.765625e-01,6.937347e-01,1.194873e-03
9.771875e-01,6.942892e-01,1.193796e-03
9.778125e-01,6.948438e-01,1.192696e-03
9.784375e-01,6.953986e-01,1.191571e-03
9.790625e-01,6.959537e-01,1.190422e-03
9.796875e-01,6.965088e-01,1.189248e-03
9.803125e-01,6.970642e-01,1.188050e-03
9.809375e-01,6.976198e-01,1.186827e-03
9.815625e-01,6.981755e-01,1.185579e-03
9.821875e-01,6.987314e-01,1.184306e-03
9.828125e-01,6.992874e-01,1.183008e-03
9.834375e-01,6.998437e-01,1.181685e-03
9.840625e-01,7.004001e-01,1.180337e-03
9.846875e-01,7.009567e-01,1.178963e-03
9.853125e-01,7.015135e-01,1.177564e-03
9.859375e-01,7.020704e-01,1.176139e-03
9.865625e-01,7.026275e-01,1.174689e-03
9.871875e-01,7.031848e-01,1.173213e-03
9.878125e-01,7.037423e-01,1.171711e-03
9.884375e-01,7.042999e-01,1.170184e-03
9.890625e-01,7.048578e-01,1.168630e-03
9.896875e-01,7.054157e-01,1.167050e-03
9.903125e-01,7.059739e-01,1.165444e-03
9.909375e-01,7.065322e-01,1.163812e-03
9.915625e-01,7.070907e-01,1.162153e-03
9.921875e-01,7.076494e-01,1.160467e-03
9.928125e-01,7.082082e-01,1.158755e-03
9.934375e-01,7.087672e-01,1.157016e-03
9.940625e-01,7.093264e-01,1.155251e-03
9.946875e-01,7.098858e-01,1.153458e-03
9.953125e-01,7.104453e-01,1.151639e-03
9.959375e-01,7.110050e-01,1.149792e-03
9.965625e-01,7.115648e-01,1.147918e-03
9.971875e-01,7.121248e-01,1.146017e-03
9.978125e-01,7.126850e-01,1.144089e-03
9.984375e-01,7.132454e-01,1.142133e-03
9.990625e-01,7.138059e-01,1.140149e-03
9.996875e-01,7.143666e-01,1.138138e-03
1.000312e+00,7.149275e-01,1.136099e-03
1.000938e+00,7.154885e-01,1.134032e-03
1.001562e+00,7.160497e-01,1.131938e-03
1.002188e+00,7.166111e-01,1.129815e-03
1.002813e+00,7.171726e-01,1.127664e-03
1.003437e+00,7.177343e-01,1.125485e-03
1.004063e+00,7.182961e-01,1.123277e-03
1.004687e+00,7.188581e-01,1.121042e-03
1.005313e+00,7.194203e-01,1.118777e-03
1.005937e+00,7.199827e-01,1.116484e-03
1.006563e+00,7.205452e-01,1.114163e-03
1.007187e+00,7.211079e-01,1.111813e-03
1.007812e+00,7.216707e-01,1.109434e-03
1.008438e+00,7.222337e-01,1.107026e-03
1.009062e+00,7.227969e-01,1.104589e-03
1.009688e+00,7.233602e-01,1.102123e-03
1.010312e+00,7.239237e-01,1.099627e-03
1.010938e+00,7.244874e-01,1.097103e-03
1.011562e+00,7.250512e-01,1.094549e-03
1.012188e+00,7.256152e-01,1.091966e-03
1.012812e+00,7.261793e-01,1.089353e-03
1.013437e+00,7.267436e-01,1.086711e-03
1.014063e+00,7.273081e-01,1.084039e-03
1.014687e+00,7.278727e-01,1.081337e-03
1.015313e+00,7.284375e-01,1.078606e-03
1.015937e+00,7.290024e-01,1.075844e-03
1.016563e+00,7.295675e-01,1.073053e-03
1.017187e+00,7.301328e-01,1.070232e-03
1.017813e+00,7.306982e-01,1.067380e-03
1.018438e+00,7.312638e-01,1.064498e-03
1.019062e+00,7.318295e-01,1.061586e-03
1.019688e+00,7.323954e-01,1.058644e-03
1.020312e+00,7.329615e-01,1.055671e-03
1.020938e+00,7.335277e-01,1.052668e-03
1.021562e+00,7.340941e-01,1.049634e-03
1.022188e+00,7.346606e-01,1.046569e-03
1.022812e+00,7.352273e-01,1.043474e-03
1.023438e+00,7.357942e-01,1.040348e-03
1.024063e+00,7.363612e-01,1.037191e-03
1.024687e+00,7.369284e-01,1.034003e-03
1.025313e+00,7.374957e-01,1.030784e-03
1.025937e+00,7.380632e-01,1.027534e-03
1.026563e+00,7.386308e-01,1.024253e-03
1.027187e+00,7.391986e-01,1.020940e-03
1.027813e+00,7.397666e-01,1.017597e-03
1.028437e+00,7.403347e-01,1.014222e-03
1.029062e+00,7.409029e-01,1.010815e-03
1.029688e+00,7.414713e-01,1.007377e-03
1.030312e+00,7.420399e-01,1.003908e-03
1.030938e+00,7.426087e-01,1.000407e-03
1.031562e+00,7.431775e-01,9.968738e-04
1.032188e+00,7.437466e-01,9.933093e-04
1.032812e+00,7.443158e-01,9.897129e-04
1.033438e+00,7.448851e-01,9.860847e-04
1.034063e+00,7.454546e-01,9.824245e-04
1.034687e+00,7.460243e-01,9.787324e-04
1.035313e+00,7.465941e-01,9.750082e-04
1.035937e+00,7.471641e-01,9.712519e-04
1.036563e+00,7.477342e-01,9.674634e-04
1.037187e+00,7.483045e-01,9.636427e-04
1.037813e+00,7.488749e-01,9.597897e-04
1.038437e+00,7.494455e-01,9.559043e-04
1.039062e+00,7.500163e-01,9.519866e-04
1.039688e+00,7.505871e-01,9.480364e-04
1.040312e+00,7.511582e-01,9.440537e-04
1.040938e+00,7.517294e-01,9.400385e-04
1.041562e+00,7.523007e-01,9.359906e-04
1.042188e+00,7.528722e-01,9.319101e-04
1.042812e+00,7.534439e-01,9.277968e-04
1.043438e+00,7.540157e-01,9.236508e-04
1.044062e+00,7.545877e-01,9.194720e-04
1.044687e+00,7.551598e-01,9.152603e-04
1.045313e+00,7.557320e-01,9.110157e-04
1.045937e+00,7.563045e-01,9.067381e-04
1.046563e+00,7.568770e-01,9.024276e-04
1.047187e+00,7.574497e-01,8.980839e-04
1.047813e+00,7.580226e-01,8.937072e-04
1.048437e+00,7.585956e-01,8.892973e-04
1.049063e+00,7.591688e-01,8.848542e-04
1.049688e+00,7.597421e-01,8.803779e-04
1.050312e+00,7.603156e-01,8.758683e-04
1.050938e+00,7.608892e-01,8.713254e-04
1.051562e+00,7.614630e-01,8.667491e-04
1.052188e+00,7.620369e-01,8.621394e-04
1.052812e+00,7.626110e-01,8.574963e-04
1.053438e+00,7.631852e-01,8.528197e-04
1.054062e+00,7.637596e-01,8.481096e-04
1.054688e+00,7.643341e-01,8.433659e-04
1.055313e+00,7.649088e-01,8.385886e-04
1.055937e+00,7.654836e-01,8.337777e-04
1.056563e+00,7.660586e-01,8.289331e-04
1.057187e+00,7.666337e-01,8.240549e-04
1.057813e+00,7.672090e-01,8.191429e-04
1.058437e+00,7.677844e-01,8.141971e-04
1.059063e+00,7.683600e-01,8.092175e-04
1.059687e+00,7.689357e-01,8.042041e-04
1.060312e+00,7.695116e-01,7.991569e-04
1.060938e+00,7.700876e-01,7.940757e-04
1.061562e+00,7.706637e-01,7.889606e-04
1.062188e+00,7.712401e-01,7.838116e-04
1.062812e+00,7.718165e-01,7.786286e-04
1.063438e+00,7.723931e-01,7.734116e-04
1.064062e+00,7.729699e-01,7.681606e-04
1.064688e+00,7.735468e-01,7.628755e-04
1.065313e+00,7.741238e-01,7.575563e-04
1.065937e+00,7.747010e-01,7.522030e-04
1.066563e+00,7.752784e-01,7.468156e-04
1.067187e+00,7.758559e-01,7.413941e-04
1.067813e+00,7.764335e-01,7.359384e-04
1.068437e+00,7.770113e-01,7.304485e-04
1.069063e+00,7.775892e-01,7.249243e-04
1.069687e+00,7.781673e-01,7.193660e-04
1.070312e+00,7.787455e-01,7.137734e-04
1.070938e+00,7.793239e-01,7.081465e-04
1.071562e+00,7.799024e-01,7.024854e-04
1.072188e+00,7.804811e-01,6.967900e-04
1.072812e+00,7.810599e-01,6.910602e-04
1.073438e+00,7.816389e-01,6.852962e-04
1.074062e+00,7.822180e-01,6.794978e-04
1.074688e+00,7.827972e-01,6.736650e-04
1.075312e+00,7.833766e-01,6.677979e-04
1.075937e+00,7.839562e-01,6.618964e-04
1.076563e+00,7.845359e-01,6.559605e-04
1.077187e+00,7.851157e-01,6.499902e-04
1.077813e+00,7.856957e-01,6.439856e-04
1.078437e+00,7.862758e-01,6.379465e-04
1.079063e+00,7.868561e-01,6.318730e-04
1.079687e+00,7.874365e-01,6.257651e-04
1.080313e+00,7.880171e-01,6.196227e-04
1.080938e+00,7.885978e-01,6.134459e-04
1.081562e+00,7.891786e-01,6.072347e-04
1.082188e+00,7.897596e-01,6.009891e-04
1.082812e+00,7.903408e-01,5.947090e-04
1.083438e+00,7.909221e-01,5.883944e-04
1.084062e+00,7.915035e-01,5.820454e-04
1.084688e+00,7.920851e-01,5.756620e-04
1.085312e+00,7.926668e-01,5.692442e-04
1.085938e+00,7.932487e-01,5.627919e-04
1.086563e+00,7.938307e-01,5.563051e-04
1.087187e+00,7.944128e-01,5.497840e-04
1.087813e+00,7.949951e-01,5.432284e-04
1.088437e+00,7.955776e-01,5.366384e-04
1.089063e+00,7.961601e-01,5.300140e-04
1.089687e+00,7.967429e-01,5.233551e-04
1.090313e+00,7.973257e-01,5.166619e-04
1.090937e+00,7.979088e-01,5.099343e-04
1.091562e+00,7.984919e-01,5.031723e-04
1.092188e+00,7.990752e-01,4.963759e-04
1.092812e+00,7.996587e-01,4.895452e-04
1.093438e+00,8.002422e-01,4.826801e-04
1.094062e+00,8.008260e-01,4.757807e-04
1.094688e+00,8.014098e-01,4.688470e-04
1.095312e+00,8.019939e-01,4.618789e-04
1.095938e+00,8.025780e-01,4.548766e-04
1.096563e+00,8.031623e-01,4.478400e-04
1.097187e+00,8.037468e-01,4.407691e-04
1.097813e+00,8.043313e-01,4.336640e-04
1.098437e+00,8.049161e-01,4.265247e-04
1.099063e+00,8.055009e-01,4.193512e-04
1.099687e+00,8.060859e-01,4.121435e-04
1.100313e+00,8.066711e-01,4.049017e-04
1.100937e+00,8.072564e-01,3.976257e-04
1.101562e+00,8.078418e-01,3.903155e-04
1.102188e+00,8.084274e-01,3.829714e-04
1.102812e+00,8.090131e-01,3.755931e-04
1.103438e+00,8.095990e-01,3.681808e-04
1.104062e+00,8.101850e-01,3.607345e-04
1.104688e+00,8.107711e-01,3.532542e-04
1.105312e+00,8.113574e-01,3.457399e-04
1.105938e+00,8.119438e-01,3.381917e-04
1.106562e+00,8.125304e-01,3.306096e-04
1.107187e+00,8.131171e-01,3.229936e-04
1.107813e+00,8.137040e-01,3.153438e-04
1.108437e+00,8.142910e-01,3.076602e-04
1.109063e+00,8.148781e-01,2.999429e-04
1.109687e+00,8.154654e-01,2.921917e-04
1.110313e+00,8.160528e-01,2.844069e-04
1.110937e+00,8.166403e-01,2.765884e-04
1.111563e+00,8.172280e-01,2.687363e-04
1.112188e+00,8.178158e-01,2.608505e-04
1.112812e+00,8.184038e-01,2.529313e-04
1.113438e+00,8.189919e-01,2.449785e-04
1.114062e+00,8.195802e-01,2.369922e-04
1.114688e+00,8.201686e-01,2.289724e-04
1.115312e+00,8.207571e-01,2.209193e-04
1.115938e+00,8.213458e-01,2.128329e-04
1.116562e+00,8.219346e-01,2.047131e-04
1.117188e+00,8.225235e-01,1.965600e-04
1.117813e+00,8.231126e-01,1.883737e-04
1.118437e+00,8.237018e-01,1.801543e-04
1.119063e+00,8.242912e-01,1.719017e-04
1.119687e+00,8.248807e-01,1.636160e-04
1.120313e+00,8.254703e-01,1.552973e-04
1.120937e+00,8.260601e-01,1.469456e-04
1.121563e+00,8.266501e-01,1.385609e-04
1.122187e+00,8.272401e-01,1.301434e-04
1.122812e+00,8.278303e-01,1.216930e-04
1.123438e+00,8.284206e-01,1.132099e-04
1.124062e+00,8.290111e-01,1.046940e-04
1.124688e+00,8.296017e-01,9.614540e-05
1.125312e+00,8.301925e-01,8.756421e-05
1.125938e+00,8.307834e-01,7.895045e-05
1.126562e+00,8.313744e-01,7.030418e-05
1.127188e+00,8.319656e-01,6.162546e-05
1.127813e+00,8.325569e-01,5.291434e-05
1.128437e+00,8.331483e-01,4.417089e-05
1.129063e+00,8.337399e-01,3.539515e-05
1.129687e+00,8.343316e-01,2.658720e-05
1.130313e+00,8.349234e-01,1.774709e-05
1.130937e+00,8.355154e-01,8.874889e-06
1.131563e+00,8.361076e-01,-2.934164e-08
1.132187e+00,8.366998e-01,-8.965543e-06
1.132812e+00,8.372922e-01,-1.793365e-05
1.133438e+00,8.378847e-01,-2.693359e-05
1.134062e+00,8.384774e-01,-3.596530e-05
1.134688e+00,8.390702e-01,-4.502872e-05
1.135312e+00,8.396632e-01,-5.412376e-05
1.135938e+00,8.402563e-01,-6.325039e-05
1.136562e+00,8.408495e-01,-7.240850e-05
1.137188e+00,8.414428e-01,-8.159805e-05
1.137812e+00,8.420363e-01,-9.081895e-05
1.138437e+00,8.426299e-01,-1.000711e-04
1.139063e+00,8.432237e-01,-1.093545e-04
1.139687e+00,8.438176e-01,-1.186691e-04
1.140313e+00,8.444116e-01,-1.280147e-04
1.140937e+00,8.450058e-01,-1.373912e-04
1.141563e+00,8.456001e-01,-1.467987e-04
1.142187e+00,8.461945e-01,-1.562371e-04
1.142813e+00,8.467891e-01,-1.657062e-04
1.143438e+00,8.473838e-01,-1.752059e-04
1.144062e+00,8.479787e-01,-1.847363e-04
1.144688e+00,8.485736e-01,-1.942972e-04
1.145312e+00,8.491688e-01,-2.038885e-04
1.145938e+00,8.497640e-01,-2.135102e-04
1.146562e+00,8.503594e-01,-2.231621e-04
1.147188e+00,8.509549e-01,-2.328443e-04
1.147812e+00,8.515505e-01,-2.425565e-04
1.148438e+00,8.521463e-01,-2.522988e-04
1.149063e+00,8.527423e-01,-2.620710e-04
1.149687e+00,8.533383e-01,-2.718731e-04
1.150313e+00,8.539345e-01,-2.817049e-04
1.150937e+00,8.545308e-01,-2.915664e-04
1.151563e+00,8.551273e-01,-3.014574e-04
1.152187e+00,8.557239e-01,-3.113780e-04
1.152813e+00,8.563206e-01,-3.213280e-04
1.153437e+00,8.569174e-01,-3.313073e-04
1.154062e+00,8.575144e-01,-3.413158e-04
1.154688e+00,8.581115e-01,-3.513534e-04
1.155312e+00,8.587088e-01,-3.614200e-04
1.155938e+00,8.593062e-01,-3.715156e-04
1.156562e+00,8.599037e-01,-3.816401e-04
1.157188e+00,8.605013e-01,-3.917932e-04
1.157812e+00,8.610991e-01,-4.019751e-04
1.158438e+00,8.616970e-01,-4.121855e-04
1.159063e+00,8.622951e-01,-4.224243e-04
1.159687e+00,8.628933e-01,-4.326915e-04
1.160313e+00,8.634916e-01,-4.429869e-04
1.160937e+00,8.640900e-01,-4.533105e-04
1.161563e+00,8.646886e-01,-4.636621e-04
1.162187e+00,8.652873e-01,-4.740417e-04
1.162813e+00,8.658861e-01,-4.844491e-04
1.163437e+00,8.664851e-01,-4.948843e-04
1.164062e+00,8.670842e-01,-5.053471e-04
1.164688e+00,8.676834e-01,-5.158374e-04
1.165312e+00,8.682828e-01,-5.263552e-04
1.165938e+00,8.688823e-01,-5.369003e-04
1.166562e+00,8.694819e-01,-5.474725e-04
1.167188e+00,8.700817e-01,-5.580719e-04
1.167812e+00,8.706816e-01,-5.686982e-04
1.168438e+00,8.712816e-01,-5.793515e-04
1.169062e+00,8.718817e-01,-5.900315e-04
1.169687e+00,8.724820e-01,-6.007381e-04
1.170313e+00,8.730824e-01,-6.114713e-04
1.170937e+00,8.736829e-01,-6.222309e-04
1.171563e+00,8.742836e-01,-6.330169e-04
1.172187e+00,8.748844e-01,-6.438290e-04
1.172813e+00,8.754853e-01,-6.546672e-04
1.173437e+00,8.760864e-01,-6.655314e-04
1.174063e+00,8.766876e-01,-6.764214e-04
1.174688e+00,8.772889e-01,-6.873372e-04
1.175312e+00,8.778903e-01,-6.982785e-04
1.175938e+00,8.784919e-01,-7.092454e-04
1.176562e+00,8.790936e-01,-7.202376e-04
1.177188e+00,8.796954e-01,-7.312551e-04
1.177812e+00,8.802974e-01,-7.422977e-04
1.178438e+00,8.808995e-01,-7.533653e-04
1.179062e+00,8.815017e-01,-7.644578e-04
1.179688e+00,8.821040e-01,-7.755751e-04
1.180313e+00,8.827065e-01,-7.867169e-04
1.180937e+00,8.833091e-01,-7.978833e-04
1.181563e+00,8.839118e-01,-8.090741e-04
1.182187e+00,8.845147e-01,-8.202891e-04
1.182813e+00,8.851177e-01,-8.315282e-04
1.183437e+00,8.857208e-01,-8.427914e-04
1.184063e+00,8.863240e-01,-8.540784e-04
1.184687e+00,8.869274e-01,-8.653891e-04
1.185312e+00,8.875309e-01,-8.767235e-04
1.185938e+00,8.881345e-01,-8.880813e-04
1.186562e+00,8.887383e-01,-8.994624e-04
1.187188e+00,8.893421e-01,-9.108668e-04
1.187812e+00,8.899461e-01,-9.222942e-04
1.188438e+00,8.905503e-01,-9.337446e-04
1.189062e+00,8.911545e-01,-9.452178e-04
1.189688e+00,8.917589e-01,-9.567136e-04
1.190313e+00,8.923634e-01,-9.682320e-04
1.190937e+00,8.929680e-01,-9.797728e-04
1.191563e+00,8.935728e-01,-9.913358e-04
1.192187e+00,8.941777e-01,-1.002921e-03
1.192813e+00,8.947827e-01,-1.014528e-03
1.193437e+00,8.953878e-01,-1.026157e-03
1.194063e+00,8.959931e-01,-1.037808e-03
1.194687e+00,8.965984e-01,-1.049480e-03
1.195312e+00,8.972040e-01,-1.061173e-03
1.195938e+00,8.978096e-01,-1.072888e-03
1.196562e+00,8.984153e-01,-1.084624e-03
1.197188e+00,8.990212e-01,-1.096381e-03
1.197812e+00,8.996272e-01,-1.108159e-03
1.198438e+00,9.002334e-01,-1.119958e-03
1.199062e+00,9.008396e-01,-1.131777e-03
1.199688e+00,9.014460e-01,-1.143616e-03
1.200312e+00,9.020525e-01,-1.155476e-03
1.200937e+00,9.026591e-01,-1.167355e-03
1.201563e+00,9.032659e-01,-1.179255e-03
1.202187e+00,9.038728e-01,-1.191174e-03
1.202813e+00,9.044798e-01,-1.203114e-03
1.203437e+00,9.050869e-01,-1.215072e-03
1.204063e+00,9.056941e-01,-1.227050e-03
1.204687e+00,9.063015e-01,-1.239047e-03
1.205313e+00,9.069090e-01,-1.251063e-03
1.205938e+00,9.075166e-01,-1.263098e-03
1.206562e+00,9.081243e-01,-1.275152e-03
1.207188e+00,9.087322e-01,-1.287225e-03
1.207812e+00,9.093402e-01,-1.299315e-03
1.208438e+00,9.099483e-01,-1.311424e-03
1.209062e+00,9.105565e-01,-1.323551e-03
1.209688e+00,9.111648e-01,-1.335696e-03
1.210312e+00,9.117733e-01,-1.347859e-03
1.210938e+00,9.123819e-01,-1.360040e-03
1.211563e+00,9.129906e-01,-1.372237e-03
1.212187e+00,9.135994e-01,-1.384453e-03
1.212813e+00,9.142084e-01,-1.396685e-03
1.213437e+00,9.148175e-01,-1.408934e-03
1.214063e+00,9.154267e-01,-1.421200e-03
1.214687e+00,9.160360e-01,-1.433483e-03
1.215313e+00,9.166454e-01,-1.445782e-03
1.215937e+00,9.172550e-01,-1.458097e-03
1.216562e+00,9.178647e-01,-1.470429e-03
1.217188e+00,9.184745e-01,-1.482777e-03
1.217812e+00,9.190844e-01,-1.495140e-03
1.218438e+00,9.196944e-01,-1.507519e-03
1.219062e+00,9.203046e-01,-1.519914e-03
1.219688e+00,9.209149e-01,-1.532323e-03
1.220312e+00,9.215253e-01,-1.544748e-03
1.220938e+00,9.221358e-01,-1.557188e-03
1.221563e+00,9.227464e-01,-1.569643e-03
1.222187e+00,9.233572e-01,-1.582112e-03
1.222813e+00,9.239680e-01,-1.594596e-03
1.223437e+00,9.245790e-01,-1.607094e-03
1.224063e+00,9.251902e-01,-1.619607e-03
1.224687e+00,9.258014e-01,-1.632133e-03
1.225313e+00,9.264127e-01,-1.644673e-03
1.225937e+00,9.270242e-01,-1.657226e-03
1.226562e+00,9.276358e-01,-1.669793e-03
1.227188e+00,9.282475e-01,-1.682373e-03
1.227812e+00,9.288593e-01,-1.694966e-03
1.228438e+00,9.294713e-01,-1.707572e-03
1.229062e+00,9.300833e-01,-1.720191e-03
1.229688e+00,9.306955e-01,-1.732822e-03
1.230312e+00,9.313078e-01,-1.745466e-03
1.230938e+00,9.319202e-01,-1.758121e-03
1.231562e+00,9.325327e-01,-1.770789e-03
1.232187e+00,9.331454e-01,-1.783469e-03
1.232813e+00,9.337581e-01,-1.796160e-03
1.233437e+00,9.343710e-01,-1.808862e-03
1.234063e+00,9.349840e-01,-1.821576e-03
1.234687e+00,9.355971e-01,-1.834301e-03
1.235313e+00,9.362103e-01,-1.847037e-03
1.235937e+00,9.368237e-01,-1.859783e-03
1.236563e+00,9.374371e-01,-1.872540e-03
1.237188e+00,9.380507e-01,-1.885307e-03
1.237812e+00,9.386644e-01,-1.898085e-03
1.238438e+00,9.392782e-01,-1.910872e-03
1.239062e+00,9.398921e-01,-1.923669e-03
1.239688e+00,9.405061e-01,-1.936476e-03
1.240312e+00,9.411203e-01,-1.949292e-03
1.240938e+00,9.417346e-01,-1.962117e-03
1.241562e+00,9.423489e-01,-1.974951e-03
1.242188e+00,9.429634e-01,-1.987795e-03
1.242813e+00,9.435780e-01,-2.000646e-03
1.243437e+00,9.441928e-01,-2.013506e-03
1.244063e+00,9.448076e-01,-2.026375e-03
1.244687e+00,9.454225e-01,-2.039251e-03
1.245313e+00,9.460376e-01,-2.052136e-03
1.245937e+00,9.466528e-01,-2.065028e-03
1.246563e+00,9.472681e-01,-2.077927e-03
1.247187e+00,9.478835e-01,-2.090834e-03
1.247812e+00,9.484990e-01,-2.103748e-03
1.248438e+00,9.491146e-01,-2.116668e-03
1.249062e+00,9.497304e-01,-2.129596e-03
1.249688e+00,9.503462e-01,-2.142530e-03
1.250312e+00,9.509622e-01,-2.155470e-03
1.250938e+00,9.515783e-01,-2.168416e-03
1.251562e+00,9.521945e-01,-2.181368e-03
1.252188e+00,9.528108e-01,-2.194326e-03
1.252813e+00,9.534272e-01,-2.207289e-03
1.253437e+00,9.540437e-01,-2.220258e-03
1.254063e+00,9.546604e-01,-2.233232e-03
1.254687e+00,9.552771e-01,-2.246211e-03
1.255313e+00,9.558940e-01,-2.259194e-03
1.255937e+00,9.565110e-01,-2.272182e-03
1.256563e+00,9.571280e-01,-2.285174e-03
1.257187e+00,9.577452e-01,-2.298171e-03
1.257812e+00,9.583626e-01,-2.311171e-03
1.258438e+00,9.589800e-01,-2.324175e-03
1.259062e+00,9.595975e-01,-2.337182e-03
1.259688e+00,9.602151e-01,-2.350193e-03
1.260312e+00,9.608329e-01,-2.363207e-03
1.260938e+00,9.614508e-01,-2.376223e-03
1.261562e+00,9.620687e-01,-2.389243e-03
1.262188e+00,9.626868e-01,-2.402265e-03
1.262812e+00,9.633050e-01,-2.415289e-03
1.263437e+00,9.639233e-01,-2.428315e-03
1.264063e+00,9.645417e-01,-2.441343e-03
1.264687e+00,9.651602e-01,-2.454372e-03
1.265313e+00,9.657789e-01,-2.467403e-03
1.265937e+00,9.663976e-01,-2.480436e-03
1.266563e+00,9.670164e-01,-2.493469e-03
1.267187e+00,9.676354e-01,-2.506503e-03
1.267813e+00,9.682545e-01,-2.519538e-03
1.268438e+00,9.688736e-01,-2.532573e-03
1.269062e+00,9.694929e-01,-2.545608e-03
1.269688e+00,9.701123e-01,-2.558644e-03
1.270312e+00,9.707318e-01,-2.571679e-03
1.270938e+00,9.713514e-01,-2.584713e-03
1.271562e+00,9.719711e-01,-2.597747e-03
1.272188e+00,9.725909e-01,-2.610780e-03
1.272812e+00,9.732109e-01,-2.623812e-03
1.273438e+00,9.738309e-01,-2.636843e-03
1.274063e+00,9.744510e-01,-2.649872e-03
1.274687e+00,9.750713e-01,-2.662900e-03
1.275313e+00,9.756916e-01,-2.675925e-03
1.275937e+00,9.763121e-01,-2.688948e-03
1.276563e+00,9.769327e-01,-2.701969e-03
1.277187e+00,9.775533e-01,-2.714988e-03
1.277813e+00,9.781741e-01,-2.728003e-03
1.278437e+00,9.787950e-01,-2.741016e-03
1.279062e+00,9.794160e-01,-2.754025e-03
1.279688e+00,9.800371e-01,-2.767031e-03
1.280312e+00,9.806583e-01,-2.780034e-03
1.280938e+00,9.812796e-01,-2.793032e-03
1.281562e+00,9.819010e-01,-2.806026e-03
1.282188e+00,9.825225e-01,-2.819016e-03
1.282812e+00,9.831441e-01,-2.832002e-03
1.283438e+00,9.837659e-01,-2.844983e-03
1.284063e+00,9.843877e-01,-2.857959e-03
1.284687e+00,9.850096e-01,-2.870929e-03
1.285313e+00,9.856317e-01,-2.883894e-03
1.285937e+00,9.862538e-01,-2.896854e-03
1.286563e+00,9.868761e-01,-2.909808e-03
1.287187e+00,9.874984e-01,-2.922756e-03
1.287813e+00,9.881209e-01,-2.935697e-03
1.288437e+00,9.887435e-01,-2.948632e-03
1.289062e+00,9.893661e-01,-2.961561e-03
1.289688e+00,9.899889e-01,-2.974482e-03
1.290312e+00,9.906118e-01,-2.987396e-03
1.290938e+00,9.912347e-01,-3.000303e-03
1.291562e+00,9.918578e-01,-3.013202e-03
1.292188e+00,9.924810e-01,-3.026094e-03
1.292812e+00,9.931043e-01,-3.038977e-03
1.293438e+00,9.937276e-01,-3.051853e-03
1.294062e+00,9.943511e-01,-3.064719e-03
1.294687e+00,9.949747e-01,-3.077578e-03
1.295313e+00,9.955984e-01,-3.090427e-03
1.295937e+00,9.962222e-01,-3.103267e-03
1.296563e+00,9.968461e-01,-3.116097e-03
1.297187e+00,9.974701e-01,-3.128918e-03
1.297813e+00,9.980942e-01,-3.141730e-03
1.298437e+00,9.987184e-01,-3.154531e-03
1.299063e+00,9.993427e-01,-3.167322e-03
1.299688e+00,9.999671e-01,-3.180103e-03
1.300312e+00,1.000592e+00,-3.192873e-03
1.300938e+00,1.001216e+00,-3.205632e-03
1.301562e+00,1.001841e+00,-3.218379e-03
1.302188e+00,1.002466e+00,-3.231116e-03
1.302812e+00,1.003091e+00,-3.243841e-03
1.303438e+00,1.003716e+00,-3.256554e-03
1.304062e+00,1.004341e+00,-3.269255e-03
1.304688e+00,1.004966e+00,-3.281944e-03
1.305313e+00,1.005591e+00,-3.294620e-03
1.305937e+00,1.006217e+00,-3.307284e-03
1.306563e+00,1.006842e+00,-3.319935e-03
1.307187e+00,1.007468e+00,-3.332572e-03
1.307813e+00,1.008093e+00,-3.345196e-03
1.308437e+00,1.008719e+00,-3.357807e-03
1.309063e+00,1.009345e+00,-3.370404e-03
1.309687e+00,1.009971e+00,-3.382987e-03
1.310312e+00,1.010597e+00,-3.395555e-03
1.310938e+00,1.011223e+00,-3.408109e-03
1.311562e+00,1.011850e+00,-3.420648e-03
1.312188e+00,1.012476e+00,-3.433173e-03
1.312812e+00,1.013103e+00,-3.445682e-03
1.313438e+00,1.013729e+00,-3.458176e-03
1.314062e+00,1.014356e+00,-3.470654e-03
1.314688e+00,1.014983e+00,-3.483117e-03
1.315313e+00,1.015609e+00,-3.495563e-03
1.315937e+00,1.016236e+00,-3.507993e-03
1.316563e+00,1.016863e+00,-3.520406e-03
1.317187e+00,1.017491e+00,-3.532803e-03
1.317813e+00,1.018118e+00,-3.545183e-03
1.318437e+00,1.018745e+00,-3.557546e-03
1.319063e+00,1.019373e+00,-3.569891e-03
1.319687e+00,1.020000e+00,-3.582219e-03
1.320312e+00,1.020628e+00,-3.594529e-03
1.320938e+00,1.021256e+00,-3.606820e-03
1.321562e+00,1.021884e+00,-3.619094e-03
1.322188e+00,1.022511e+00,-3.631349e-03
1.322812e+00,1.023139e+00,-3.643585e-03
1.323438e+00,1.023768e+00,-3.655802e-03
1.324062e+00,1.024396e+00,-3.668000e-03
1.324688e+00,1.025024e+00,-3.680179e-03
1.325312e+00,1.025653e+00,-3.692338e-03
1.325937e+00,1.026281e+00,-3.704477e-03
1.326563e+00,1.026910e+00,-3.716596e-03
1.327187e+00,1.027538e+00,-3.728695e-03
1.327813e+00,1.028167e+00,-3.740773e-03
1.328437e+00,1.028796e+00,-3.752830e-03
1.329063e+00,1.029425e+00,-3.764867e-03
1.329687e+00,1.030054e+00,-3.776882e-03
1.330313e+00,1.030683e+00,-3.788876e-03
1.330938e+00,1.031312e+00,-3.800848e-03
1.331562e+00,1.031942e+00,-3.812799e-03
1.332188e+00,1.032571e+00,-3.824727e-03
1.332812e+00,1.033201e+00,-3.836633e-03
1.333438e+00,1.033830e+00,-3.848516e-03
1.334062e+00,1.034460e+00,-3.860377e-03
1.334688e+00,1.035090e+00,-3.872215e-03
1.335312e+00,1.035720e+00,-3.884029e-03
1.335938e+00,1.036350e+00,-3.895820e-03
1.336563e+00,1.036980e+00,-3.907588e-03
1.337187e+00,1.037610e+00,-3.919332e-03
1.337813e+00,1.038240e+00,-3.931051e-03
1.338437e+00,1.038871e+00,-3.942747e-03
1.339063e+00,1.039501e+00,-3.954417e-03
1.339687e+00,1.040132e+00,-3.966063e-03
1.340313e+00,1.040762e+00,-3.977685e-03
1.340937e+00,1.041393e+00,-3.989281e-03
1.341562e+00,1.042024e+00,-4.000851e-03
1.342188e+00,1.042655e+00,-4.012396e-03
1.342812e+00,1.043286e+00,-4.023915e-03
1.343438e+00,1.043917e+00,-4.035408e-03
1.344062e+00,1.044548e+00,-4.046875e-03
1.344688e+00,1.045179e+00,-4.058316e-03
1.345312e+00,1.045811e+00,-4.069730e-03
1.345938e+00,1.046442e+00,-4.081116e-03
1.346563e+00,1.047074e+00,-4.092476e-03
1.347187e+00,1.047705e+00,-4.103808e-03
1.347813e+00,1.048337e+00,-4.115113e-03
1.348437e+00,1.048969e+00,-4.126390e-03
1.349063e+00,1.049601e+00,-4.137640e-03
1.349687e+00,1.050233e+00,-4.148860e-03
1.350313e+00,1.050865e+00,-4.160053e-03
1.350937e+00,1.051497e+00,-4.171217e-03
1.351562e+00,1.052129e+00,-4.182352e-03
1.352188e+00,1.052762e+00,-4.193458e-03
1.352812e+00,1.053394e+00,-4.204535e-03
1.353438e+00,1.054027e+00,-4.215582e-03
1.354062e+00,1.054659e+00,-4.226600e-03
1.354688e+00,1.055292e+00,-4.237588e-03
1.355312e+00,1.055925e+00,-4.248545e-03
1.355938e+00,1.056558e+00,-4.259473e-03
1.356562e+00,1.057191e+00,-4.270369e-03
1.357187e+00,1.057824e+00,-4.281236e-03
1.357813e+00,1.058457e+00,-4.292071e-03
1.358437e+00,1.059090e+00,-4.302875e-03
1.359063e+00,1.059723e+00,-4.313648e-03
1.359687e+00,1.060357e+00,-4.324389e-03
1.360313e+00,1.060990e+00,-4.335098e-03
1.360937e+00,1.061624e+00,-4.345776e-03
1.361563e+00,1.062257e+00,-4.356421e-03
1.362188e+00,1.062891e+00,-4.367034e-03
1.362812e+00,1.063525e+00,-4.377614e-03
1.363438e+00,1.064159e+00,-4.388161e-03
1.364062e+00,1.064793e+00,-4.398676e-03
1.364688e+00,1.065427e+00,-4.409157e-03
1.365312e+00,1.066061e+00,-4.419605e-03
1.365938e+00,1.066695e+00,-4.430019e-03
1.366562e+00,1.067330e+00,-4.440400e-03
1.367188e+00,1.067964e+00,-4.450747e-03
1.367813e+00,1.068599e+00,-4.461059e-03
1.368437e+00,1.069233e+00,-4.471337e-03
1.369063e+00,1.069868e+00,-4.481580e-03
1.369687e+00,1.070503e+00,-4.491789e-03
1.370313e+00,1.071137e+00,-4.501962e-03
1.370937e+00,1.071772e+00,-4.512101e-03
1.371563e+00,1.072407e+00,-4.522203e-03
1.372187e+00,1.073043e+00,-4.532271e-03
1.372812e+00,1.073678e+00,-4.542302e-03
1.373438e+00,1.074313e+00,-4.552298e-03
1.374062e+00,1.074948e+00,-4.562258e-03
1.374688e+00,1.075584e+00,-4.572181e-03
1.375312e+00,1.076219e+00,-4.582067e-03
1.375938e+00,1.076855e+00,-4.591917e-03
1.376562e+00,1.077491e+00,-4.601730e-03
1.377188e+00,1.078126e+00,-4.611506e-03
1.377813e+00,1.078762e+00,-4.621244e-03
1.378437e+00,1.079398e+00,-4.630945e-03
1.379063e+00,1.080034e+00,-4.640608e-03
1.379687e+00,1.080670e+00,-4.650233e-03
1.380313e+00,1.081306e+00,-4.659821e-03
1.380937e+00,1.081943e+00,-4.669370e-03
1.381563e+00,1.082579e+00,-4.678880e-03
1.382187e+00,1.083215e+00,-4.688352e-03
1.382812e+00,1.083852e+00,-4.697785e-03
1.383438e+00,1.084488e+00,-4.707179e-03
1.384062e+00,1.085125e+00,-4.716534e-03
1.384688e+00,1.085762e+00,-4.725850e-03
1.385312e+00,1.086399e+00,-4.735126e-03
1.385938e+00,1.087036e+00,-4.744362e-03
1.386562e+00,1.087673e+00,-4.753559e-03
1.387188e+00,1.088310e+00,-4.762715e-03
1.387812e+00,1.088947e+00,-4.771831e-03
1.388437e+00,1.089584e+00,-4.780907e-03
1.389063e+00,1.090221e+00,-4.789942e-03
1.389687e+00,1.090859e+00,-4.798936e-03
1.390313e+00,1.091496e+00,-4.807889e-03
1.390937e+00,1.092134e+00,-4.816801e-03
1.391563e+00,1.092771e+00,-4.825672e-03
1.392187e+00,1.093409e+00,-4.834502e-03
1.392813e+00,1.094047e+00,-4.843289e-03
1.393438e+00,1.094685e+00,-4.852035e-03
1.394062e+00,1.095323e+00,-4.860739e-03
1.394688e+00,1.095961e+00,-4.869401e-03
1.395312e+00,1.096599e+00,-4.878020e-03
1.395938e+00,1.097237e+00,-4.886597e-03
1.396562e+00,1.097875e+00,-4.895131e-03
1.397188e+00,1.098513e+00,-4.903623e-03
1.397812e+00,1.099152e+00,-4.912071e-03
1.398438e+00,1.099790e+00,-4.920477e-03
1.399063e+00,1.100429e+00,-4.928839e-03
1.399687e+00,1.101067e+00,-4.937157e-03
1.400313e+00,1.101706e+00,-4.945432e-03
1.400937e+00,1.102345e+00,-4.953663e-03
1.401563e+00,1.102984e+00,-4.961850e-03
1.402187e+00,1.103623e+00,-4.969993e-03
1.402813e+00,1.104262e+00,-4.978092e-03
1.403437e+00,1.104901e+00,-4.986146e-03
1.404062e+00,1.105540e+00,-4.994156e-03
1.404688e+00,1.106179e+00,-5.002121e-03
1.405312e+00,1.106819e+00,-5.010041e-03
1.405938e+00,1.107458e+00,-5.017917e-03
1.406562e+00,1.108098e+00,-5.025747e-03
1.407188e+00,1.108737e+00,-5.033531e-03
1.407812e+00,1.109377e+00,-5.041270e-03
1.408438e+00,1.110016e+00,-5.048964e-03
1.409063e+00,1.110656e+00,-5.056612e-03
1.409687e+00,1.111296e+00,-5.064214e-03
1.410313e+00,1.111936e+00,-5.071769e-03
1.410937e+00,1.112576e+00,-5.079279e-03
1.411563e+00,1.113216e+00,-5.086742e-03
1.412187e+00,1.113856e+00,-5.094159e-03
1.412813e+00,1.114496e+00,-5.101529e-03
1.413437e+00,1.115137e+00,-5.108852e-03
1.414062e+00,1.115777e+00,-5.116129e-03
1.414688e+00,1.116418e+00,-5.123358e-03
1.415312e+00,1.117058e+00,-5.130541e-03
1.415938e+00,1.117699e+00,-5.137676e-03
1.416562e+00,1.118339e+00,-5.144763e-03
1.417188e+00,1.118980e+00,-5.151803e-03
1.417812e+00,1.119621e+00,-5.158795e-03
1.418438e+00,1.120262e+00,-5.165740e-03
1.419062e+00,1.120903e+00,-5.172636e-03
1.419687e+00,1.121544e+00,-5.179485e-03
1.420313e+00,1.122185e+00,-5.186285e-03
1.420937e+00,1.122826e+00,-5.193037e-03
1.421563e+00,1.123467e+00,-5.199740e-03
1.422187e+00,1.124109e+00,-5.206395e-03
1.422813e+00,1.124750e+00,-5.213001e-03
1.423437e+00,1.125391e+00,-5.219558e-03
1.424063e+00,1.126033e+00,-5.226067e-03
1.424688e+00,1.126675e+00,-5.232526e-03
1.425312e+00,1.127316e+00,-5.238936e-03
1.425938e+00,1.127958e+00,-5.245297e-03
1.426562e+00,1.128600e+00,-5.251608e-03
1.427188e+00,1.129242e+00,-5.257870e-03
1.427812e+00,1.129884e+00,-5.264083e-03
1.428438e+00,1.130526e+00,-5.270245e-03
1.429062e+00,1.131168e+00,-5.276358e-03
1.429688e+00,1.131810e+00,-5.282421e-03
1.430313e+00,1.132452e+00,-5.288434e-03
1.430937e+00,1.133095e+00,-5.294396e-03
1.431563e+00,1.133737e+00,-5.300308e-03
1.432187e+00,1.134379e+00,-5.306170e-03
1.432813e+00,1.135022e+00,-5.311982e-03
1.433437e+00,1.135665e+00,-5.317743e-03
1.434063e+00,1.136307e+00,-5.323453e-03
1.434687e+00,1.136950e+00,-5.329113e-03
1.435312e+00,1.137593e+00,-5.334721e-03
1.435938e+00,1.138236e+00,-5.340279e-03
1.436562e+00,1.138879e+00,-5.345786e-03
1.437188e+00,1.139522e+00,-5.351241e-03
1.437812e+00,1.140165e+00,-5.356646e-03
1.438438e+00,1.140808e+00,-5.361999e-03
1.439062e+00,1.141451e+00,-5.367300e-03
1.439688e+00,1.142094e+00,-5.372550e-03
1.440313e+00,1.142738e+00,-5.377749e-03
1.440937e+00,1.143381e+00,-5.382896e-03
1.441563e+00,1.144025e+00,-5.387991e-03
1.442187e+00,1.144668e+00,-5.393034e-03
1.442813e+00,1.145312e+00,-5.398026e-03
1.443437e+00,1.145955e+00,-5.402965e-03
1.444063e+00,1.146599e+00,-5.407853e-03
1.444687e+00,1.147243e+00,-5.412688e-03
1.445312e+00,1.147887e+00,-5.417471e-03
1.445938e+00,1.148531e+00,-5.422202e-03
1.446562e+00,1.149175e+00,-5.426881e-03
1.447188e+00,1.149819e+00,-5.431507e-03
1.447812e+00,1.150463e+00,-5.436081e-03
1.448438e+00,1.151107e+00,-5.440602e-03
1.449062e+00,1.151752e+00,-5.445071e-03
1.449688e+00,1.152396e+00,-5.449486e-03
1.450312e+00,1.153040e+00,-5.453850e-03
1.450937e+00,1.153685e+00,-5.458160e-03
1.451563e+00,1.154329e+00,-5.462418e-03
1.452187e+00,1.154974e+00,-5.466622e-03
1.452813e+00,1.155619e+00,-5.470774e-03
1.453437e+00,1.156263e+00,-5.474873e-03
1.454063e+00,1.156908e+00,-5.478919e-03
1.454687e+00,1.157553e+00,-5.482911e-03
1.455313e+00,1.158198e+00,-5.486851e-03
1.455938e+00,1.158843e+00,-5.490737e-03
1.456562e+00,1.159488e+00,-5.494570e-03
1.457188e+00,1.160133e+00,-5.498350e-03
1.457812e+00,1.160778e+00,-5.502076e-03
1.458438e+00,1.161424e+00,-5.505749e-03
1.459062e+00,1.162069e+00,-5.509368e-03
1.459688e+00,1.162714e+00,-5.512935e-03
1.460312e+00,1.163360e+00,-5.516447e-03
1.460938e+00,1.164005e+00,-5.519906e-03
1.461563e+00,1.164651e+00,-5.523312e-03
1.462187e+00,1.165297e+00,-5.526664e-03
1.462813e+00,1.165942e+00,-5.529962e-03
1.463437e+00,1.166588e+00,-5.533207e-03
1.464063e+00,1.167234e+00,-5.536398e-03
1.464687e+00,1.167880e+00,-5.539535e-03
1.465313e+00,1.168526e+00,-5.542619e-03
1.465937e+00,1.169172e+00,-5.545648e-03
1.466562e+00,1.169818e+00,-5.548624e-03
1.467188e+00,1.170464e+00,-5.551547e-03
1.467812e+00,1.171110e+00,-5.554415e-03
1.468438e+00,1.171756e+00,-5.557230e-03
1.469062e+00,1.172403e+00,-5.559991e-03
1.469688e+00,1.173049e+00,-5.562697e-03
1.470312e+00,1.173696e+00,-5.565351e-03
1.470938e+00,1.174342e+00,-5.567950e-03
1.471563e+00,1.174989e+00,-5.570495e-03
1.472187e+00,1.175635e+00,-5.572987e-03
1.472813e+00,1.176282e+00,-5.575424e-03
1.473437e+00,1.176929e+00,-5.577808e-03
1.474063e+00,1.177576e+00,-5.580138e-03
1.474687e+00,1.178222e+00,-5.582414e-03
1.475313e+00,1.178869e+00,-5.584636e-03
1.475937e+00,1.179516e+00,-5.586804e-03
1.476562e+00,1.180163e+00,-5.588918e-03
1.477188e+00,1.180810e+00,-5.590979e-03
1.477812e+00,1.181458e+00,-5.592985e-03
1.478438e+00,1.182105e+00,-5.594938e-03
1.479062e+00,1.182752e+00,-5.596837e-03
1.479688e+00,1.183399e+00,-5.598682e-03
1.480312e+00,1.184047e+00,-5.600473e-03
1.480938e+00,1.184694e+00,-5.602211e-03
1.481562e+00,1.185342e+00,-5.603894e-03
1.482187e+00,1.185989e+00,-5.605524e-03
1.482813e+00,1.186637e+00,-5.607101e-03
1.483437e+00,1.187285e+00,-5.608623e-03
1.484063e+00,1.187933e+00,-5.610092e-03
1.484687e+00,1.188580e+00,-5.611507e-03
1.485313e+00,1.189228e+00,-5.612869e-03
1.485937e+00,1.189876e+00,-5.614177e-03
1.486563e+00,1.190524e+00,-5.615432e-03
1.487188e+00,1.191172e+00,-5.616633e-03
1.487812e+00,1.191820e+00,-5.617780e-03
1.488438e+00,1.192468e+00,-5.618874e-03
1.489062e+00,1.193117e+00,-5.619915e-03
1.489688e+00,1.193765e+00,-5.620903e-03
1.490312e+00,1.194413e+00,-5.621837e-03
1.490938e+00,1.195062e+00,-5.622718e-03
1.491562e+00,1.195710e+00,-5.623545e-03
1.492188e+00,1.196359e+00,-5.624320e-03
1.492813e+00,1.197007e+00,-5.625041e-03
1.493437e+00,1.197656e+00,-5.625709e-03
1.494063e+00,1.198304e+00,-5.626325e-03
1.494687e+00,1.198953e+00,-5.626887e-03
1.495313e+00,1.199602e+00,-5.627397e-03
1.495937e+00,1.200251e+00,-5.627853e-03
1.496563e+00,1.200900e+00,-5.628257e-03
1.497187e+00,1.201548e+00,-5.628608e-03
1.497812e+00,1.202197e+00,-5.628907e-03
1.498438e+00,1.202847e+00,-5.629153e-03
1.499062e+00,1.203496e+00,-5.629347e-03
1.499688e+00,1.204145e+00,-5.629488e-03
1.500312e+00,1.204794e+00,-5.629576e-03
1.500938e+00,1.205443e+00,-5.629613e-03
1.501562e+00,1.206093e+00,-5.629597e-03
1.502188e+00,1.206742e+00,-5.629529e-03
1.502813e+00,1.207391e+00,-5.629410e-03
1.503437e+00,1.208041e+00,-5.629238e-03
1.504063e+00,1.208690e+00,-5.629014e-03
1.504687e+00,1.209340e+00,-5.628738e-03
1.505313e+00,1.209990e+00,-5.628411e-03
1.505937e+00,1.210639e+00,-5.628032e-03
1.506563e+00,1.211289e+00,-5.627602e-03
1.507187e+00,1.211939e+00,-5.627120e-03
1.507812e+00,1.212589e+00,-5.626587e-03
1.508438e+00,1.213239e+00,-5.626003e-03
1.509062e+00,1.213889e+00,-5.625368e-03
1.509688e+00,1.214539e+00,-5.624681e-03
1.510312e+00,1.215189e+00,-5.623944e-03
1.510938e+00,1.215839e+00,-5.623155e-03
1.511562e+00,1.216489e+00,-5.622316e-03
1.512188e+00,1.217139e+00,-5.621427e-03
1.512812e+00,1.217789e+00,-5.620487e-03
1.513437e+00,1.218440e+00,-5.619496e-03
1.514063e+00,1.219090e+00,-5.618455e-03
1.514687e+00,1.219741e+00,-5.617364e-03
1.515313e+00,1.220391e+00,-5.616223e-03
1.515937e+00,1.221042e+00,-5.615033e-03
1.516563e+00,1.221692e+00,-5.613792e-03
1.517187e+00,1.222343e+00,-5.612501e-03
1.517813e+00,1.222993e+00,-5.611161e-03
1.518438e+00,1.223644e+00,-5.609772e-03
1.519062e+00,1.224295e+00,-5.608333e-03
1.519688e+00,1.224946e+00,-5.606845e-03
1.520312e+00,1.225597e+00,-5.605308e-03
1.520938e+00,1.226248e+00,-5.603722e-03
1.521562e+00,1.226899e+00,-5.602088e-03
1.522188e+00,1.227550e+00,-5.600404e-03
1.522812e+00,1.228201e+00,-5.598673e-03
1.523438e+00,1.228852e+00,-5.596893e-03
1.524063e+00,1.229503e+00,-5.595064e-03
1.524687e+00,1.230154e+00,-5.593188e-03
1.525313e+00,1.230805e+00,-5.591263e-03
1.525937e+00,1.231457e+00,-5.589291e-03
1.526563e+00,1.232108e+00,-5.587271e-03
1.527187e+00,1.232760e+00,-5.585204e-03
1.527813e+00,1.233411e+00,-5.583089e-03
1.528437e+00,1.234063e+00,-5.580928e-03
1.529062e+00,1.234714e+00,-5.578719e-03
1.529688e+00,1.235366e+00,-5.576463e-03
1.530312e+00,1.236017e+00,-5.574161e-03
1.530938e+00,1.236669e+00,-5.571812e-03
1.531562e+00,1.237321e+00,-5.569417e-03
1.532188e+00,1.237973e+00,-5.566976e-03
1.532812e+00,1.238624e+00,-5.564488e-03
1.533438e+00,1.239276e+00,-5.561955e-03
1.534063e+00,1.239928e+00,-5.559376e-03
1.534687e+00,1.240580e+00,-5.556751e-03
1.535313e+00,1.241232e+00,-5.554082e-03
1.535937e+00,1.241884e+00,-5.551367e-03
1.536563e+00,1.242537e+00,-5.548607e-03
1.537187e+00,1.243189e+00,-5.545802e-03
1.537813e+00,1.243841e+00,-5.542952e-03
1.538437e+00,1.244493e+00,-5.540059e-03
1.539062e+00,1.245146e+00,-5.537121e-03
1.539688e+00,1.245798e+00,-5.534139e-03
1.540312e+00,1.246450e+00,-5.531113e-03
1.540938e+00,1.247103e+00,-5.528043e-03
1.541562e+00,1.247755e+00,-5.524930e-03
1.542188e+00,1.248408e+00,-5.521773e-03
1.542812e+00,1.249060e+00,-5.518574e-03
1.543438e+00,1.249713e+00,-5.515332e-03
1.544062e+00,1.250366e+00,-5.512047e-03
1.544687e+00,1.251018e+00,-5.508719e-03
1.545313e+00,1.251671e+00,-5.505349e-03
1.545937e+00,1.252324e+00,-5.501937e-03
1.546563e+00,1.252977e+00,-5.498484e-03
1.547187e+00,1.253630e+00,-5.494988e-03
1.547813e+00,1.254283e+00,-5.491451e-03
1.548437e+00,1.254936e+00,-5.487873e-03
1.549063e+00,1.255589e+00,-5.484254e-03
1.549688e+00,1.256242e+00,-5.480594e-03
1.550312e+00,1.256895e+00,-5.476894e-03
1.550938e+00,1.257548e+00,-5.473153e-03
1.551562e+00,1.258201e+00,-5.469372e-03
1.552188e+00,1.258854e+00,-5.465551e-03
1.552812e+00,1.259508e+00,-5.461691e-03
1.553438e+00,1.260161e+00,-5.457791e-03
1.554062e+00,1.260814e+00,-5.453852e-03
1.554688e+00,1.261468e+00,-5.449873e-03
1.555313e+00,1.262121e+00,-5.445856e-03
1.555937e+00,1.262775e+00,-5.441801e-03
1.556563e+00,1.263428e+00,-5.437707e-03
1.557187e+00,1.264082e+00,-5.433575e-03
1.557813e+00,1.264735e+00,-5.429406e-03
1.558437e+00,1.265389e+00,-5.425198e-03
1.559063e+00,1.266043e+00,-5.420954e-03
1.559687e+00,1.266697e+00,-5.416672e-03
1.560312e+00,1.267350e+00,-5.412354e-03
1.560938e+00,1.268004e+00,-5.407999e-03
1.561562e+00,1.268658e+00,-5.403607e-03
1.562188e+00,1.269312e+00,-5.399180e-03
1.562812e+00,1.269966e+00,-5.394716e-03
1.563438e+00,1.270620e+00,-5.390217e-03
1.564062e+00,1.271274e+00,-5.385683e-03
1.564688e+00,1.271928e+00,-5.381114e-03
1.565313e+00,1.272582e+00,-5.376510e-03
1.565937e+00,1.273236e+00,-5.371871e-03
1.566563e+00,1.273890e+00,-5.367198e-03
1.567187e+00,1.274545e+00,-5.362491e-03
1.567813e+00,1.275199e+00,-5.357750e-03
1.568437e+00,1.275853e+00,-5.352976e-03
1.569063e+00,1.276508e+00,-5.348169e-03
1.569687e+00,1.277162e+00,-5.343328e-03
1.570312e+00,1.277816e+00,-5.338455e-03
1.570938e+00,1.278471e+00,-5.333550e-03
1.571562e+00,1.279125e+00,-5.328612e-03
1.572188e+00,1.279780e+00,-5.323643e-03
1.572812e+00,1.280434e+00,-5.318642e-03
1.573438e+00,1.281089e+00,-5.313610e-03
1.574062e+00,1.281744e+00,-5.308546e-03
1.574688e+00,1.282398e+00,-5.303452e-03
1.575312e+00,1.283053e+00,-5.298328e-03
1.575937e+00,1.283708e+00,-5.293173e-03
1.576563e+00,1.284363e+00,-5.287989e-03
1.577187e+00,1.285018e+00,-5.282775e-03
1.577813e+00,1.285672e+00,-5.277532e-03
1.578437e+00,1.286327e+00,-5.272260e-03
1.579063e+00,1.286982e+00,-5.266959e-03
1.579687e+00,1.287637e+00,-5.261629e-03
1.580313e+00,1.288292e+00,-5.256272e-03
1.580938e+00,1.288947e+00,-5.250887e-03
1.581562e+00,1.289603e+00,-5.245474e-03
1.582188e+00,1.290258e+00,-5.240034e-03
1.582812e+00,1.290913e+00,-5.234567e-03
1.583438e+00,1.291568e+00,-5.229074e-03
1.584062e+00,1.292223e+00,-5.223554e-03
1.584688e+00,1.292879e+00,-5.218009e-03
1.585312e+00,1.293534e+00,-5.212437e-03
1.585938e+00,1.294189e+00,-5.206841e-03
1.586563e+00,1.294845e+00,-5.201219e-03
1.587187e+00,1.295500e+00,-5.195573e-03
1.587813e+00,1.296156e+00,-5.189902e-03
1.588437e+00,1.296811e+00,-5.184207e-03
1.589063e+00,1.297467e+00,-5.178488e-03
1.589687e+00,1.298122e+00,-5.172746e-03
1.590313e+00,1.298778e+00,-5.166981e-03
1.590937e+00,1.299433e+00,-5.161193e-03
1.591562e+00,1.300089e+00,-5.155382e-03
1.592188e+00,1.300745e+00,-5.149550e-03
1.592812e+00,1.301400e+00,-5.143695e-03
1.593438e+00,1.302056e+00,-5.137819e-03
1.594062e+00,1.302712e+00,-5.131922e-03
1.594688e+00,1.303368e+00,-5.126003e-03
1.595312e+00,1.304024e+00,-5.120065e-03
1.595938e+00,1.304680e+00,-5.114106e-03
1.596563e+00,1.305336e+00,-5.108127e-03
1.597187e+00,1.305992e+00,-5.102129e-03
1.597813e+00,1.306648e+00,-5.096111e-03
1.598437e+00,1.307304e+00,-5.090075e-03
1.599063e+00,1.307960e+00,-5.084020e-03
1.599687e+00,1.308616e+00,-5.077947e-03
1.600313e+00,1.309272e+00,-5.071857e-03
1.600937e+00,1.309928e+00,-5.065748e-03
1.601562e+00,1.310584e+00,-5.059623e-03
1.602188e+00,1.311241e+00,-5.053481e-03
1.602812e+00,1.311897e+00,-5.047322e-03
1.603438e+00,1.312553e+00,-5.041147e-03
1.604062e+00,1.313209e+00,-5.034957e-03
1.604688e+00,1.313866e+00,-5.028751e-03
1.605312e+00,1.314522e+00,-5.022530e-03
1.605938e+00,1.315179e+00,-5.016294e-03
1.606562e+00,1.315835e+00,-5.010044e-03
1.607187e+00,1.316491e+00,-5.003780e-03
1.607813e+00,1.317148e+00,-4.997502e-03
1.608437e+00,1.317805e+00,-4.991211e-03
1.609063e+00,1.318461e+00,-4.984907e-03
1.609687e+00,1.319118e+00,-4.978590e-03
1.610313e+00,1.319774e+00,-4.972261e-03
1.610937e+00,1.320431e+00,-4.965921e-03
1.611563e+00,1.321088e+00,-4.959569e-03
1.612188e+00,1.321744e+00,-4.953205e-03
1.612812e+00,1.322401e+00,-4.946831e-03
1.613438e+00,1.323058e+00,-4.940447e-03
1.614062e+00,1.323715e+00,-4.934052e-03
1.614688e+00,1.324372e+00,-4.927648e-03
1.615312e+00,1.325029e+00,-4.921235e-03
1.615938e+00,1.325685e+00,-4.914812e-03
1.616562e+00,1.326342e+00,-4.908381e-03
1.617188e+00,1.326999e+00,-4.901942e-03
1.617813e+00,1.327656e+00,-4.895495e-03
1.618437e+00,1.328313e+00,-4.889040e-03
1.619063e+00,1.328970e+00,-4.882579e-03
1.619687e+00,1.329627e+00,-4.876110e-03
1.620313e+00,1.330285e+00,-4.869636e-03
1.620937e+00,1.330942e+00,-4.863155e-03
1.621563e+00,1.331599e+00,-4.856669e-03
1.622187e+00,1.332256e+00,-4.850177e-03
1.622812e+00,1.332913e+00,-4.843681e-03
1.623438e+00,1.333570e+00,-4.837180e-03
1.624062e+00,1.334228e+00,-4.830676e-03
1.624688e+00,1.334885e+00,-4.824167e-03
1.625312e+00,1.335542e+00,-4.817655e-03
1.625938e+00,1.336200e+00,-4.811140e-03
1.626562e+00,1.336857e+00,-4.804623e-03
1.627188e+00,1.337515e+00,-4.798104e-03
1.627813e+00,1.338172e+00,-4.791582e-03
1.628437e+00,1.338829e+00,-4.785060e-03
1.629063e+00,1.339487e+00,-4.778536e-03
1.629687e+00,1.340144e+00,-4.772012e-03
1.630313e+00,1.340802e+00,-4.765487e-03
1.630937e+00,1.341459e+00,-4.758963e-03
1.631563e+00,1.342117e+00,-4.752439e-03
1.632187e+00,1.342775e+00,-4.745916e-03
1.632812e+00,1.343432e+00,-4.739394e-03
1.633438e+00,1.344090e+00,-4.732874e-03
1.634062e+00,1.344748e+00,-4.726356e-03
1.634688e+00,1.345405e+00,-4.719841e-03
1.635312e+00,1.346063e+00,-4.713328e-03
1.635938e+00,1.346721e+00,-4.706819e-03
1.636562e+00,1.347379e+00,-4.700313e-03
1.637188e+00,1.348036e+00,-4.693811e-03
1.637812e+00,1.348694e+00,-4.687314e-03
1.638437e+00,1.349352e+00,-4.680821e-03
1.639063e+00,1.350010e+00,-4.674334e-03
1.639687e+00,1.350668e+00,-4.667853e-03
1.640313e+00,1.351326e+00,-4.661377e-03
1.640937e+00,1.351984e+00,-4.654908e-03
1.641563e+00,1.352642e+00,-4.648446e-03
1.642187e+00,1.353300e+00,-4.641990e-03
1.642813e+00,1.353958e+00,-4.635543e-03
1.643438e+00,1.354616e+00,-4.629103e-03
1.644062e+00,1.355274e+00,-4.622672e-03
1.644688e+00,1.355932e+00,-4.616249e-03
1.645312e+00,1.356590e+00,-4.609836e-03
1.645938e+00,1.357248e+00,-4.603432e-03
1.646562e+00,1.357907e+00,-4.597039e-03
1.647188e+00,1.358565e+00,-4.590655e-03
1.647812e+00,1.359223e+00,-4.584283e-03
1.648438e+00,1.359881e+00,-4.577921e-03
1.649063e+00,1.360539e+00,-4.571571e-03
1.649687e+00,1.361198e+00,-4.565233e-03
1.650313e+00,1.361856e+00,-4.558908e-03
1.650937e+00,1.362514e+00,-4.552595e-03
1.651563e+00,1.363173e+00,-4.546296e-03
1.652187e+00,1.363831e+00,-4.540009e-03
1.652813e+00,1.364489e+00,-4.533737e-03
1.653437e+00,1.365148e+00,-4.527480e-03
1.654062e+00,1.365806e+00,-4.521237e-03
1.654688e+00,1.366465e+00,-4.515009e-03
1.655312e+00,1.367123e+00,-4.508797e-03
1.655938e+00,1.367782e+00,-4.502600e-03
1.656562e+00,1.368440e+00,-4.496420e-03
1.657188e+00,1.369099e+00,-4.490257e-03
1.657812e+00,1.369757e+00,-4.484111e-03
1.658438e+00,1.370416e+00,-4.477983e-03
1.659063e+00,1.371074e+00,-4.471872e-03
1.659687e+00,1.371733e+00,-4.465780e-03
1.660313e+00,1.372392e+00,-4.459707e-03
1.660937e+00,1.373050e+00,-4.453653e-03
1.661563e+00,1.373709e+00,-4.447618e-03
1.662187e+00,1.374368e+00,-4.441603e-03
1.662813e+00,1.375026e+00,-4.435609e-03
1.663437e+00,1.375685e+00,-4.429636e-03
1.664062e+00,1.376344e+00,-4.423683e-03
1.664688e+00,1.377003e+00,-4.417752e-03
1.665312e+00,1.377661e+00,-4.411844e-03
1.665938e+00,1.378320e+00,-4.405957e-03
1.666562e+00,1.378979e+00,-4.400093e-03
1.667188e+00,1.379638e+00,-4.394253e-03
1.667812e+00,1.380297e+00,-4.388436e-03
1.668438e+00,1.380955e+00,-4.382643e-03
1.669062e+00,1.381614e+00,-4.376874e-03
1.669687e+00,1.382273e+00,-4.371130e-03
1.670313e+00,1.382932e+00,-4.365411e-03
1.670937e+00,1.383591e+00,-4.359718e-03
1.671563e+00,1.384250e+00,-4.354050e-03
1.672187e+00,1.384909e+00,-4.348409e-03
1.672813e+00,1.385568e+00,-4.342795e-03
1.673437e+00,1.386227e+00,-4.337207e-03
1.674063e+00,1.386886e+00,-4.331648e-03
1.674688e+00,1.387545e+00,-4.326116e-03
1.675312e+00,1.388204e+00,-4.320612e-03
1.675938e+00,1.388863e+00,-4.315137e-03
1.676562e+00,1.389522e+00,-4.309692e-03
1.677188e+00,1.390181e+00,-4.304275e-03
1.677812e+00,1.390841e+00,-4.298889e-03
1.678438e+00,1.391500e+00,-4.293532e-03
1.679062e+00,1.392159e+00,-4.288207e-03
1.679688e+00,1.392818e+00,-4.282912e-03
1.680313e+00,1.393477e+00,-4.277649e-03
1.680937e+00,1.394136e+00,-4.272418e-03
1.681563e+00,1.394796e+00,-4.267219e-03
1.682187e+00,1.395455e+00,-4.262052e-03
1.682813e+00,1.396114e+00,-4.256919e-03
1.683437e+00,1.396773e+00,-4.251818e-03
1.684063e+00,1.397433e+00,-4.246752e-03
1.684687e+00,1.398092e+00,-4.241719e-03
1.685312e+00,1.398751e+00,-4.236722e-03
1.685938e+00,1.399411e+00,-4.231759e-03
1.686562e+00,1.400070e+00,-4.226831e-03
1.687188e+00,1.400729e+00,-4.221939e-03
1.687812e+00,1.401389e+00,-4.217083e-03
1.688438e+00,1.402048e+00,-4.212263e-03
1.689062e+00,1.402707e+00,-4.207480e-03
1.689688e+00,1.403367e+00,-4.202734e-03
1.690313e+00,1.404026e+00,-4.198026e-03
1.690937e+00,1.404686e+00,-4.193356e-03
1.691563e+00,1.405345e+00,-4.188724e-03
1.692187e+00,1.406005e+00,-4.184130e-03
1.692813e+00,1.406664e+00,-4.179576e-03
1.693437e+00,1.407323e+00,-4.175061e-03
1.694063e+00,1.407983e+00,-4.170586e-03
1.694687e+00,1.408642e+00,-4.166151e-03
1.695312e+00,1.409302e+00,-4.161757e-03
1.695938e+00,1.409961e+00,-4.157403e-03
1.696562e+00,1.410621e+00,-4.153090e-03
1.697188e+00,1.411281e+00,-4.148820e-03
1.697812e+00,1.411940e+00,-4.144591e-03
1.698438e+00,1.412600e+00,-4.140404e-03
1.699062e+00,1.413259e+00,-4.136261e-03
1.699688e+00,1.413919e+00,-4.132160e-03
1.700312e+00,1.414579e+00,-4.128102e-03
1.700937e+00,1.415238e+00,-4.124089e-03
1.701563e+00,1.415898e+00,-4.120119e-03
1.702187e+00,1.416557e+00,-4.116194e-03
1.702813e+00,1.417217e+00,-4.112314e-03
1.703437e+00,1.417877e+00,-4.108479e-03
1.704063e+00,1.418536e+00,-4.104690e-03
1.704687e+00,1.419196e+00,-4.100946e-03
1.705313e+00,1.419856e+00,-4.097249e-03
1.705938e+00,1.420515e+00,-4.093598e-03
1.706562e+00,1.421175e+00,-4.089995e-03
1.707188e+00,1.421835e+00,-4.086438e-03
1.707812e+00,1.422495e+00,-4.082929e-03
1.708438e+00,1.423154e+00,-4.079468e-03
1.709062e+00,1.423814e+00,-4.076056e-03
1.709688e+00,1.424474e+00,-4.072692e-03
1.710312e+00,1.425134e+00,-4.069377e-03
1.710938e+00,1.425793e+00,-4.066111e-03
1.711563e+00,1.426453e+00,-4.062895e-03
1.712187e+00,1.427113e+00,-4.059729e-03
1.712813e+00,1.427773e+00,-4.056613e-03
1.713437e+00,1.428433e+00,-4.053548e-03
1.714063e+00,1.429092e+00,-4.050534e-03
1.714687e+00,1.429752e+00,-4.047571e-03
1.715313e+00,1.430412e+00,-4.044660e-03
1.715937e+00,1.431072e+00,-4.041800e-03
1.716562e+00,1.431732e+00,-4.038993e-03
1.717188e+00,1.432392e+00,-4.036239e-03
1.717812e+00,1.433052e+00,-4.033537e-03
1.718438e+00,1.433711e+00,-4.030889e-03
1.719062e+00,1.434371e+00,-4.028294e-03
1.719688e+00,1.435031e+00,-4.025753e-03
1.720312e+00,1.435691e+00,-4.023266e-03
1.720938e+00,1.436351e+00,-4.020834e-03
1.721563e+00,1.437011e+00,-4.018456e-03
1.722187e+00,1.437671e+00,-4.016134e-03
1.722813e+00,1.438331e+00,-4.013867e-03
1.723437e+00,1.438991e+00,-4.011655e-03
1.724063e+00,1.439651e+00,-4.009500e-03
1.724687e+00,1.440311e+00,-4.007401e-03
1.725313e+00,1.440970e+00,-4.005358e-03
1.725937e+00,1.441630e+00,-4.003373e-03
1.726562e+00,1.442290e+00,-4.001444e-03
1.727188e+00,1.442950e+00,-3.999573e-03
1.727812e+00,1.443610e+00,-3.997760e-03
1.728438e+00,1.444270e+00,-3.996004e-03
1.729062e+00,1.444930e+00,-3.994307e-03
1.729688e+00,1.445590e+00,-3.992669e-03
1.730312e+00,1.446250e+00,-3.991089e-03
1.730938e+00,1.446910e+00,-3.989569e-03
1.731562e+00,1.447570e+00,-3.988108e-03
1.732187e+00,1.448230e+00,-3.986707e-03
1.732813e+00,1.448890e+00,-3.985366e-03
1.733437e+00,1.449550e+00,-3.984085e-03
1.734063e+00,1.450210e+00,-3.982864e-03
1.734687e+00,1.450870e+00,-3.981704e-03
1.735313e+00,1.451530e+00,-3.980606e-03
1.735937e+00,1.452190e+00,-3.979568e-03
1.736563e+00,1.452850e+00,-3.978593e-03
1.737188e+00,1.453510e+00,-3.977679e-03
1.737812e+00,1.454170e+00,-3.976827e-03
1.738438e+00,1.454830e+00,-3.976037e-03
1.739062e+00,1.455491e+00,-3.975310e-03
1.739688e+00,1.456151e+00,-3.974646e-03
1.740312e+00,1.456811e+00,-3.974045e-03
1.740938e+00,1.457471e+00,-3.973507e-03
1.741562e+00,1.458131e+00,-3.973033e-03
1.742188e+00,1.458791e+00,-3.972622e-03
1.742813e+00,1.459451e+00,-3.972276e-03
1.743437e+00,1.460111e+00,-3.971994e-03
1.744063e+00,1.460771e+00,-3.971776e-03
1.744687e+00,1.461431e+00,-3.971623e-03
1.745313e+00,1.462091e+00,-3.971535e-03
1.745937e+00,1.462751e+00,-3.971512e-03
1.746563e+00,1.463411e+00,-3.971555e-03
1.747187e+00,1.464071e+00,-3.971663e-03
1.747812e+00,1.464731e+00,-3.971837e-03
1.748438e+00,1.465391e+00,-3.972077e-03
1.749062e+00,1.466052e+00,-3.972383e-03
1.749688e+00,1.466712e+00,-3.972756e-03
1.750312e+00,1.467372e+00,-3.973195e-03
1.750938e+00,1.468032e+00,-3.973701e-03
1.751562e+00,1.468692e+00,-3.974275e-03
1.752188e+00,1.469352e+00,-3.974915e-03
1.752813e+00,1.470012e+00,-3.975623e-03
1.753437e+00,1.470672e+00,-3.976399e-03
1.754063e+00,1.471332e+00,-3.977242e-03
1.754687e+00,1.471992e+00,-3.978154e-03
1.755313e+00,1.472652e+00,-3.979134e-03
1.755937e+00,1.473312e+00,-3.980182e-03
1.756563e+00,1.473972e+00,-3.981299e-03
1.757187e+00,1.474632e+00,-3.982484e-03
1.757812e+00,1.475293e+00,-3.983739e-03
1.758438e+00,1.475953e+00,-3.985062e-03
1.759062e+00,1.476613e+00,-3.986455e-03
1.759688e+00,1.477273e+00,-3.987917e-03
1.760312e+00,1.477933e+00,-3.989449e-03
1.760938e+00,1.478593e+00,-3.991050e-03
1.761562e+00,1.479253e+00,-3.992722e-03
1.762188e+00,1.479913e+00,-3.994463e-03
1.762812e+00,1.480573e+00,-3.996275e-03
1.763437e+00,1.481233e+00,-3.998157e-03
1.764063e+00,1.481893e+00,-4.000110e-03
1.764687e+00,1.482553e+00,-4.002133e-03
1.765313e+00,1.483213e+00,-4.004227e-03
1.765937e+00,1.483873e+00,-4.006392e-03
1.766563e+00,1.484533e+00,-4.008628e-03
1.767187e+00,1.485193e+00,-4.010935e-03
1.767813e+00,1.485853e+00,-4.013314e-03
1.768438e+00,1.486513e+00,-4.015764e-03
1.769062e+00,1.487173e+00,-4.018285e-03
1.769688e+00,1.487834e+00,-4.020878e-03
1.770312e+00,1.488494e+00,-4.023543e-03
1.770938e+00,1.489154e+00,-4.026280e-03
1.771562e+00,1.489814e+00,-4.029089e-03
1.772188e+00,1.490474e+00,-4.031970e-03
1.772812e+00,1.491134e+00,-4.034924e-03
1.773438e+00,1.491794e+00,-4.037949e-03
1.774063e+00,1.492454e+00,-4.041047e-03
1.774687e+00,1.493114e+00,-4.044218e-03
1.775313e+00,1.493774e+00,-4.047461e-03
1.775937e+00,1.494434e+00,-4.050777e-03
1.776563e+00,1.495094e+00,-4.054166e-03
1.777187e+00,1.495754e+00,-4.057628e-03
1.777813e+00,1.496413e+00,-4.061162e-03
1.778437e+00,1.497073e+00,-4.064770e-03
1.779062e+00,1.497733e+00,-4.068450e-03
1.779688e+00,1.498393e+00,-4.072204e-03
1.780312e+00,1.499053e+00,-4.076031e-03
1.780938e+00,1.499713e+00,-4.079932e-03
1.781562e+00,1.500373e+00,-4.083905e-03
1.782188e+00,1.501033e+00,-4.087952e-03
1.782812e+00,1.501693e+00,-4.092073e-03
1.783438e+00,1.502353e+00,-4.096267e-03
1.784063e+00,1.503013e+00,-4.100535e-03
1.784687e+00,1.503673e+00,-4.104876e-03
1.785313e+00,1.504333e+00,-4.109291e-03
1.785937e+00,1.504993e+00,-4.113779e-03
1.786563e+00,1.505652e+00,-4.118342e-03
1.787187e+00,1.506312e+00,-4.122978e-03
1.787813e+00,1.506972e+00,-4.127688e-03
1.788437e+00,1.507632e+00,-4.132471e-03
1.789062e+00,1.508292e+00,-4.137329e-03
1.789688e+00,1.508952e+00,-4.142260e-03
1.790312e+00,1.509612e+00,-4.147265e-03
1.790938e+00,1.510271e+00,-4.152344e-03
1.791562e+00,1.510931e+00,-4.157497e-03
1.792188e+00,1.511591e+00,-4.162723e-03
1.792812e+00,1.512251e+00,-4.168024e-03
1.793438e+00,1.512911e+00,-4.173398e-03
1.794062e+00,1.513570e+00,-4.178846e-03
1.794687e+00,1.514230e+00,-4.184368e-03
1.795313e+00,1.514890e+00,-4.189964e-03
1.795937e+00,1.515550e+00,-4.195634e-03
1.796563e+00,1.516210e+00,-4.201378e-03
1.797187e+00,1.516869e+00,-4.207195e-03
1.797813e+00,1.517529e+00,-4.213086e-03
1.798437e+00,1.518189e+00,-4.219050e-03
1.799063e+00,1.518848e+00,-4.225089e-03
1.799688e+00,1.519508e+00,-4.231201e-03
1.800312e+00,1.520168e+00,-4.237386e-03
1.800938e+00,1.520828e+00,-4.243646e-03
1.801562e+00,1.521487e+00,-4.249978e-03
1.802188e+00,1.522147e+00,-4.256384e-03
1.802812e+00,1.522807e+00,-4.262864e-03
1.803438e+00,1.523466e+00,-4.269417e-03
1.804062e+00,1.524126e+00,-4.276043e-03
1.804688e+00,1.524785e+00,-4.282742e-03
1.805313e+00,1.525445e+00,-4.289514e-03
1.805937e+00,1.526105e+00,-4.296360e-03
1.806563e+00,1.526764e+00,-4.303278e-03
1.807187e+00,1.527424e+00,-4.310269e-03
1.807813e+00,1.528083e+00,-4.317334e-03
1.808437e+00,1.528743e+00,-4.324471e-03
1.809063e+00,1.529403e+00,-4.331680e-03
1.809687e+00,1.530062e+00,-4.338962e-03
1.810312e+00,1.530722e+00,-4.346317e-03
1.810938e+00,1.531381e+00,-4.353744e-03
1.811562e+00,1.532041e+00,-4.361243e-03
1.812188e+00,1.532700e+00,-4.368814e-03
1.812812e+00,1.533360e+00,-4.376457e-03
1.813438e+00,1.534019e+00,-4.384172e-03
1.814062e+00,1.534678e+00,-4.391959e-03
1.814688e+00,1.535338e+00,-4.399818e-03
1.815313e+00,1.535997e+00,-4.407748e-03
1.815937e+00,1.536657e+00,-4.415750e-03
1.816563e+00,1.537316e+00,-4.423823e-03
1.817187e+00,1.537975e+00,-4.431967e-03
1.817813e+00,1.538635e+00,-4.440182e-03
1.818437e+00,1.539294e+00,-4.448468e-03
1.819063e+00,1.539954e+00,-4.456824e-03
1.819687e+00,1.540613e+00,-4.465251e-03
1.820312e+00,1.541272e+00,-4.473749e-03
1.820938e+00,1.541931e+00,-4.482316e-03
1.821562e+00,1.542591e+00,-4.490954e-03
1.822188e+00,1.543250e+00,-4.499662e-03
1.822812e+00,1.543909e+00,-4.508440e-03
1.823438e+00,1.544568e+00,-4.517287e-03
1.824062e+00,1.545228e+00,-4.526203e-03
1.824688e+00,1.545887e+00,-4.535189e-03
1.825312e+00,1.546546e+00,-4.544243e-03
1.825937e+00,1.547205e+00,-4.553367e-03
1.826563e+00,1.547864e+00,-4.562559e-03
1.827187e+00,1.548524e+00,-4.571820e-03
1.827813e+00,1.549183e+00,-4.581148e-03
1.828437e+00,1.549842e+00,-4.590545e-03
1.829063e+00,1.550501e+00,-4.600010e-03
1.829687e+00,1.551160e+00,-4.609543e-03
1.830313e+00,1.551819e+00,-4.619142e-03
1.830938e+00,1.552478e+00,-4.628809e-03
1.831562e+00,1.553137e+00,-4.638544e-03
1.832188e+00,1.553796e+00,-4.648344e-03
1.832812e+00,1.554455e+00,-4.658212e-03
1.833438e+00,1.555114e+00,-4.668145e-03
1.834062e+00,1.555773e+00,-4.678145e-03
1.834688e+00,1.556432e+00,-4.688211e-03
1.835312e+00,1.557091e+00,-4.698342e-03
1.835938e+00,1.557750e+00,-4.708538e-03
1.836563e+00,1.558409e+00,-4.718800e-03
1.837187e+00,1.559068e+00,-4.729127e-03
1.837813e+00,1.559727e+00,-4.739518e-03
1.838437e+00,1.560385e+00,-4.749973e-03
1.839063e+00,1.561044e+00,-4.760493e-03
1.839687e+00,1.561703e+00,-4.771076e-03
1.840313e+00,1.562362e+00,-4.781723e-03
1.840937e+00,1.563021e+00,-4.792433e-03
1.841562e+00,1.563679e+00,-4.803206e-03
1.842188e+00,1.564338e+00,-4.814042e-03
1.842812e+00,1.564997e+00,-4.824940e-03
1.843438e+00,1.565656e+00,-4.835900e-03
1.844062e+00,1.566314e+00,-4.846923e-03
1.844688e+00,1.566973e+00,-4.858006e-03
1.845312e+00,1.567632e+00,-4.869151e-03
1.845938e+00,1.568290e+00,-4.880357e-03
1.846563e+00,1.568949e+00,-4.891624e-03
1.847187e+00,1.569607e+00,-4.902951e-03
1.847813e+00,1.570266e+00,-4.914338e-03
1.848437e+00,1.570924e+00,-4.925785e-03
1.849063e+00,1.571583e+00,-4.937291e-03
1.849687e+00,1.572241e+00,-4.948856e-03
1.850313e+00,1.572900e+00,-4.960480e-03
1.850937e+00,1.573558e+00,-4.972163e-03
1.851562e+00,1.574217e+00,-4.983903e-03
1.852188e+00,1.574875e+00,-4.995702e-03
1.852812e+00,1.575534e+00,-5.007557e-03
1.853438e+00,1.576192e+00,-5.019470e-03
1.854062e+00,1.576850e+00,-5.031439e-03
1.854688e+00,1.577509e+00,-5.043465e-03
1.855312e+00,1.578167e+00,-5.055547e-03
1.855938e+00,1.578825e+00,-5.067685e-03
1.856562e+00,1.579484e+00,-5.079878e-03
1.857187e+00,1.580142e+00,-5.092126e-03
1.857813e+00,1.580800e+00,-5.104428e-03
1.858437e+00,1.581458e+00,-5.116785e-03
1.859063e+00,1.582116e+00,-5.129195e-03
1.859687e+00,1.582775e+00,-5.141659e-03
1.860313e+00,1.583433e+00,-5.154176e-03
1.860937e+00,1.584091e+00,-5.166746e-03
1.861563e+00,1.584749e+00,-5.179368e-03
1.862188e+00,1.585407e+00,-5.192042e-03
1.862812e+00,1.586065e+00,-5.204767e-03
1.863438e+00,1.586723e+00,-5.217544e-03
1.864062e+00,1.587381e+00,-5.230372e-03
1.864688e+00,1.588039e+00,-5.243249e-03
1.865312e+00,1.588697e+00,-5.256177e-03
1.865938e+00,1.589355e+00,-5.269154e-03
1.866562e+00,1.590013e+00,-5.282181e-03
1.867188e+00,1.590671e+00,-5.295256e-03
1.867813e+00,1.591329e+00,-5.308379e-03
1.868437e+00,1.591986e+00,-5.321551e-03
1.869063e+00,1.592644e+00,-5.334770e-03
1.869687e+00,1.593302e+00,-5.348035e-03
1.870313e+00,1.593960e+00,-5.361348e-03
1.870937e+00,1.594618e+00,-5.374706e-03
1.871563e+00,1.595275e+00,-5.388110e-03
1.872187e+00,1.595933e+00,-5.401560e-03
1.872812e+00,1.596591e+00,-5.415054e-03
1.873438e+00,1.597248e+00,-5.428593e-03
1.874062e+00,1.597906e+00,-5.442176e-03
1.874688e+00,1.598563e+00,-5.455802e-03
1.875312e+00,1.599221e+00,-5.469472e-03
1.875938e+00,1.599879e+00,-5.483184e-03
1.876562e+00,1.600536e+00,-5.496938e-03
1.877188e+00,1.601194e+00,-5.510733e-03
1.877813e+00,1.601851e+00,-5.524570e-03
1.878437e+00,1.602508e+00,-5.538448e-03
1.879063e+00,1.603166e+00,-5.552366e-03
1.879687e+00,1.603823e+00,-5.566324e-03
1.880313e+00,1.604481e+00,-5.580321e-03
1.880937e+00,1.605138e+00,-5.594357e-03
1.881563e+00,1.605795e+00,-5.608431e-03
1.882187e+00,1.606452e+00,-5.622543e-03
1.882812e+00,1.607110e+00,-5.636693e-03
1.883438e+00,1.607767e+00,-5.650879e-03
1.884062e+00,1.608424e+00,-5.665102e-03
1.884688e+00,1.609081e+00,-5.679361e-03
1.885312e+00,1.609738e+00,-5.693655e-03
1.885938e+00,1.610395e+00,-5.707984e-03
1.886562e+00,1.611053e+00,-5.722348e-03
1.887188e+00,1.611710e+00,-5.736745e-03
1.887812e+00,1.612367e+00,-5.751176e-03
1.888437e+00,1.613024e+00,-5.765639e-03
1.889063e+00,1.613681e+00,-5.780135e-03
1.889687e+00,1.614338e+00,-5.794663e-03
1.890313e+00,1.614994e+00,-5.809223e-03
1.890937e+00,1.615651e+00,-5.823813e-03
1.891563e+00,1.616308e+00,-5.838433e-03
1.892187e+00,1.616965e+00,-5.853083e-03
1.892813e+00,1.617622e+00,-5.867762e-03
1.893438e+00,1.618279e+00,-5.882471e-03
1.894062e+00,1.618935e+00,-5.897207e-03
1.894688e+00,1.619592e+00,-5.911971e-03
1.895312e+00,1.620249e+00,-5.926762e-03
1.895938e+00,1.620905e+00,-5.941579e-03
1.896562e+00,1.621562e+00,-5.956423e-03
1.897188e+00,1.622218e+00,-5.971292e-03
1.897812e+00,1.622875e+00,-5.986185e-03
1.898438e+00,1.623532e+00,-6.001104e-03
1.899063e+00,1.624188e+00,-6.016046e-03
1.899687e+00,1.624845e+00,-6.031011e-03
1.900313e+00,1.625501e+00,-6.045999e-03
1.900937e+00,1.626157e+00,-6.061010e-03
1.901563e+00,1.626814e+00,-6.076042e-03
1.902187e+00,1.627470e+00,-6.091094e-03
1.902813e+00,1.628126e+00,-6.106168e-03
1.903437e+00,1.628783e+00,-6.121261e-03
1.904062e+00,1.629439e+00,-6.136374e-03
1.904688e+00,1.630095e+00,-6.151505e-03
1.905312e+00,1.630751e+00,-6.166655e-03
1.905938e+00,1.631407e+00,-6.181822e-03
1.906562e+00,1.632064e+00,-6.197006e-03
1.907188e+00,1.632720e+00,-6.212207e-03
1.907812e+00,1.633376e+00,-6.227423e-03
1.908438e+00,1.634032e+00,-6.242655e-03
1.909063e+00,1.634688e+00,-6.257902e-03
1.909687e+00,1.635344e+00,-6.273163e-03
1.910313e+00,1.636000e+00,-6.288437e-03
1.910937e+00,1.636655e+00,-6.303724e-03
1.911563e+00,1.637311e+00,-6.319024e-03
1.912187e+00,1.637967e+00,-6.334335e-03
1.912813e+00,1.638623e+00,-6.349658e-03
1.913437e+00,1.639279e+00,-6.364991e-03
1.914062e+00,1.639934e+00,-6.380334e-03
1.914688e+00,1.640590e+00,-6.395687e-03
1.915312e+00,1.641246e+00,-6.411049e-03
1.915938e+00,1.641901e+00,-6.426418e-03
1.916562e+00,1.642557e+00,-6.441795e-03
1.917188e+00,1.643213e+00,-6.457180e-03
1.917812e+00,1.643868e+00,-6.472570e-03
1.918438e+00,1.644524e+00,-6.487967e-03
1.919062e+00,1.645179e+00,-6.503368e-03
1.919687e+00,1.645834e+00,-6.518774e-03
1.920313e+00,1.646490e+00,-6.534185e-03
1.920937e+00,1.647145e+00,-6.549598e-03
1.921563e+00,1.647800e+00,-6.565014e-03
1.922187e+00,1.648456e+00,-6.580433e-03
1.922813e+00,1.649111e+00,-6.595852e-03
1.923437e+00,1.649766e+00,-6.611273e-03
1.924063e+00,1.650421e+00,-6.626694e-03
1.924688e+00,1.651076e+00,-6.642115e-03
1.925312e+00,1.651732e+00,-6.657534e-03
1.925938e+00,1.652387e+00,-6.672952e-03
1.926562e+00,1.653042e+00,-6.688368e-03
1.927188e+00,1.653697e+00,-6.703781e-03
1.927812e+00,1.654352e+00,-6.719191e-03
1.928438e+00,1.655006e+00,-6.734596e-03
1.929062e+00,1.655661e+00,-6.749997e-03
1.929688e+00,1.656316e+00,-6.765392e-03
1.930313e+00,1.656971e+00,-6.780782e-03
1.930937e+00,1.657626e+00,-6.796165e-03
1.931563e+00,1.658281e+00,-6.811540e-03
1.932187e+00,1.658935e+00,-6.826908e-03
1.932813e+00,1.659590e+00,-6.842268e-03
1.933437e+00,1.660244e+00,-6.857618e-03
1.934063e+00,1.660899e+00,-6.872958e-03
1.934687e+00,1.661554e+00,-6.888288e-03
1.935312e+00,1.662208e+00,-6.903607e-03
1.935938e+00,1.662863e+00,-6.918915e-03
1.936562e+00,1.663517e+00,-6.934210e-03
1.937188e+00,1.664171e+00,-6.949492e-03
1.937812e+00,1.664826e+00,-6.964761e-03
1.938438e+00,1.665480e+00,-6.980016e-03
1.939062e+00,1.666134e+00,-6.995256e-03
1.939688e+00,1.666789e+00,-7.010480e-03
1.940313e+00,1.667443e+00,-7.025688e-03
1.940937e+00,1.668097e+00,-7.040880e-03
1.941563e+00,1.668751e+00,-7.056054e-03
1.942187e+00,1.669405e+00,-7.071210e-03
1.942813e+00,1.670059e+00,-7.086348e-03
1.943437e+00,1.670713e+00,-7.101466e-03
1.944063e+00,1.671367e+00,-7.116565e-03
1.944687e+00,1.672021e+00,-7.131643e-03
1.945312e+00,1.672675e+00,-7.146700e-03
1.945938e+00,1.673329e+00,-7.161735e-03
1.946562e+00,1.673983e+00,-7.176747e-03
1.947188e+00,1.674636e+00,-7.191737e-03
1.947812e+00,1.675290e+00,-7.206702e-03
1.948438e+00,1.675944e+00,-7.221644e-03
1.949062e+00,1.676597e+00,-7.236560e-03
1.949688e+00,1.677251e+00,-7.251451e-03
1.950312e+00,1.677904e+00,-7.266316e-03
1.950937e+00,1.678558e+00,-7.281153e-03
1.951563e+00,1.679211e+00,-7.295964e-03
1.952187e+00,1.679865e+00,-7.310746e-03
1.952813e+00,1.680518e+00,-7.325499e-03
1.953437e+00,1.681172e+00,-7.340223e-03
1.954063e+00,1.681825e+00,-7.354916e-03
1.954687e+00,1.682478e+00,-7.369579e-03
1.955313e+00,1.683131e+00,-7.384211e-03
1.955938e+00,1.683785e+00,-7.398811e-03
1.956562e+00,1.684438e+00,-7.413378e-03
1.957188e+00,1.685091e+00,-7.427912e-03
1.957812e+00,1.685744e+00,-7.442412e-03
1.958438e+00,1.686397e+00,-7.456878e-03
1.959062e+00,1.687050e+00,-7.471309e-03
1.959688e+00,1.687703e+00,-7.485704e-03
1.960312e+00,1.688356e+00,-7.500062e-03
1.960938e+00,1.689008e+00,-7.514384e-03
1.961563e+00,1.689661e+00,-7.528668e-03
1.962187e+00,1.690314e+00,-7.542914e-03
1.962813e+00,1.690967e+00,-7.557121e-03
1.963437e+00,1.691619e+00,-7.571288e-03
1.964063e+00,1.692272e+00,-7.585416e-03
1.964687e+00,1.692925e+00,-7.599502e-03
1.965313e+00,1.693577e+00,-7.613548e-03
1.965937e+00,1.694230e+00,-7.627551e-03
1.966562e+00,1.694882e+00,-7.641512e-03
1.967188e+00,1.695534e+00,-7.655430e-03
1.967812e+00,1.696187e+00,-7.669304e-03
1.968438e+00,1.696839e+00,-7.683133e-03
1.969062e+00,1.697491e+00,-7.696918e-03
1.969688e+00,1.698144e+00,-7.710657e-03
1.970312e+00,1.698796e+00,-7.724350e-03
1.970938e+00,1.699448e+00,-7.737996e-03
1.971563e+00,1.700100e+00,-7.751594e-03
1.972187e+00,1.700752e+00,-7.765145e-03
1.972813e+00,1.701404e+00,-7.778646e-03
1.973437e+00,1.702056e+00,-7.792099e-03
1.974063e+00,1.702708e+00,-7.805502e-03
1.974687e+00,1.703360e+00,-7.818854e-03
1.975313e+00,1.704011e+00,-7.832156e-03
1.975937e+00,1.704663e+00,-7.845405e-03
1.976562e+00,1.705315e+00,-7.858603e-03
1.977188e+00,1.705967e+00,-7.871748e-03
1.977812e+00,1.706618e+00,-7.884839e-03
1.978438e+00,1.707270e+00,-7.897877e-03
1.979062e+00,1.707921e+00,-7.910859e-03
1.979688e+00,1.708573e+00,-7.923787e-03
1.980312e+00,1.709224e+00,-7.936659e-03
1.980938e+00,1.709876e+00,-7.949475e-03
1.981562e+00,1.710527e+00,-7.962234e-03
1.982187e+00,1.711178e+00,-7.974936e-03
1.982813e+00,1.711829e+00,-7.987579e-03
1.983437e+00,1.712481e+00,-8.000164e-03
1.984063e+00,1.713132e+00,-8.012690e-03
1.984687e+00,1.713783e+00,-8.025156e-03
1.985313e+00,1.714434e+00,-8.037562e-03
1.985937e+00,1.715085e+00,-8.049907e-03
1.986563e+00,1.715736e+00,-8.062190e-03
1.987188e+00,1.716387e+00,-8.074412e-03
1.987812e+00,1.717038e+00,-8.086571e-03
1.988438e+00,1.717688e+00,-8.098667e-03
1.989062e+00,1.718339e+00,-8.110700e-03
1.989688e+00,1.718990e+00,-8.122669e-03
1.990312e+00,1.719641e+00,-8.134572e-03
1.990938e+00,1.720291e+00,-8.146411e-03
1.991562e+00,1.720942e+00,-8.158184e-03
1.992188e+00,1.721592e+00,-8.169890e-03
1.992813e+00,1.722243e+00,-8.181530e-03
1.993437e+00,1.722893e+00,-8.193103e-03
1.994063e+00,1.723543e+00,-8.204607e-03
1.994687e+00,1.724194e+00,-8.216043e-03
1.995313e+00,1.724844e+00,-8.227411e-03
1.995937e+00,1.725494e+00,-8.238709e-03
1.996563e+00,1.726144e+00,-8.249937e-03
1.997187e+00,1.726794e+00,-8.261094e-03
1.997812e+00,1.727445e+00,-8.272181e-03
1.998438e+00,1.728095e+00,-8.283196e-03
1.999062e+00,1.728745e+00,-8.294139e-03
1.999688e+00,1.729394e+00,-8.305010e-03
2.000313e+00,1.730044e+00,-8.315807e-03
2.000938e+00,1.730694e+00,-8.326532e-03
2.001562e+00,1.731344e+00,-8.337182e-03
2.002187e+00,1.731993e+00,-8.347758e-03
2.002813e+00,1.732643e+00,-8.358259e-03
2.003437e+00,1.733293e+00,-8.368685e-03
2.004062e+00,1.733942e+00,-8.379035e-03
2.004688e+00,1.734592e+00,-8.389308e-03
2.005313e+00,1.735241e+00,-8.399505e-03
2.005937e+00,1.735891e+00,-8.409625e-03
2.006562e+00,1.736540e+00,-8.419666e-03
2.007188e+00,1.737189e+00,-8.429630e-03
2.007812e+00,1.737838e+00,-8.439515e-03
2.008437e+00,1.738488e+00,-8.449321e-03
2.009063e+00,1.739137e+00,-8.459047e-03
2.009688e+00,1.739786e+00,-8.468694e-03
2.010312e+00,1.740435e+00,-8.478260e-03
2.010937e+00,1.741084e+00,-8.487745e-03
2.011563e+00,1.741733e+00,-8.497149e-03
2.012188e+00,1.742381e+00,-8.506471e-03
2.012812e+00,1.743030e+00,-8.515711e-03
2.013438e+00,1.743679e+00,-8.524869e-03
2.014063e+00,1.744328e+00,-8.533944e-03
2.014687e+00,1.744976e+00,-8.542935e-03
2.015312e+00,1.745625e+00,-8.551843e-03
2.015938e+00,1.746273e+00,-8.560666e-03
2.016563e+00,1.746922e+00,-8.569405e-03
2.017187e+00,1.747570e+00,-8.578058e-03
2.017812e+00,1.748219e+00,-8.586627e-03
2.018438e+00,1.748867e+00,-8.595110e-03
2.019062e+00,1.749515e+00,-8.603506e-03
2.019687e+00,1.750163e+00,-8.611816e-03
2.020313e+00,1.750812e+00,-8.620039e-03
2.020938e+00,1.751460e+00,-8.628175e-03
2.021562e+00,1.752108e+00,-8.636224e-03
2.022187e+00,1.752756e+00,-8.644184e-03
2.022813e+00,1.753404e+00,-8.652056e-03
2.023438e+00,1.754051e+00,-8.659839e-03
2.024062e+00,1.754699e+00,-8.667533e-03
2.024688e+00,1.755347e+00,-8.675138e-03
2.025313e+00,1.755995e+00,-8.682654e-03
2.025937e+00,1.756642e+00,-8.690079e-03
2.026562e+00,1.757290e+00,-8.697413e-03
2.027188e+00,1.757937e+00,-8.704657e-03
2.027813e+00,1.758585e+00,-8.711810e-03
2.028437e+00,1.759232e+00,-8.718872e-03
2.029063e+00,1.759880e+00,-8.725842e-03
2.029688e+00,1.760527e+00,-8.732720e-03
2.030312e+00,1.761174e+00,-8.739506e-03
2.030937e+00,1.761821e+00,-8.746199e-03
2.031563e+00,1.762468e+00,-8.752800e-03
2.032188e+00,1.763115e+00,-8.759307e-03
2.032812e+00,1.763762e+00,-8.765721e-03
2.033437e+00,1.764409e+00,-8.772041e-03
2.034063e+00,1.765056e+00,-8.778267e-03
2.034687e+00,1.765703e+00,-8.784399e-03
2.035312e+00,1.766350e+00,-8.790437e-03
2.035938e+00,1.766997e+00,-8.796379e-03
2.036563e+00,1.767643e+00,-8.802227e-03
2.037187e+00,1.768290e+00,-8.807980e-03
2.037812e+00,1.768936e+00,-8.813637e-03
2.038438e+00,1.769583e+00,-8.819198e-03
2.039062e+00,1.770229e+00,-8.824663e-03
2.039687e+00,1.770876e+00,-8.830032e-03
2.040313e+00,1.771522e+00,-8.835305e-03
2.040938e+00,1.772168e+00,-8.840481e-03
2.041562e+00,1.772814e+00,-8.845560e-03
2.042187e+00,1.773460e+00,-8.850542e-03
2.042813e+00,1.774106e+00,-8.855427e-03
2.043438e+00,1.774752e+00,-8.860215e-03
2.044062e+00,1.775398e+00,-8.864905e-03
2.044688e+00,1.776044e+00,-8.869497e-03
2.045313e+00,1.776690e+00,-8.873991e-03
2.045937e+00,1.777336e+00,-8.878387e-03
2.046562e+00,1.777982e+00,-8.882685e-03
2.047188e+00,1.778627e+00,-8.886884e-03
2.047813e+00,1.779273e+00,-8.890984e-03
2.048437e+00,1.779918e+00,-8.894986e-03
2.049062e+00,1.780564e+00,-8.898889e-03
2.049688e+00,1.781209e+00,-8.902692e-03
2.050312e+00,1.781854e+00,-8.906397e-03
2.050937e+00,1.782500e+00,-8.910002e-03
2.051563e+00,1.783145e+00,-8.913508e-03
2.052188e+00,1.783790e+00,-8.916914e-03
2.052812e+00,1.784435e+00,-8.920220e-03
2.053437e+00,1.785080e+00,-8.923427e-03
2.054063e+00,1.785725e+00,-8.926533e-03
2.054688e+00,1.786370e+00,-8.929540e-03
2.055312e+00,1.787015e+00,-8.932447e-03
2.055938e+00,1.787660e+00,-8.935253e-03
2.056563e+00,1.788304e+00,-8.937959e-03
2.057187e+00,1.788949e+00,-8.940565e-03
2.057812e+00,1.789593e+00,-8.943070e-03
2.058438e+00,1.790238e+00,-8.945475e-03
2.059063e+00,1.790882e+00,-8.947780e-03
2.059687e+00,1.791527e+00,-8.949984e-03
2.060313e+00,1.792171e+00,-8.952087e-03
2.060938e+00,1.792815e+00,-8.954090e-03
2.061562e+00,1.793460e+00,-8.955992e-03
2.062187e+00,1.794104e+00,-8.957793e-03
2.062813e+00,1.794748e+00,-8.959494e-03
2.063438e+00,1.795392e+00,-8.961094e-03
2.064062e+00,1.796036e+00,-8.962593e-03
2.064687e+00,1.796680e+00,-8.963991e-03
2.065313e+00,1.797323e+00,-8.965289e-03
2.065937e+00,1.797967e+00,-8.966486e-03
2.066562e+00,1.798611e+00,-8.967583e-03
2.067188e+00,1.799254e+00,-8.968578e-03
2.067813e+00,1.799898e+00,-8.969473e-03
2.068437e+00,1.800541e+00,-8.970268e-03
2.069062e+00,1.801185e+00,-8.970962e-03
2.069688e+00,1.801828e+00,-8.971555e-03
2.070312e+00,1.802471e+00,-8.972048e-03
2.070937e+00,1.803115e+00,-8.972440e-03
2.071563e+00,1.803758e+00,-8.972733e-03
2.072188e+00,1.804401e+00,-8.972924e-03
2.072812e+00,1.805044e+00,-8.973016e-03
2.073437e+00,1.805687e+00,-8.973008e-03
2.074063e+00,1.806330e+00,-8.972899e-03
2.074688e+00,1.806973e+00,-8.972691e-03
2.075312e+00,1.807615e+00,-8.972383e-03
2.075938e+00,1.808258e+00,-8.971975e-03
2.076563e+00,1.808901e+00,-8.971468e-03
2.077187e+00,1.809543e+00,-8.970861e-03
2.077812e+00,1.810186e+00,-8.970155e-03
2.078438e+00,1.810828e+00,-8.969349e-03
2.079063e+00,1.811470e+00,-8.968445e-03
2.079687e+00,1.812113e+00,-8.967441e-03
2.080312e+00,1.812755e+00,-8.966339e-03
2.080938e+00,1.813397e+00,-8.965138e-03
2.081562e+00,1.814039e+00,-8.963839e-03
2.082187e+00,1.814681e+00,-8.962441e-03
2.082813e+00,1.815323e+00,-8.960946e-03
2.083438e+00,1.815965e+00,-8.959352e-03
2.084062e+00,1.816607e+00,-8.957661e-03
2.084687e+00,1.817249e+00,-8.955872e-03
2.085313e+00,1.817890e+00,-8.953986e-03
2.085938e+00,1.818532e+00,-8.952003e-03
2.086562e+00,1.819173e+00,-8.949923e-03
2.087188e+00,1.819815e+00,-8.947746e-03
2.087813e+00,1.820456e+00,-8.945473e-03
2.088437e+00,1.821098e+00,-8.943103e-03
2.089062e+00,1.821739e+00,-8.940638e-03
2.089688e+00,1.822380e+00,-8.938077e-03
2.090313e+00,1.823021e+00,-8.935420e-03
2.090937e+00,1.823662e+00,-8.932668e-03
2.091563e+00,1.824303e+00,-8.929821e-03
2.092188e+00,1.824944e+00,-8.926880e-03
2.092812e+00,1.825585e+00,-8.923844e-03
2.093437e+00,1.826226e+00,-8.920714e-03
2.094063e+00,1.826866e+00,-8.917490e-03
2.094688e+00,1.827507e+00,-8.914173e-03
2.095312e+00,1.828147e+00,-8.910762e-03
2.095937e+00,1.828788e+00,-8.907258e-03
2.096563e+00,1.829428e+00,-8.903662e-03
2.097187e+00,1.830069e+00,-8.899974e-03
2.097812e+00,1.830709e+00,-8.896194e-03
2.098438e+00,1.831349e+00,-8.892322e-03
2.099063e+00,1.831989e+00,-8.888358e-03
2.099687e+00,1.832629e+00,-8.884304e-03
2.100312e+00,1.833269e+00,-8.880159e-03
2.100938e+00,1.833909e+00,-8.875924e-03
2.101562e+00,1.834549e+00,-8.871599e-03
2.102187e+00,1.835189e+00,-8.867185e-03
2.102813e+00,1.835829e+00,-8.862682e-03
2.103438e+00,1.836468e+00,-8.858089e-03
2.104062e+00,1.837108e+00,-8.853409e-03
2.104687e+00,1.837747e+00,-8.848640e-03
2.105313e+00,1.838387e+00,-8.843784e-03
2.105938e+00,1.839026e+00,-8.838841e-03
2.106562e+00,1.839665e+00,-8.833811e-03
2.107188e+00,1.840304e+00,-8.828695e-03
2.107813e+00,1.840943e+00,-8.823493e-03
2.108437e+00,1.841582e+00,-8.818206e-03
2.109062e+00,1.842221e+00,-8.812833e-03
2.109688e+00,1.842860e+00,-8.807376e-03
2.110313e+00,1.843499e+00,-8.801835e-03
2.110937e+00,1.844138e+00,-8.796211e-03
2.111562e+00,1.844777e+00,-8.790503e-03
2.112188e+00,1.845415e+00,-8.784712e-03
2.112812e+00,1.846054e+00,-8.778839e-03
2.113437e+00,1.846692e+00,-8.772885e-03
2.114063e+00,1.847330e+00,-8.766849e-03
2.114688e+00,1.847969e+00,-8.760732e-03
2.115312e+00,1.848607e+00,-8.754535e-03
2.115937e+00,1.849245e+00,-8.748259e-03
2.116563e+00,1.849883e+00,-8.741903e-03
2.117188e+00,1.850521e+00,-8.735468e-03
2.117812e+00,1.851159e+00,-8.728955e-03
2.118438e+00,1.851797e+00,-8.722364e-03
2.119063e+00,1.852435e+00,-8.715697e-03
2.119687e+00,1.853072e+00,-8.708952e-03
2.120312e+00,1.853710e+00,-8.702132e-03
2.120938e+00,1.854348e+00,-8.695236e-03
2.121563e+00,1.854985e+00,-8.688265e-03
2.122187e+00,1.855622e+00,-8.681220e-03
2.122813e+00,1.856260e+00,-8.674100e-03
2.123438e+00,1.856897e+00,-8.666908e-03
2.124062e+00,1.857534e+00,-8.659643e-03
2.124687e+00,1.858171e+00,-8.652306e-03
2.125313e+00,1.858808e+00,-8.644897e-03
2.125938e+00,1.859445e+00,-8.637417e-03
2.126562e+00,1.860082e+00,-8.629867e-03
2.127187e+00,1.860719e+00,-8.622248e-03
2.127813e+00,1.861355e+00,-8.614559e-03
2.128437e+00,1.861992e+00,-8.606802e-03
2.129062e+00,1.862629e+00,-8.598977e-03
2.129688e+00,1.863265e+00,-8.591084e-03
2.130313e+00,1.863901e+00,-8.583125e-03
2.130937e+00,1.864538e+00,-8.575101e-03
2.131562e+00,1.865174e+00,-8.567011e-03
2.132188e+00,1.865810e+00,-8.558856e-03
2.132812e+00,1.866446e+00,-8.550637e-03
2.133437e+00,1.867082e+00,-8.542355e-03
2.134063e+00,1.867718e+00,-8.534010e-03
2.134688e+00,1.868354e+00,-8.525604e-03
2.135312e+00,1.868990e+00,-8.517136e-03
2.135937e+00,1.869625e+00,-8.508607e-03
2.136563e+00,1.870261e+00,-8.500018e-03
2.137188e+00,1.870897e+00,-8.491371e-03
2.137812e+00,1.871532e+00,-8.482664e-03
2.138438e+00,1.872167e+00,-8.473900e-03
2.139063e+00,1.872803e+00,-8.465079e-03
2.139687e+00,1.873438e+00,-8.456201e-03
2.140312e+00,1.874073e+00,-8.447267e-03
2.140938e+00,1.874708e+00,-8.438279e-03
2.141563e+00,1.875343e+00,-8.429236e-03
2.142187e+00,1.875978e+00,-8.420140e-03
2.142812e+00,1.876613e+00,-8.410990e-03
2.143438e+00,1.877247e+00,-8.401789e-03
2.144062e+00,1.877882e+00,-8.392537e-03
2.144687e+00,1.878517e+00,-8.383234e-03
2.145313e+00,1.879151e+00,-8.373881e-03
2.145938e+00,1.879785e+00,-8.364479e-03
2.146562e+00,1.880420e+00,-8.355029e-03
2.147187e+00,1.881054e+00,-8.345531e-03
2.147813e+00,1.881688e+00,-8.335986e-03
2.148438e+00,1.882322e+00,-8.326396e-03
2.149062e+00,1.882956e+00,-8.316760e-03
2.149688e+00,1.883590e+00,-8.307080e-03
2.150313e+00,1.884224e+00,-8.297357e-03
2.150937e+00,1.884858e+00,-8.287590e-03
2.151562e+00,1.885491e+00,-8.277782e-03
2.152188e+00,1.886125e+00,-8.267932e-03
2.152813e+00,1.886759e+00,-8.258042e-03
2.153437e+00,1.887392e+00,-8.248112e-03
2.154063e+00,1.888025e+00,-8.238143e-03
2.154688e+00,1.888659e+00,-8.228137e-03
2.155312e+00,1.889292e+00,-8.218093e-03
2.155937e+00,1.889925e+00,-8.208013e-03
2.156563e+00,1.890558e+00,-8.197898e-03
2.157188e+00,1.891191e+00,-8.187748e-03
2.157812e+00,1.891824e+00,-8.177564e-03
2.158437e+00,1.892456e+00,-8.167347e-03
2.159063e+00,1.893089e+00,-8.157098e-03
2.159687e+00,1.893722e+00,-8.146818e-03
2.160312e+00,1.894354e+00,-8.136507e-03
2.160938e+00,1.894986e+00,-8.126167e-03
2.161563e+00,1.895619e+00,-8.115798e-03
2.162187e+00,1.896251e+00,-8.105401e-03
2.162812e+00,1.896883e+00,-8.094978e-03
2.163438e+00,1.897515e+00,-8.084528e-03
2.164062e+00,1.898147e+00,-8.074053e-03
2.164687e+00,1.898779e+00,-8.063553e-03
2.165313e+00,1.899411e+00,-8.053030e-03
2.165938e+00,1.900043e+00,-8.042485e-03
2.166562e+00,1.900674e+00,-8.031918e-03
2.167187e+00,1.901306e+00,-8.021330e-03
2.167813e+00,1.901938e+00,-8.010722e-03
2.168438e+00,1.902569e+00,-8.000095e-03
2.169062e+00,1.903200e+00,-7.989450e-03
2.169688e+00,1.903832e+00,-7.978787e-03
2.170313e+00,1.904463e+00,-7.968109e-03
2.170937e+00,1.905094e+00,-7.957414e-03
2.171562e+00,1.905725e+00,-7.946706e-03
2.172188e+00,1.906356e+00,-7.935984e-03
2.172813e+00,1.906986e+00,-7.925249e-03
2.173437e+00,1.907617e+00,-7.914502e-03
2.174062e+00,1.908248e+00,-7.903745e-03
2.174688e+00,1.908878e+00,-7.892977e-03
2.175312e+00,1.909509e+00,-7.882201e-03
2.175937e+00,1.910139e+00,-7.871416e-03
2.176563e+00,1.910769e+00,-7.860625e-03
2.177188e+00,1.911400e+00,-7.849827e-03
2.177812e+00,1.912030e+00,-7.839024e-03
2.178437e+00,1.912660e+00,-7.828216e-03
2.179063e+00,1.913290e+00,-7.817405e-03
2.179688e+00,1.913919e+00,-7.806592e-03
2.180312e+00,1.914549e+00,-7.795777e-03
2.180938e+00,1.915179e+00,-7.784961e-03
2.181563e+00,1.915808e+00,-7.774146e-03
2.182187e+00,1.916438e+00,-7.763332e-03
2.182812e+00,1.917067e+00,-7.752521e-03
2.183438e+00,1.917697e+00,-7.741712e-03
2.184063e+00,1.918326e+00,-7.730908e-03
2.184687e+00,1.918955e+00,-7.720109e-03
2.185313e+00,1.919584e+00,-7.709316e-03
2.185938e+00,1.920213e+00,-7.698530e-03
2.186562e+00,1.920842e+00,-7.687752e-03
2.187187e+00,1.921471e+00,-7.676983e-03
2.187813e+00,1.922099e+00,-7.666223e-03
2.188438e+00,1.922728e+00,-7.655475e-03
2.189062e+00,1.923357e+00,-7.644738e-03
2.189687e+00,1.923985e+00,-7.634014e-03
2.190313e+00,1.924613e+00,-7.623304e-03
2.190937e+00,1.925242e+00,-7.612609e-03
2.191562e+00,1.925870e+00,-7.601929e-03
2.192188e+00,1.926498e+00,-7.591266e-03
2.192813e+00,1.927126e+00,-7.580620e-03
2.193437e+00,1.927754e+00,-7.569993e-03
2.194062e+00,1.928381e+00,-7.559386e-03
2.194688e+00,1.929009e+00,-7.548799e-03
2.195312e+00,1.929637e+00,-7.538233e-03
2.195937e+00,1.930264e+00,-7.527690e-03
2.196563e+00,1.930892e+00,-7.517171e-03
2.197188e+00,1.931519e+00,-7.506675e-03
2.197812e+00,1.932146e+00,-7.496206e-03
2.198437e+00,1.932773e+00,-7.485762e-03
2.199063e+00,1.933401e+00,-7.475346e-03
2.199688e+00,1.934027e+00,-7.464958e-03
2.200312e+00,1.934654e+00,-7.454599e-03
2.200938e+00,1.935281e+00,-7.444270e-03
2.201563e+00,1.935908e+00,-7.433973e-03
2.202187e+00,1.936534e+00,-7.423707e-03
2.202812e+00,1.937161e+00,-7.413475e-03
2.203438e+00,1.937787e+00,-7.403277e-03
2.204063e+00,1.938414e+00,-7.393114e-03
2.204687e+00,1.939040e+00,-7.382987e-03
2.205312e+00,1.939666e+00,-7.372897e-03
2.205938e+00,1.940292e+00,-7.362844e-03
2.206562e+00,1.940918e+00,-7.352831e-03
2.207187e+00,1.941544e+00,-7.342858e-03
2.207813e+00,1.942170e+00,-7.332925e-03
2.208438e+00,1.942795e+00,-7.323034e-03
2.209062e+00,1.943421e+00,-7.313186e-03
2.209687e+00,1.944047e+00,-7.303382e-03
2.210313e+00,1.944672e+00,-7.293623e-03
2.210938e+00,1.945297e+00,-7.283909e-03
2.211562e+00,1.945922e+00,-7.274241e-03
2.212188e+00,1.946548e+00,-7.264622e-03
2.212813e+00,1.947173e+00,-7.255050e-03
2.213437e+00,1.947798e+00,-7.245528e-03
2.214062e+00,1.948422e+00,-7.236057e-03
2.214688e+00,1.949047e+00,-7.226637e-03
2.215313e+00,1.949672e+00,-7.217269e-03
2.215937e+00,1.950296e+00,-7.207955e-03
2.216563e+00,1.950921e+00,-7.198695e-03
2.217188e+00,1.951545e+00,-7.189489e-03
2.217812e+00,1.952169e+00,-7.180340e-03
2.218437e+00,1.952794e+00,-7.171248e-03
2.219063e+00,1.953418e+00,-7.162214e-03
2.219688e+00,1.954042e+00,-7.153239e-03
2.220312e+00,1.954665e+00,-7.144324e-03
2.220937e+00,1.955289e+00,-7.135469e-03
2.221563e+00,1.955913e+00,-7.126677e-03
2.222187e+00,1.956537e+00,-7.117946e-03
2.222812e+00,1.957160e+00,-7.109280e-03
2.223438e+00,1.957783e+00,-7.100677e-03
2.224063e+00,1.958407e+00,-7.092141e-03
2.224687e+00,1.959030e+00,-7.083670e-03
2.225312e+00,1.959653e+00,-7.075267e-03
2.225938e+00,1.960276e+00,-7.066931e-03
2.226562e+00,1.960899e+00,-7.058665e-03
2.227187e+00,1.961522e+00,-7.050469e-03
2.227813e+00,1.962145e+00,-7.042343e-03
2.228438e+00,1.962767e+00,-7.034290e-03
2.229062e+00,1.963390e+00,-7.026308e-03
2.229687e+00,1.964012e+00,-7.018401e-03
2.230313e+00,1.964634e+00,-7.010567e-03
2.230938e+00,1.965257e+00,-7.002809e-03
2.231562e+00,1.965879e+00,-6.995128e-03
2.232188e+00,1.966501e+00,-6.987523e-03
2.232813e+00,1.967123e+00,-6.979996e-03
2.233437e+00,1.967745e+00,-6.972548e-03
2.234062e+00,1.968366e+00,-6.965179e-03
2.234688e+00,1.968988e+00,-6.957891e-03
2.235313e+00,1.969610e+00,-6.950685e-03
2.235937e+00,1.970231e+00,-6.943560e-03
2.236562e+00,1.970852e+00,-6.936519e-03
2.237188e+00,1.971474e+00,-6.929561e-03
2.237812e+00,1.972095e+00,-6.922689e-03
2.238437e+00,1.972716e+00,-6.915902e-03
2.239063e+00,1.973337e+00,-6.909201e-03
2.239688e+00,1.973958e+00,-6.902588e-03
2.240312e+00,1.974578e+00,-6.896062e-03
2.240937e+00,1.975199e+00,-6.889626e-03
2.241563e+00,1.975820e+00,-6.883279e-03
2.242188e+00,1.976440e+00,-6.877023e-03
2.242812e+00,1.977060e+00,-6.870858e-03
2.243438e+00,1.977681e+00,-6.864785e-03
2.244063e+00,1.978301e+00,-6.858805e-03
2.244687e+00,1.978921e+00,-6.852919e-03
2.245312e+00,1.979541e+00,-6.847128e-03
2.245938e+00,1.980161e+00,-6.841431e-03
2.246563e+00,1.980780e+00,-6.835831e-03
2.247187e+00,1.981400e+00,-6.830328e-03
2.247813e+00,1.982020e+00,-6.824922e-03
2.248438e+00,1.982639e+00,-6.819614e-03
2.249062e+00,1.983258e+00,-6.814406e-03
2.249687e+00,1.983878e+00,-6.809297e-03
2.250313e+00,1.984497e+00,-6.804290e-03
2.250938e+00,1.985116e+00,-6.799383e-03
2.251562e+00,1.985735e+00,-6.794579e-03
2.252187e+00,1.986354e+00,-6.789877e-03
2.252813e+00,1.986972e+00,-6.785279e-03
2.253437e+00,1.987591e+00,-6.780785e-03
2.254062e+00,1.988210e+00,-6.776396e-03
2.254688e+00,1.988828e+00,-6.772113e-03
2.255313e+00,1.989446e+00,-6.767936e-03
2.255937e+00,1.990065e+00,-6.763866e-03
2.256562e+00,1.990683e+00,-6.759904e-03
2.257188e+00,1.991301e+00,-6.756050e-03
2.257812e+00,1.991919e+00,-6.752306e-03
2.258437e+00,1.992536e+00,-6.748671e-03
2.259063e+00,1.993154e+00,-6.745147e-03
2.259688e+00,1.993772e+00,-6.741733e-03
2.260312e+00,1.994389e+00,-6.738432e-03
2.260937e+00,1.995007e+00,-6.735242e-03
2.261563e+00,1.995624e+00,-6.732166e-03
2.262188e+00,1.996241e+00,-6.729203e-03
2.262812e+00,1.996858e+00,-6.726355e-03
2.263438e+00,1.997475e+00,-6.723622e-03
2.264063e+00,1.998092e+00,-6.721003e-03
2.264687e+00,1.998709e+00,-6.718501e-03
2.265312e+00,1.999325e+00,-6.716116e-03
2.265938e+00,1.999942e+00,-6.713848e-03
2.266563e+00,2.000559e+00,-6.711698e-03
2.267187e+00,2.001175e+00,-6.709666e-03
2.267812e+00,2.001791e+00,-6.707753e-03
2.268438e+00,2.002407e+00,-6.705959e-03
2.269062e+00,2.003023e+00,-6.704286e-03
2.269687e+00,2.003639e+00,-6.702733e-03
2.270313e+00,2.004255e+00,-6.701302e-03
2.270938e+00,2.004871e+00,-6.699992e-03
2.271562e+00,2.005486e+00,-6.698804e-03
2.272187e+00,2.006102e+00,-6.697739e-03
2.272813e+00,2.006717e+00,-6.696797e-03
2.273438e+00,2.007333e+00,-6.695979e-03
2.274062e+00,2.007948e+00,-6.695285e-03
2.274688e+00,2.008563e+00,-6.694716e-03
2.275313e+00,2.009178e+00,-6.694271e-03
2.275937e+00,2.009793e+00,-6.693953e-03
2.276562e+00,2.010407e+00,-6.693760e-03
2.277188e+00,2.011022e+00,-6.693694e-03
2.277813e+00,2.011637e+00,-6.693755e-03
2.278437e+00,2.012251e+00,-6.693944e-03
2.279063e+00,2.012865e+00,-6.694260e-03
2.279688e+00,2.013480e+00,-6.694705e-03
2.280312e+00,2.014094e+00,-6.695278e-03
2.280937e+00,2.014708e+00,-6.695980e-03
2.281563e+00,2.015322e+00,-6.696811e-03
2.282188e+00,2.015936e+00,-6.697773e-03
2.282812e+00,2.016549e+00,-6.698864e-03
2.283437e+00,2.017163e+00,-6.700087e-03
2.284063e+00,2.017776e+00,-6.701440e-03
2.284687e+00,2.018390e+00,-6.702924e-03
2.285312e+00,2.019003e+00,-6.704540e-03
2.285938e+00,2.019616e+00,-6.706288e-03
2.286563e+00,2.020229e+00,-6.708168e-03
2.287187e+00,2.020842e+00,-6.710180e-03
2.287812e+00,2.021455e+00,-6.712326e-03
2.288438e+00,2.022068e+00,-6.714605e-03
2.289062e+00,2.022680e+00,-6.717017e-03
2.289687e+00,2.023293e+00,-6.719563e-03
2.290313e+00,2.023905e+00,-6.722243e-03
2.290938e+00,2.024517e+00,-6.725057e-03
2.291562e+00,2.025129e+00,-6.728006e-03
2.292187e+00,2.025742e+00,-6.731089e-03
2.292813e+00,2.026353e+00,-6.734307e-03
2.293438e+00,2.026965e+00,-6.737661e-03
2.294062e+00,2.027577e+00,-6.741150e-03
2.294688e+00,2.028189e+00,-6.744775e-03
2.295313e+00,2.028800e+00,-6.748535e-03
2.295937e+00,2.029412e+00,-6.752432e-03
2.296562e+00,2.030023e+00,-6.756465e-03
2.297188e+00,2.030634e+00,-6.760634e-03
2.297813e+00,2.031245e+00,-6.764939e-03
2.298437e+00,2.031856e+00,-6.769381e-03
2.299062e+00,2.032467e+00,-6.773960e-03
2.299688e+00,2.033078e+00,-6.778676e-03
2.300312e+00,2.033688e+00,-6.783529e-03
2.300937e+00,2.034299e+00,-6.788519e-03
2.301563e+00,2.034909e+00,-6.793647e-03
2.302188e+00,2.035519e+00,-6.798911e-03
2.302812e+00,2.036130e+00,-6.804313e-03
2.303437e+00,2.036740e+00,-6.809853e-03
2.304063e+00,2.037350e+00,-6.815530e-03
2.304688e+00,2.037959e+00,-6.821345e-03
2.305312e+00,2.038569e+00,-6.827297e-03
2.305938e+00,2.039179e+00,-6.833387e-03
2.306563e+00,2.039788e+00,-6.839615e-03
2.307187e+00,2.040398e+00,-6.845980e-03
2.307812e+00,2.041007e+00,-6.852483e-03
2.308438e+00,2.041616e+00,-6.859124e-03
2.309063e+00,2.042225e+00,-6.865902e-03
2.309687e+00,2.042834e+00,-6.872818e-03
2.310313e+00,2.043443e+00,-6.879872e-03
2.310938e+00,2.044052e+00,-6.887063e-03
2.311562e+00,2.044660e+00,-6.894392e-03
2.312187e+00,2.045269e+00,-6.901858e-03
2.312813e+00,2.045877e+00,-6.909462e-03
2.313438e+00,2.046485e+00,-6.917202e-03
2.314062e+00,2.047093e+00,-6.925080e-03
2.314687e+00,2.047701e+00,-6.933095e-03
2.315313e+00,2.048309e+00,-6.941247e-03
2.315937e+00,2.048917e+00,-6.949535e-03
2.316562e+00,2.049525e+00,-6.957961e-03
2.317188e+00,2.050132e+00,-6.966522e-03
2.317813e+00,2.050740e+00,-6.975221e-03
2.318437e+00,2.051347e+00,-6.984055e-03
2.319062e+00,2.051954e+00,-6.993025e-03
2.319688e+00,2.052561e+00,-7.002131e-03
2.320312e+00,2.053168e+00,-7.011372e-03
2.320937e+00,2.053775e+00,-7.020749e-03
2.321563e+00,2.054382e+00,-7.030261e-03
2.322188e+00,2.054989e+00,-7.039908e-03
2.322812e+00,2.055595e+00,-7.049690e-03
2.323437e+00,2.056202e+00,-7.059606e-03
2.324063e+00,2.056808e+00,-7.069656e-03
2.324688e+00,2.057414e+00,-7.079840e-03
2.325312e+00,2.058020e+00,-7.090158e-03
2.325938e+00,2.058626e+00,-7.100608e-03
2.326563e+00,2.059232e+00,-7.111192e-03
2.327187e+00,2.059838e+00,-7.121909e-03
2.327812e+00,2.060443e+00,-7.132757e-03
2.328438e+00,2.061049e+00,-7.143738e-03
2.329063e+00,2.061654e+00,-7.154850e-03
2.329687e+00,2.062259e+00,-7.166094e-03
2.330312e+00,2.062864e+00,-7.177469e-03
2.330938e+00,2.063469e+00,-7.188974e-03
2.331562e+00,2.064074e+00,-7.200609e-03
2.332187e+00,2.064679e+00,-7.212374e-03
2.332813e+00,2.065284e+00,-7.224268e-03
2.333438e+00,2.065888e+00,-7.236291e-03
2.334062e+00,2.066493e+00,-7.248443e-03
2.334687e+00,2.067097e+00,-7.260723e-03
2.335313e+00,2.067701e+00,-7.273130e-03
2.335938e+00,2.068305e+00,-7.285664e-03
2.336562e+00,2.068909e+00,-7.298325e-03
2.337188e+00,2.069513e+00,-7.311112e-03
2.337813e+00,2.070117e+00,-7.324025e-03
2.338437e+00,2.070720e+00,-7.337063e-03
2.339062e+00,2.071324e+00,-7.350225e-03
2.339688e+00,2.071927e+00,-7.363512e-03
2.340313e+00,2.072530e+00,-7.376922e-03
2.340937e+00,2.073133e+00,-7.390455e-03
2.341563e+00,2.073736e+00,-7.404111e-03
2.342188e+00,2.074339e+00,-7.417888e-03
2.342812e+00,2.074942e+00,-7.431787e-03
2.343437e+00,2.075545e+00,-7.445807e-03
2.344063e+00,2.076147e+00,-7.459946e-03
2.344688e+00,2.076750e+00,-7.474205e-03
2.345312e+00,2.077352e+00,-7.488583e-03
2.345937e+00,2.077954e+00,-7.503080e-03
2.346563e+00,2.078556e+00,-7.517694e-03
2.347187e+00,2.079158e+00,-7.532425e-03
2.347812e+00,2.079760e+00,-7.547272e-03
2.348438e+00,2.080361e+00,-7.562235e-03
2.349063e+00,2.080963e+00,-7.577313e-03
2.349687e+00,2.081564e+00,-7.592505e-03
2.350312e+00,2.082166e+00,-7.607811e-03
2.350938e+00,2.082767e+00,-7.623230e-03
2.351562e+00,2.083368e+00,-7.638761e-03
2.352187e+00,2.083969e+00,-7.654403e-03
2.352813e+00,2.084570e+00,-7.670156e-03
2.353438e+00,2.085170e+00,-7.686019e-03
2.354062e+00,2.085771e+00,-7.701991e-03
2.354687e+00,2.086371e+00,-7.718072e-03
2.355313e+00,2.086972e+00,-7.734260e-03
2.355938e+00,2.087572e+00,-7.750555e-03
2.356562e+00,2.088172e+00,-7.766956e-03
2.357188e+00,2.088772e+00,-7.783463e-03
2.357813e+00,2.089372e+00,-7.800074e-03
2.358437e+00,2.089972e+00,-7.816788e-03
2.359062e+00,2.090571e+00,-7.833605e-03
2.359688e+00,2.091171e+00,-7.850524e-03
2.360313e+00,2.091770e+00,-7.867545e-03
2.360937e+00,2.092369e+00,-7.884665e-03
2.361562e+00,2.092968e+00,-7.901885e-03
2.362188e+00,2.093567e+00,-7.919203e-03
2.362812e+00,2.094166e+00,-7.936619e-03
2.363437e+00,2.094765e+00,-7.954131e-03
2.364063e+00,2.095364e+00,-7.971739e-03
2.364688e+00,2.095962e+00,-7.989442e-03
2.365312e+00,2.096560e+00,-8.007239e-03
2.365937e+00,2.097159e+00,-8.025129e-03
2.366563e+00,2.097757e+00,-8.043111e-03
2.367188e+00,2.098355e+00,-8.061184e-03
2.367812e+00,2.098953e+00,-8.079347e-03
2.368438e+00,2.099550e+00,-8.097599e-03
2.369063e+00,2.100148e+00,-8.115940e-03
2.369687e+00,2.100746e+00,-8.134367e-03
2.370312e+00,2.101343e+00,-8.152881e-03
2.370938e+00,2.101940e+00,-8.171480e-03
2.371563e+00,2.102537e+00,-8.190163e-03
2.372187e+00,2.103134e+00,-8.208929e-03
2.372813e+00,2.103731e+00,-8.227777e-03
2.373438e+00,2.104328e+00,-8.246706e-03
2.374062e+00,2.104925e+00,-8.265715e-03
2.374687e+00,2.105521e+00,-8.284803e-03
2.375313e+00,2.106117e+00,-8.303969e-03
2.375938e+00,2.106714e+00,-8.323212e-03
2.376562e+00,2.107310e+00,-8.342530e-03
2.377187e+00,2.107906e+00,-8.361923e-03
2.377813e+00,2.108502e+00,-8.381389e-03
2.378437e+00,2.109097e+00,-8.400928e-03
2.379062e+00,2.109693e+00,-8.420538e-03
2.379688e+00,2.110288e+00,-8.440219e-03
2.380313e+00,2.110884e+00,-8.459968e-03
2.380937e+00,2.111479e+00,-8.479785e-03
2.381562e+00,2.112074e+00,-8.499669e-03
2.382188e+00,2.112669e+00,-8.519618e-03
2.382812e+00,2.113264e+00,-8.539632e-03
2.383437e+00,2.113859e+00,-8.559710e-03
2.384063e+00,2.114453e+00,-8.579849e-03
2.384688e+00,2.115048e+00,-8.600049e-03
2.385312e+00,2.115642e+00,-8.620309e-03
2.385937e+00,2.116236e+00,-8.640627e-03
2.386563e+00,2.116830e+00,-8.661003e-03
2.387188e+00,2.117424e+00,-8.681435e-03
2.387812e+00,2.118018e+00,-8.701922e-03
2.388438e+00,2.118612e+00,-8.722462e-03
2.389063e+00,2.119205e+00,-8.743055e-03
2.389687e+00,2.119799e+00,-8.763699e-03
2.390312e+00,2.120392e+00,-8.784392e-03
2.390938e+00,2.120985e+00,-8.805135e-03
2.391563e+00,2.121578e+00,-8.825925e-03
2.392187e+00,2.122171e+00,-8.846761e-03
2.392812e+00,2.122764e+00,-8.867642e-03
2.393438e+00,2.123357e+00,-8.888567e-03
2.394062e+00,2.123949e+00,-8.909534e-03
2.394687e+00,2.124542e+00,-8.930542e-03
2.395313e+00,2.125134e+00,-8.951590e-03
2.395938e+00,2.125726e+00,-8.972676e-03
2.396562e+00,2.126318e+00,-8.993799e-03
2.397187e+00,2.126910e+00,-9.014958e-03
2.397813e+00,2.127502e+00,-9.036152e-03
2.398438e+00,2.128093e+00,-9.057379e-03
2.399062e+00,2.128685e+00,-9.078638e-03
2.399688e+00,2.129276e+00,-9.099927e-03
2.400313e+00,2.129867e+00,-9.121246e-03
2.400937e+00,2.130458e+00,-9.142592e-03
2.401562e+00,2.131049e+00,-9.163965e-03
2.402188e+00,2.131640e+00,-9.185363e-03
2.402813e+00,2.132231e+00,-9.206785e-03
2.403437e+00,2.132822e+00,-9.228229e-03
2.404063e+00,2.133412e+00,-9.249694e-03
2.404688e+00,2.134002e+00,-9.271179e-03
2.405312e+00,2.134593e+00,-9.292682e-03
2.405937e+00,2.135183e+00,-9.314203e-03
2.406563e+00,2.135772e+00,-9.335738e-03
2.407188e+00,2.136362e+00,-9.357288e-03
2.407812e+00,2.136952e+00,-9.378851e-03
2.408437e+00,2.137541e+00,-9.400425e-03
2.409063e+00,2.138131e+00,-9.422008e-03
2.409687e+00,2.138720e+00,-9.443601e-03
2.410312e+00,2.139309e+00,-9.465201e-03
2.410938e+00,2.139898e+00,-9.486806e-03
2.411563e+00,2.140487e+00,-9.508415e-03
2.412187e+00,2.141076e+00,-9.530028e-03
2.412812e+00,2.141664e+00,-9.551642e-03
2.413438e+00,2.142253e+00,-9.573256e-03
2.414062e+00,2.142841e+00,-9.594868e-03
2.414687e+00,2.143429e+00,-9.616478e-03
2.415313e+00,2.144017e+00,-9.638084e-03
2.415938e+00,2.144605e+00,-9.659683e-03
2.416562e+00,2.145193e+00,-9.681276e-03
2.417187e+00,2.145781e+00,-9.702860e-03
2.417813e+00,2.146368e+00,-9.724434e-03
2.418438e+00,2.146956e+00,-9.745997e-03
2.419062e+00,2.147543e+00,-9.767546e-03
2.419688e+00,2.148130e+00,-9.789082e-03
2.420313e+00,2.148717e+00,-9.810601e-03
2.420937e+00,2.149304e+00,-9.832103e-03
2.421562e+00,2.149891e+00,-9.853586e-03
2.422188e+00,2.150477e+00,-9.875050e-03
2.422813e+00,2.151064e+00,-9.896491e-03
2.423437e+00,2.151650e+00,-9.917909e-03
2.424062e+00,2.152236e+00,-9.939303e-03
2.424688e+00,2.152822e+00,-9.960671e-03
2.425312e+00,2.153408e+00,-9.982011e-03
2.425937e+00,2.153994e+00,-1.000332e-02
2.426563e+00,2.154580e+00,-1.002460e-02
2.427188e+00,2.155165e+00,-1.004585e-02
2.427812e+00,2.155750e+00,-1.006707e-02
2.428437e+00,2.156336e+00,-1.008825e-02
2.429063e+00,2.156921e+00,-1.010939e-02
2.429688e+00,2.157506e+00,-1.013050e-02
2.430312e+00,2.158091e+00,-1.015156e-02
2.430938e+00,2.158675e+00,-1.017259e-02
2.431563e+00,2.159260e+00,-1.019357e-02
2.432187e+00,2.159844e+00,-1.021451e-02
2.432812e+00,2.160428e+00,-1.023541e-02
2.433438e+00,2.161013e+00,-1.025626e-02
2.434063e+00,2.161597e+00,-1.027706e-02
2.434687e+00,2.162180e+00,-1.029781e-02
2.435313e+00,2.162764e+00,-1.031851e-02
2.435938e+00,2.163348e+00,-1.033915e-02
2.436562e+00,2.163931e+00,-1.035975e-02
2.437187e+00,2.164515e+00,-1.038028e-02
2.437813e+00,2.165098e+00,-1.040076e-02
2.438438e+00,2.165681e+00,-1.042119e-02
2.439062e+00,2.166264e+00,-1.044155e-02
2.439687e+00,2.166846e+00,-1.046185e-02
2.440313e+00,2.167429e+00,-1.048209e-02
2.440937e+00,2.168012e+00,-1.050226e-02
2.441562e+00,2.168594e+00,-1.052237e-02
2.442188e+00,2.169176e+00,-1.054241e-02
2.442813e+00,2.169758e+00,-1.056238e-02
2.443437e+00,2.170340e+00,-1.058228e-02
2.444062e+00,2.170922e+00,-1.060211e-02
2.444688e+00,2.171504e+00,-1.062187e-02
2.445312e+00,2.172085e+00,-1.064155e-02
2.445937e+00,2.172666e+00,-1.066116e-02
2.446563e+00,2.173248e+00,-1.068069e-02
2.447188e+00,2.173829e+00,-1.070014e-02
2.447812e+00,2.174410e+00,-1.071951e-02
2.448437e+00,2.174991e+00,-1.073880e-02
2.449063e+00,2.175571e+00,-1.075801e-02
2.449688e+00,2.176152e+00,-1.077713e-02
2.450312e+00,2.176732e+00,-1.079617e-02
2.450938e+00,2.177312e+00,-1.081512e-02
2.451563e+00,2.177892e+00,-1.083398e-02
2.452187e+00,2.178472e+00,-1.085275e-02
2.452812e+00,2.179052e+00,-1.087143e-02
2.453438e+00,2.179632e+00,-1.089001e-02
2.454063e+00,2.180212e+00,-1.090851e-02
2.454687e+00,2.180791e+00,-1.092690e-02
2.455312e+00,2.181370e+00,-1.094520e-02
2.455938e+00,2.181949e+00,-1.096340e-02
2.456562e+00,2.182528e+00,-1.098150e-02
2.457187e+00,2.183107e+00,-1.099950e-02
2.457813e+00,2.183686e+00,-1.101740e-02
2.458438e+00,2.184264e+00,-1.103519e-02
2.459062e+00,2.184843e+00,-1.105288e-02
2.459687e+00,2.185421e+00,-1.107046e-02
2.460313e+00,2.185999e+00,-1.108793e-02
2.460938e+00,2.186577e+00,-1.110530e-02
2.461562e+00,2.187155e+00,-1.112255e-02
2.462188e+00,2.187733e+00,-1.113969e-02
2.462813e+00,2.188310e+00,-1.115672e-02
2.463437e+00,2.188888e+00,-1.117363e-02
2.464062e+00,2.189465e+00,-1.119043e-02
2.464688e+00,2.190042e+00,-1.120711e-02
2.465313e+00,2.190619e+00,-1.122367e-02
2.465937e+00,2.191196e+00,-1.124012e-02
2.466563e+00,2.191773e+00,-1.125644e-02
2.467188e+00,2.192349e+00,-1.127264e-02
2.467812e+00,2.192926e+00,-1.128871e-02
2.468437e+00,2.193502e+00,-1.130466e-02
2.469063e+00,2.194078e+00,-1.132049e-02
2.469688e+00,2.194654e+00,-1.133618e-02
2.470312e+00,2.195230e+00,-1.135175e-02
2.470937e+00,2.195806e+00,-1.136719e-02
2.471563e+00,2.196381e+00,-1.138250e-02
2.472187e+00,2.196957e+00,-1.139767e-02
2.472812e+00,2.197532e+00,-1.141272e-02
2.473438e+00,2.198107e+00,-1.142762e-02
2.474063e+00,2.198682e+00,-1.144239e-02
2.474687e+00,2.199257e+00,-1.145703e-02
2.475312e+00,2.199832e+00,-1.147152e-02
2.475938e+00,2.200406e+00,-1.148588e-02
2.476562e+00,2.200981e+00,-1.150010e-02
2.477187e+00,2.201555e+00,-1.151417e-02
2.477813e+00,2.202129e+00,-1.152810e-02
2.478438e+00,2.202703e+00,-1.154189e-02
2.479062e+00,2.203277e+00,-1.155553e-02
2.479687e+00,2.203850e+00,-1.156903e-02
2.480313e+00,2.204424e+00,-1.158238e-02
2.480938e+00,2.204997e+00,-1.159558e-02
2.481562e+00,2.205571e+00,-1.160863e-02
2.482188e+00,2.206144e+00,-1.162153e-02
2.482813e+00,2.206717e+00,-1.163428e-02
2.483437e+00,2.207289e+00,-1.164687e-02
2.484062e+00,2.207862e+00,-1.165931e-02
2.484688e+00,2.208435e+00,-1.167160e-02
2.485313e+00,2.209007e+00,-1.168373e-02
2.485937e+00,2.209579e+00,-1.169571e-02
2.486562e+00,2.210151e+00,-1.170753e-02
2.487188e+00,2.210723e+00,-1.171918e-02
2.487812e+00,2.211295e+00,-1.173068e-02
2.488437e+00,2.211867e+00,-1.174202e-02
2.489063e+00,2.212438e+00,-1.175320e-02
2.489688e+00,2.213009e+00,-1.176421e-02
2.490312e+00,2.213581e+00,-1.177506e-02
2.490937e+00,2.214152e+00,-1.178574e-02
2.491563e+00,2.214723e+00,-1.179626e-02
2.492188e+00,2.215293e+00,-1.180662e-02
2.492812e+00,2.215864e+00,-1.181680e-02
2.493438e+00,2.216434e+00,-1.182682e-02
2.494063e+00,2.217005e+00,-1.183667e-02
2.494687e+00,2.217575e+00,-1.184635e-02
2.495312e+00,2.218145e+00,-1.185586e-02
2.495938e+00,2.218715e+00,-1.186519e-02
2.496563e+00,2.219284e+00,-1.187436e-02
2.497187e+00,2.219854e+00,-1.188335e-02
2.497813e+00,2.220423e+00,-1.189217e-02
2.498438e+00,2.220992e+00,-1.190081e-02
2.499062e+00,2.221562e+00,-1.190927e-02
2.499687e+00,2.222131e+00,-1.191757e-02
2.500313e+00,2.222699e+00,-1.192568e-02
2.500938e+00,2.223268e+00,-1.193361e-02
2.501562e+00,2.223836e+00,-1.194137e-02
2.502187e+00,2.224405e+00,-1.194895e-02
2.502813e+00,2.224973e+00,-1.195635e-02
2.503437e+00,2.225541e+00,-1.196356e-02
2.504062e+00,2.226109e+00,-1.197060e-02
2.504688e+00,2.226677e+00,-1.197745e-02
2.505313e+00,2.227244e+00,-1.198413e-02
2.505937e+00,2.227812e+00,-1.199061e-02
2.506562e+00,2.228379e+00,-1.199692e-02
2.507188e+00,2.228946e+00,-1.200304e-02
2.507812e+00,2.229513e+00,-1.200897e-02
2.508437e+00,2.230080e+00,-1.201472e-02
2.509063e+00,2.230647e+00,-1.202029e-02
2.509688e+00,2.231213e+00,-1.202566e-02
2.510312e+00,2.231780e+00,-1.203085e-02
2.510937e+00,2.232346e+00,-1.203585e-02
2.511563e+00,2.232912e+00,-1.204067e-02
2.512188e+00,2.233478e+00,-1.204529e-02
2.512812e+00,2.234044e+00,-1.204973e-02
2.513438e+00,2.234609e+00,-1.205397e-02
2.514063e+00,2.235175e+00,-1.205803e-02
2.514687e+00,2.235740e+00,-1.206189e-02
2.515312e+00,2.236305e+00,-1.206557e-02
2.515938e+00,2.236870e+00,-1.206905e-02
2.516563e+00,2.237435e+00,-1.207234e-02
2.517187e+00,2.238000e+00,-1.207544e-02
2.517812e+00,2.238565e+00,-1.207834e-02
2.518438e+00,2.239129e+00,-1.208106e-02
2.519062e+00,2.239693e+00,-1.208358e-02
2.519687e+00,2.240257e+00,-1.208590e-02
2.520313e+00,2.240821e+00,-1.208804e-02
2.520938e+00,2.241385e+00,-1.208998e-02
2.521562e+00,2.241949e+00,-1.209172e-02
2.522187e+00,2.242512e+00,-1.209327e-02
2.522813e+00,2.243076e+00,-1.209462e-02
2.523438e+00,2.243639e+00,-1.209578e-02
2.524062e+00,2.244202e+00,-1.209675e-02
2.524688e+00,2.244765e+00,-1.209752e-02
2.525313e+00,2.245327e+00,-1.209809e-02
2.525937e+00,2.245890e+00,-1.209847e-02
2.526562e+00,2.246452e+00,-1.209865e-02
2.527188e+00,2.247015e+00,-1.209864e-02
2.527813e+00,2.247577e+00,-1.209843e-02
2.528437e+00,2.248139e+00,-1.209802e-02
2.529063e+00,2.248701e+00,-1.209742e-02
2.529688e+00,2.249262e+00,-1.209662e-02
2.530312e+00,2.249824e+00,-1.209562e-02
2.530937e+00,2.250385e+00,-1.209443e-02
2.531563e+00,2.250946e+00,-1.209304e-02
2.532188e+00,2.251507e+00,-1.209146e-02
2.532812e+00,2.252068e+00,-1.208967e-02
2.533437e+00,2.252629e+00,-1.208770e-02
2.534063e+00,2.253189e+00,-1.208552e-02
2.534687e+00,2.253750e+00,-1.208315e-02
2.535312e+00,2.254310e+00,-1.208058e-02
2.535938e+00,2.254870e+00,-1.207782e-02
2.536563e+00,2.255430e+00,-1.207486e-02
2.537187e+00,2.255990e+00,-1.207171e-02
2.537812e+00,2.256549e+00,-1.206836e-02
2.538438e+00,2.257109e+00,-1.206481e-02
2.539062e+00,2.257668e+00,-1.206107e-02
2.539687e+00,2.258227e+00,-1.205713e-02
2.540313e+00,2.258786e+00,-1.205300e-02
2.540938e+00,2.259345e+00,-1.204867e-02
2.541562e+00,2.259904e+00,-1.204415e-02
2.542187e+00,2.260462e+00,-1.203944e-02
2.542813e+00,2.261021e+00,-1.203453e-02
2.543438e+00,2.261579e+00,-1.202943e-02
2.544062e+00,2.262137e+00,-1.202413e-02
2.544688e+00,2.262695e+00,-1.201864e-02
2.545313e+00,2.263252e+00,-1.201296e-02
2.545937e+00,2.263810e+00,-1.200709e-02
2.546562e+00,2.264367e+00,-1.200102e-02
2.547188e+00,2.264925e+00,-1.199476e-02
2.547813e+00,2.265482e+00,-1.198832e-02
2.548437e+00,2.266039e+00,-1.198168e-02
2.549062e+00,2.266596e+00,-1.197485e-02
2.549688e+00,2.267152e+00,-1.196783e-02
2.550312e+00,2.267709e+00,-1.196062e-02
2.550937e+00,2.268265e+00,-1.195323e-02
2.551563e+00,2.268821e+00,-1.194564e-02
2.552188e+00,2.269377e+00,-1.193787e-02
2.552812e+00,2.269933e+00,-1.192991e-02
2.553437e+00,2.270489e+00,-1.192177e-02
2.554063e+00,2.271044e+00,-1.191343e-02
2.554688e+00,2.271599e+00,-1.190492e-02
2.555312e+00,2.272155e+00,-1.189622e-02
2.555938e+00,2.272710e+00,-1.188733e-02
2.556563e+00,2.273264e+00,-1.187826e-02
2.557187e+00,2.273819e+00,-1.186901e-02
2.557812e+00,2.274374e+00,-1.185958e-02
2.558438e+00,2.274928e+00,-1.184996e-02
2.559063e+00,2.275482e+00,-1.184017e-02
2.559687e+00,2.276036e+00,-1.183019e-02
2.560313e+00,2.276590e+00,-1.182004e-02
2.560938e+00,2.277144e+00,-1.180971e-02
2.561562e+00,2.277698e+00,-1.179920e-02
2.562187e+00,2.278251e+00,-1.178851e-02
2.562813e+00,2.278804e+00,-1.177765e-02
2.563438e+00,2.279357e+00,-1.176661e-02
2.564062e+00,2.279910e+00,-1.175540e-02
2.564687e+00,2.280463e+00,-1.174402e-02
2.565313e+00,2.281016e+00,-1.173246e-02
2.565937e+00,2.281568e+00,-1.172073e-02
2.566562e+00,2.282120e+00,-1.170883e-02
2.567188e+00,2.282673e+00,-1.169676e-02
2.567813e+00,2.283225e+00,-1.168453e-02
2.568437e+00,2.283776e+00,-1.167212e-02
2.569062e+00,2.284328e+00,-1.165955e-02
2.569688e+00,2.284879e+00,-1.164681e-02
2.570312e+00,2.285431e+00,-1.163391e-02
2.570937e+00,2.285982e+00,-1.162084e-02
2.571563e+00,2.286533e+00,-1.160762e-02
2.572188e+00,2.287084e+00,-1.159423e-02
2.572812e+00,2.287634e+00,-1.158068e-02
2.573437e+00,2.288185e+00,-1.156697e-02
2.574063e+00,2.288735e+00,-1.155310e-02
2.574688e+00,2.289285e+00,-1.153908e-02
2.575312e+00,2.289835e+00,-1.152490e-02
2.575938e+00,2.290385e+00,-1.151056e-02
2.576563e+00,2.290935e+00,-1.149607e-02
2.577187e+00,2.291484e+00,-1.148143e-02
2.577812e+00,2.292034e+00,-1.146664e-02
2.578438e+00,2.292583e+00,-1.145170e-02
2.579063e+00,2.293132e+00,-1.143661e-02
2.579687e+00,2.293681e+00,-1.142137e-02
2.580312e+00,2.294230e+00,-1.140598e-02
2.580938e+00,2.294778e+00,-1.139046e-02
2.581562e+00,2.295327e+00,-1.137478e-02
2.582187e+00,2.295875e+00,-1.135897e-02
2.582813e+00,2.296423e+00,-1.134301e-02
2.583438e+00,2.296971e+00,-1.132692e-02
2.584062e+00,2.297518e+00,-1.131069e-02
2.584687e+00,2.298066e+00,-1.129432e-02
2.585313e+00,2.298613e+00,-1.127781e-02
2.585938e+00,2.299161e+00,-1.126117e-02
2.586562e+00,2.299708e+00,-1.124440e-02
2.587188e+00,2.300254e+00,-1.122750e-02
2.587813e+00,2.300801e+00,-1.121047e-02
2.588437e+00,2.301348e+00,-1.119331e-02
2.589062e+00,2.301894e+00,-1.117602e-02
2.589688e+00,2.302440e+00,-1.115861e-02
2.590313e+00,2.302986e+00,-1.114107e-02
2.590937e+00,2.303532e+00,-1.112342e-02
2.591563e+00,2.304078e+00,-1.110564e-02
2.592188e+00,2.304624e+00,-1.108774e-02
2.592812e+00,2.305169e+00,-1.106973e-02
2.593437e+00,2.305714e+00,-1.105160e-02
2.594063e+00,2.306259e+00,-1.103335e-02
2.594688e+00,2.306804e+00,-1.101500e-02
2.595312e+00,2.307349e+00,-1.099653e-02
2.595937e+00,2.307893e+00,-1.097795e-02
2.596563e+00,2.308438e+00,-1.095927e-02
2.597187e+00,2.308982e+00,-1.094048e-02
2.597812e+00,2.309526e+00,-1.092158e-02
2.598438e+00,2.310070e+00,-1.090258e-02
2.599063e+00,2.310614e+00,-1.088348e-02
2.599687e+00,2.311157e+00,-1.086429e-02
2.600312e+00,2.311701e+00,-1.084499e-02
2.600938e+00,2.312244e+00,-1.082560e-02
2.601562e+00,2.312787e+00,-1.080611e-02
2.602187e+00,2.313330e+00,-1.078653e-02
2.602813e+00,2.313873e+00,-1.076687e-02
2.603438e+00,2.314415e+00,-1.074711e-02
2.604062e+00,2.314957e+00,-1.072727e-02
2.604687e+00,2.315500e+00,-1.070734e-02
2.605313e+00,2.316042e+00,-1.068732e-02
2.605938e+00,2.316584e+00,-1.066723e-02
2.606562e+00,2.317125e+00,-1.064706e-02
2.607188e+00,2.317667e+00,-1.062681e-02
2.607813e+00,2.318208e+00,-1.060648e-02
2.608437e+00,2.318749e+00,-1.058608e-02
2.609062e+00,2.319290e+00,-1.056561e-02
2.609688e+00,2.319831e+00,-1.054506e-02
2.610313e+00,2.320372e+00,-1.052445e-02
2.610937e+00,2.320912e+00,-1.050377e-02
2.611562e+00,2.321453e+00,-1.048303e-02
2.612188e+00,2.321993e+00,-1.046223e-02
2.612812e+00,2.322533e+00,-1.044136e-02
2.613437e+00,2.323073e+00,-1.042044e-02
2.614063e+00,2.323612e+00,-1.039946e-02
2.614688e+00,2.324152e+00,-1.037842e-02
2.615312e+00,2.324691e+00,-1.035733e-02
2.615937e+00,2.325230e+00,-1.033619e-02
2.616563e+00,2.325769e+00,-1.031501e-02
2.617188e+00,2.326308e+00,-1.029377e-02
2.617812e+00,2.326847e+00,-1.027249e-02
2.618438e+00,2.327385e+00,-1.025117e-02
2.619063e+00,2.327924e+00,-1.022981e-02
2.619687e+00,2.328462e+00,-1.020841e-02
2.620312e+00,2.329000e+00,-1.018697e-02
2.620938e+00,2.329538e+00,-1.016550e-02
2.621563e+00,2.330075e+00,-1.014400e-02
2.622187e+00,2.330613e+00,-1.012247e-02
2.622813e+00,2.331150e+00,-1.010090e-02
2.623438e+00,2.331687e+00,-1.007932e-02
2.624062e+00,2.332224e+00,-1.005770e-02
2.624687e+00,2.332761e+00,-1.003607e-02
2.625313e+00,2.333297e+00,-1.001442e-02
2.625938e+00,2.333834e+00,-9.992747e-03
2.626562e+00,2.334370e+00,-9.971060e-03
2.627187e+00,2.334906e+00,-9.949361e-03
2.627813e+00,2.335442e+00,-9.927650e-03
2.628437e+00,2.335978e+00,-9.905930e-03
2.629062e+00,2.336513e+00,-9.884203e-03
2.629688e+00,2.337048e+00,-9.862472e-03
2.630313e+00,2.337584e+00,-9.840737e-03
2.630937e+00,2.338119e+00,-9.819003e-03
2.631562e+00,2.338654e+00,-9.797270e-03
2.632188e+00,2.339188e+00,-9.775541e-03
2.632812e+00,2.339723e+00,-9.753818e-03
2.633437e+00,2.340257e+00,-9.732104e-03
2.634063e+00,2.340791e+00,-9.710400e-03
2.634688e+00,2.341325e+00,-9.688709e-03
2.635312e+00,2.341859e+00,-9.667032e-03
2.635937e+00,2.342393e+00,-9.645373e-03
2.636563e+00,2.342926e+00,-9.623733e-03
2.637188e+00,2.343459e+00,-9.602115e-03
2.637812e+00,2.343993e+00,-9.580520e-03
2.638438e+00,2.344526e+00,-9.558951e-03
2.639063e+00,2.345058e+00,-9.537410e-03
2.639687e+00,2.345591e+00,-9.515900e-03
2.640312e+00,2.346123e+00,-9.494422e-03
2.640938e+00,2.346656e+00,-9.472980e-03
2.641563e+00,2.347188e+00,-9.451574e-03
2.642187e+00,2.347720e+00,-9.430208e-03
2.642812e+00,2.348251e+00,-9.408883e-03
2.643438e+00,2.348783e+00,-9.387601e-03
2.644062e+00,2.349314e+00,-9.366366e-03
2.644687e+00,2.349845e+00,-9.345179e-03
2.645313e+00,2.350376e+00,-9.324043e-03
2.645938e+00,2.350907e+00,-9.302959e-03
2.646562e+00,2.351438e+00,-9.281930e-03
2.647187e+00,2.351968e+00,-9.260959e-03
2.647813e+00,2.352499e+00,-9.240046e-03
2.648438e+00,2.353029e+00,-9.219196e-03
2.649062e+00,2.353559e+00,-9.198409e-03
2.649688e+00,2.354089e+00,-9.177689e-03
2.650313e+00,2.354618e+00,-9.157036e-03
2.650937e+00,2.355148e+00,-9.136455e-03
2.651562e+00,2.355677e+00,-9.115946e-03
2.652188e+00,2.356206e+00,-9.095512e-03
2.652813e+00,2.356735e+00,-9.075156e-03
2.653437e+00,2.357264e+00,-9.054879e-03
2.654063e+00,2.357792e+00,-9.034684e-03
2.654688e+00,2.358320e+00,-9.014573e-03
2.655312e+00,2.358849e+00,-8.994548e-03
2.655937e+00,2.359377e+00,-8.974612e-03
2.656563e+00,2.359905e+00,-8.954766e-03
2.657188e+00,2.360432e+00,-8.935013e-03
2.657812e+00,2.360960e+00,-8.915355e-03
2.658437e+00,2.361487e+00,-8.895794e-03
2.659063e+00,2.362014e+00,-8.876333e-03
2.659687e+00,2.362541e+00,-8.856974e-03
2.660312e+00,2.363068e+00,-8.837719e-03
2.660938e+00,2.363594e+00,-8.818569e-03
2.661563e+00,2.364121e+00,-8.799528e-03
2.662187e+00,2.364647e+00,-8.780597e-03
2.662812e+00,2.365173e+00,-8.761779e-03
2.663438e+00,2.365699e+00,-8.743076e-03
2.664062e+00,2.366225e+00,-8.724490e-03
2.664687e+00,2.366750e+00,-8.706023e-03
2.665313e+00,2.367276e+00,-8.687677e-03
2.665938e+00,2.367801e+00,-8.669455e-03
2.666562e+00,2.368326e+00,-8.651358e-03
2.667187e+00,2.368851e+00,-8.633389e-03
2.667813e+00,2.369375e+00,-8.615550e-03
2.668438e+00,2.369900e+00,-8.597843e-03
2.669062e+00,2.370424e+00,-8.580270e-03
2.669688e+00,2.370948e+00,-8.562834e-03
2.670313e+00,2.371472e+00,-8.545535e-03
2.670937e+00,2.371996e+00,-8.528378e-03
2.671562e+00,2.372519e+00,-8.511362e-03
2.672188e+00,2.373043e+00,-8.494492e-03
2.672813e+00,2.373566e+00,-8.477768e-03
2.673437e+00,2.374089e+00,-8.461192e-03
2.674062e+00,2.374612e+00,-8.444768e-03
2.674688e+00,2.375134e+00,-8.428497e-03
2.675312e+00,2.375657e+00,-8.412380e-03
2.675937e+00,2.376179e+00,-8.396420e-03
2.676563e+00,2.376701e+00,-8.380620e-03
2.677188e+00,2.377223e+00,-8.364980e-03
2.677812e+00,2.377745e+00,-8.349503e-03
2.678437e+00,2.378266e+00,-8.334191e-03
2.679063e+00,2.378788e+00,-8.319047e-03
2.679688e+00,2.379309e+00,-8.304071e-03
2.680312e+00,2.379830e+00,-8.289266e-03
2.680938e+00,2.380351e+00,-8.274634e-03
2.681563e+00,2.380871e+00,-8.260176e-03
2.682187e+00,2.381392e+00,-8.245896e-03
2.682812e+00,2.381912e+00,-8.231794e-03
2.683438e+00,2.382432e+00,-8.217872e-03
2.684063e+00,2.382952e+00,-8.204133e-03
2.684687e+00,2.383472e+00,-8.190578e-03
2.685313e+00,2.383991e+00,-8.177209e-03
2.685938e+00,2.384511e+00,-8.164029e-03
2.686562e+00,2.385030e+00,-8.151038e-03
2.687187e+00,2.385549e+00,-8.138239e-03
2.687813e+00,2.386068e+00,-8.125634e-03
2.688438e+00,2.386586e+00,-8.113223e-03
2.689062e+00,2.387105e+00,-8.101010e-03
2.689687e+00,2.387623e+00,-8.088996e-03
2.690313e+00,2.388141e+00,-8.077182e-03
2.690937e+00,2.388659e+00,-8.065571e-03
2.691562e+00,2.389177e+00,-8.054164e-03
2.692188e+00,2.389695e+00,-8.042963e-03
2.692813e+00,2.390212e+00,-8.031969e-03
2.693437e+00,2.390729e+00,-8.021185e-03
2.694062e+00,2.391246e+00,-8.010612e-03
2.694688e+00,2.391763e+00,-8.000251e-03
2.695312e+00,2.392279e+00,-7.990104e-03
2.695937e+00,2.392796e+00,-7.980173e-03
2.696563e+00,2.393312e+00,-7.970460e-03
2.697188e+00,2.393828e+00,-7.960966e-03
2.697812e+00,2.394344e+00,-7.951692e-03
2.698437e+00,2.394860e+00,-7.942641e-03
2.699063e+00,2.395375e+00,-7.933814e-03
2.699688e+00,2.395891e+00,-7.925211e-03
2.700312e+00,2.396406e+00,-7.916836e-03
2.700938e+00,2.396921e+00,-7.908689e-03
2.701563e+00,2.397436e+00,-7.900772e-03
2.702187e+00,2.397950e+00,-7.893086e-03
2.702812e+00,2.398465e+00,-7.885632e-03
2.703438e+00,2.398979e+00,-7.878413e-03
2.704063e+00,2.399493e+00,-7.871429e-03
2.704687e+00,2.400007e+00,-7.864683e-03
2.705312e+00,2.400520e+00,-7.858174e-03
2.705938e+00,2.401034e+00,-7.851905e-03
2.706562e+00,2.401547e+00,-7.845878e-03
2.707187e+00,2.402060e+00,-7.840092e-03
2.707813e+00,2.402573e+00,-7.834550e-03
2.708438e+00,2.403086e+00,-7.829253e-03
2.709062e+00,2.403598e+00,-7.824203e-03
2.709687e+00,2.404111e+00,-7.819399e-03
2.710313e+00,2.404623e+00,-7.814844e-03
2.710938e+00,2.405135e+00,-7.810539e-03
2.711562e+00,2.405647e+00,-7.806485e-03
2.712188e+00,2.406158e+00,-7.802683e-03
2.712813e+00,2.406670e+00,-7.799135e-03
2.713437e+00,2.407181e+00,-7.795841e-03
2.714062e+00,2.407692e+00,-7.792802e-03
2.714688e+00,2.408203e+00,-7.790020e-03
2.715313e+00,2.408714e+00,-7.787496e-03
2.715937e+00,2.409224e+00,-7.785230e-03
2.716563e+00,2.409734e+00,-7.783224e-03
2.717188e+00,2.410245e+00,-7.781478e-03
2.717812e+00,2.410755e+00,-7.779995e-03
2.718437e+00,2.411264e+00,-7.778773e-03
2.719063e+00,2.411774e+00,-7.777816e-03
2.719688e+00,2.412283e+00,-7.777123e-03
2.720312e+00,2.412792e+00,-7.776695e-03
2.720937e+00,2.413301e+00,-7.776533e-03
2.721563e+00,2.413810e+00,-7.776638e-03
2.722187e+00,2.414319e+00,-7.777011e-03
2.722812e+00,2.414827e+00,-7.777653e-03
2.723438e+00,2.415335e+00,-7.778564e-03
2.724063e+00,2.415843e+00,-7.779745e-03
2.724687e+00,2.416351e+00,-7.781197e-03
2.725312e+00,2.416859e+00,-7.782921e-03
2.725938e+00,2.417366e+00,-7.784917e-03
2.726562e+00,2.417874e+00,-7.787185e-03
2.727187e+00,2.418381e+00,-7.789728e-03
2.727813e+00,2.418888e+00,-7.792544e-03
2.728438e+00,2.419394e+00,-7.795635e-03
2.729062e+00,2.419901e+00,-7.799001e-03
2.729687e+00,2.420407e+00,-7.802644e-03
2.730313e+00,2.420914e+00,-7.806562e-03
2.730938e+00,2.421419e+00,-7.810757e-03
2.731562e+00,2.421925e+00,-7.815229e-03
2.732188e+00,2.422431e+00,-7.819980e-03
2.732813e+00,2.422936e+00,-7.825008e-03
2.733437e+00,2.423441e+00,-7.830314e-03
2.734062e+00,2.423946e+00,-7.835900e-03
2.734688e+00,2.424451e+00,-7.841764e-03
2.735313e+00,2.424956e+00,-7.847908e-03
2.735937e+00,2.425460e+00,-7.854332e-03
2.736562e+00,2.425965e+00,-7.861036e-03
2.737188e+00,2.426469e+00,-7.868020e-03
2.737812e+00,2.426972e+00,-7.875285e-03
2.738437e+00,2.427476e+00,-7.882830e-03
2.739063e+00,2.427980e+00,-7.890656e-03
2.739688e+00,2.428483e+00,-7.898763e-03
2.740312e+00,2.428986e+00,-7.907151e-03
2.740937e+00,2.429489e+00,-7.915820e-03
2.741563e+00,2.429992e+00,-7.924771e-03
2.742188e+00,2.430494e+00,-7.934002e-03
2.742812e+00,2.430997e+00,-7.943515e-03
2.743438e+00,2.431499e+00,-7.953309e-03
2.744063e+00,2.432001e+00,-7.963384e-03
2.744687e+00,2.432502e+00,-7.973740e-03
2.745312e+00,2.433004e+00,-7.984377e-03
2.745938e+00,2.433505e+00,-7.995295e-03
2.746563e+00,2.434006e+00,-8.006494e-03
2.747187e+00,2.434507e+00,-8.017973e-03
2.747813e+00,2.435008e+00,-8.029732e-03
2.748438e+00,2.435509e+00,-8.041772e-03
2.749062e+00,2.436009e+00,-8.054091e-03
2.749687e+00,2.436509e+00,-8.066689e-03
2.750313e+00,2.437009e+00,-8.079567e-03
2.750938e+00,2.437509e+00,-8.092724e-03
2.751562e+00,2.438009e+00,-8.106159e-03
2.752187e+00,2.438508e+00,-8.119872e-03
2.752813e+00,2.439008e+00,-8.133863e-03
2.753437e+00,2.439507e+00,-8.148131e-03
2.754062e+00,2.440006e+00,-8.162675e-03
2.754688e+00,2.440504e+00,-8.177496e-03
2.755313e+00,2.441003e+00,-8.192593e-03
2.755937e+00,2.441501e+00,-8.207964e-03
2.756562e+00,2.441999e+00,-8.223610e-03
2.757188e+00,2.442497e+00,-8.239530e-03
2.757812e+00,2.442995e+00,-8.255724e-03
2.758437e+00,2.443492e+00,-8.272189e-03
2.759063e+00,2.443989e+00,-8.288927e-03
2.759688e+00,2.444487e+00,-8.305936e-03
2.760312e+00,2.444983e+00,-8.323215e-03
2.760937e+00,2.445480e+00,-8.340764e-03
2.761563e+00,2.445977e+00,-8.358582e-03
2.762188e+00,2.446473e+00,-8.376668e-03
2.762812e+00,2.446969e+00,-8.395021e-03
2.763438e+00,2.447465e+00,-8.413640e-03
2.764063e+00,2.447961e+00,-8.432524e-03
2.764687e+00,2.448456e+00,-8.451673e-03
2.765312e+00,2.448952e+00,-8.471086e-03
2.765938e+00,2.449447e+00,-8.490760e-03
2.766563e+00,2.449942e+00,-8.510697e-03
2.767187e+00,2.450437e+00,-8.530893e-03
2.767812e+00,2.450931e+00,-8.551349e-03
2.768438e+00,2.451426e+00,-8.572063e-03
2.769062e+00,2.451920e+00,-8.593034e-03
2.769687e+00,2.452414e+00,-8.614260e-03
2.770313e+00,2.452908e+00,-8.635742e-03
2.770938e+00,2.453401e+00,-8.657477e-03
2.771562e+00,2.453895e+00,-8.679464e-03
2.772187e+00,2.454388e+00,-8.701702e-03
2.772813e+00,2.454881e+00,-8.724190e-03
2.773438e+00,2.455374e+00,-8.746926e-03
2.774062e+00,2.455866e+00,-8.769910e-03
2.774688e+00,2.456359e+00,-8.793138e-03
2.775313e+00,2.456851e+00,-8.816611e-03
2.775937e+00,2.457343e+00,-8.840327e-03
2.776562e+00,2.457835e+00,-8.864284e-03
2.777188e+00,2.458326e+00,-8.888481e-03
2.777813e+00,2.458818e+00,-8.912917e-03
2.778437e+00,2.459309e+00,-8.937589e-03
2.779063e+00,2.459800e+00,-8.962497e-03
2.779688e+00,2.460291e+00,-8.987638e-03
2.780312e+00,2.460781e+00,-9.013011e-03
2.780937e+00,2.461272e+00,-9.038615e-03
2.781563e+00,2.461762e+00,-9.064447e-03
2.782188e+00,2.462252e+00,-9.090507e-03
2.782812e+00,2.462742e+00,-9.116791e-03
2.783437e+00,2.463231e+00,-9.143300e-03
2.784063e+00,2.463721e+00,-9.170030e-03
2.784687e+00,2.464210e+00,-9.196980e-03
2.785312e+00,2.464699e+00,-9.224149e-03
2.785938e+00,2.465188e+00,-9.251534e-03
2.786563e+00,2.465677e+00,-9.279133e-03
2.787187e+00,2.466165e+00,-9.306946e-03
2.787812e+00,2.466653e+00,-9.334968e-03
2.788438e+00,2.467141e+00,-9.363200e-03
2.789062e+00,2.467629e+00,-9.391638e-03
2.789687e+00,2.468117e+00,-9.420282e-03
2.790313e+00,2.468604e+00,-9.449127e-03
2.790938e+00,2.469092e+00,-9.478174e-03
2.791562e+00,2.469579e+00,-9.507420e-03
2.792187e+00,2.470066e+00,-9.536862e-03
2.792813e+00,2.470552e+00,-9.566498e-03
2.793438e+00,2.471039e+00,-9.596327e-03
2.794062e+00,2.471525e+00,-9.626346e-03
2.794688e+00,2.472011e+00,-9.656553e-03
2.795313e+00,2.472497e+00,-9.686945e-03
2.795937e+00,2.472982e+00,-9.717522e-03
2.796562e+00,2.473468e+00,-9.748279e-03
2.797188e+00,2.473953e+00,-9.779216e-03
2.797813e+00,2.474438e+00,-9.810329e-03
2.798437e+00,2.474923e+00,-9.841617e-03
2.799062e+00,2.475408e+00,-9.873076e-03
2.799688e+00,2.475892e+00,-9.904706e-03
2.800312e+00,2.476376e+00,-9.936502e-03
2.800937e+00,2.476860e+00,-9.968464e-03
2.801563e+00,2.477344e+00,-1.000059e-02
2.802188e+00,2.477828e+00,-1.003287e-02
2.802812e+00,2.478311e+00,-1.006531e-02
2.803437e+00,2.478795e+00,-1.009791e-02
2.804063e+00,2.479278e+00,-1.013066e-02
2.804688e+00,2.479760e+00,-1.016356e-02
2.805312e+00,2.480243e+00,-1.019660e-02
2.805938e+00,2.480726e+00,-1.022979e-02
2.806563e+00,2.481208e+00,-1.026313e-02
2.807187e+00,2.481690e+00,-1.029660e-02
2.807812e+00,2.482172e+00,-1.033021e-02
2.808438e+00,2.482653e+00,-1.036395e-02
2.809063e+00,2.483135e+00,-1.039783e-02
2.809687e+00,2.483616e+00,-1.043183e-02
2.810313e+00,2.484097e+00,-1.046596e-02
2.810938e+00,2.484578e+00,-1.050022e-02
2.811562e+00,2.485058e+00,-1.053459e-02
2.812187e+00,2.485539e+00,-1.056909e-02
2.812813e+00,2.486019e+00,-1.060369e-02
2.813438e+00,2.486499e+00,-1.063841e-02
2.814062e+00,2.486979e+00,-1.067324e-02
2.814687e+00,2.487458e+00,-1.070818e-02
2.815313e+00,2.487938e+00,-1.074322e-02
2.815937e+00,2.488417e+00,-1.077836e-02
2.816562e+00,2.488896e+00,-1.081360e-02
2.817188e+00,2.489375e+00,-1.084893e-02
2.817813e+00,2.489853e+00,-1.088435e-02
2.818437e+00,2.490332e+00,-1.091987e-02
2.819062e+00,2.490810e+00,-1.095547e-02
2.819688e+00,2.491288e+00,-1.099115e-02
2.820312e+00,2.491765e+00,-1.102692e-02
2.820937e+00,2.492243e+00,-1.106276e-02
2.821563e+00,2.492720e+00,-1.109867e-02
2.822188e+00,2.493198e+00,-1.113466e-02
2.822812e+00,2.493674e+00,-1.117071e-02
2.823437e+00,2.494151e+00,-1.120683e-02
2.824063e+00,2.494628e+00,-1.124301e-02
2.824688e+00,2.495104e+00,-1.127925e-02
2.825312e+00,2.495580e+00,-1.131555e-02
2.825938e+00,2.496056e+00,-1.135190e-02
2.826563e+00,2.496532e+00,-1.138830e-02
2.827187e+00,2.497007e+00,-1.142474e-02
2.827812e+00,2.497483e+00,-1.146123e-02
2.828438e+00,2.497958e+00,-1.149775e-02
2.829063e+00,2.498433e+00,-1.153431e-02
2.829687e+00,2.498907e+00,-1.157091e-02
2.830312e+00,2.499382e+00,-1.160754e-02
2.830938e+00,2.499856e+00,-1.164419e-02
2.831562e+00,2.500330e+00,-1.168087e-02
2.832187e+00,2.500804e+00,-1.171757e-02
2.832813e+00,2.501278e+00,-1.175428e-02
2.833438e+00,2.501751e+00,-1.179101e-02
2.834062e+00,2.502224e+00,-1.182775e-02
2.834687e+00,2.502697e+00,-1.186450e-02
2.835313e+00,2.503170e+00,-1.190125e-02
2.835938e+00,2.503643e+00,-1.193801e-02
2.836562e+00,2.504115e+00,-1.197476e-02
2.837188e+00,2.504587e+00,-1.201150e-02
2.837813e+00,2.505059e+00,-1.204824e-02
2.838437e+00,2.505531e+00,-1.208496e-02
2.839062e+00,2.506003e+00,-1.212167e-02
2.839688e+00,2.506474e+00,-1.215836e-02
2.840313e+00,2.506945e+00,-1.219502e-02
2.840937e+00,2.507416e+00,-1.223166e-02
2.841563e+00,2.507887e+00,-1.226827e-02
2.842188e+00,2.508358e+00,-1.230485e-02
2.842812e+00,2.508828e+00,-1.234139e-02
2.843437e+00,2.509298e+00,-1.237789e-02
2.844063e+00,2.509768e+00,-1.241435e-02
2.844688e+00,2.510238e+00,-1.245077e-02
2.845312e+00,2.510707e+00,-1.248713e-02
2.845937e+00,2.511177e+00,-1.252344e-02
2.846563e+00,2.511646e+00,-1.255970e-02
2.847187e+00,2.512115e+00,-1.259589e-02
2.847812e+00,2.512583e+00,-1.263202e-02
2.848438e+00,2.513052e+00,-1.266809e-02
2.849063e+00,2.513520e+00,-1.270408e-02
2.849687e+00,2.513988e+00,-1.274001e-02
2.850312e+00,2.514456e+00,-1.277585e-02
2.850938e+00,2.514924e+00,-1.281162e-02
2.851562e+00,2.515391e+00,-1.284730e-02
2.852187e+00,2.515858e+00,-1.288289e-02
2.852813e+00,2.516325e+00,-1.291839e-02
2.853438e+00,2.516792e+00,-1.295380e-02
2.854062e+00,2.517259e+00,-1.298911e-02
2.854687e+00,2.517725e+00,-1.302432e-02
2.855313e+00,2.518191e+00,-1.305943e-02
2.855938e+00,2.518657e+00,-1.309443e-02
2.856562e+00,2.519123e+00,-1.312932e-02
2.857188e+00,2.519588e+00,-1.316409e-02
2.857813e+00,2.520054e+00,-1.319874e-02
2.858437e+00,2.520519e+00,-1.323328e-02
2.859062e+00,2.520984e+00,-1.326769e-02
2.859688e+00,2.521449e+00,-1.330197e-02
2.860313e+00,2.521913e+00,-1.333612e-02
2.860937e+00,2.522377e+00,-1.337013e-02
2.861562e+00,2.522841e+00,-1.340401e-02
2.862188e+00,2.523305e+00,-1.343774e-02
2.862812e+00,2.523769e+00,-1.347133e-02
2.863437e+00,2.524232e+00,-1.350477e-02
2.864063e+00,2.524696e+00,-1.353806e-02
2.864688e+00,2.525159e+00,-1.357119e-02
2.865312e+00,2.525621e+00,-1.360416e-02
2.865937e+00,2.526084e+00,-1.363698e-02
2.866563e+00,2.526546e+00,-1.366962e-02
2.867188e+00,2.527009e+00,-1.370210e-02
2.867812e+00,2.527470e+00,-1.373441e-02
2.868438e+00,2.527932e+00,-1.376654e-02
2.869063e+00,2.528394e+00,-1.379849e-02
2.869687e+00,2.528855e+00,-1.383026e-02
2.870312e+00,2.529316e+00,-1.386184e-02
2.870938e+00,2.529777e+00,-1.389324e-02
2.871563e+00,2.530238e+00,-1.392444e-02
2.872187e+00,2.530698e+00,-1.395545e-02
2.872813e+00,2.531159e+00,-1.398626e-02
2.873438e+00,2.531619e+00,-1.401687e-02
2.874062e+00,2.532078e+00,-1.404728e-02
2.874687e+00,2.532538e+00,-1.407747e-02
2.875313e+00,2.532997e+00,-1.410746e-02
2.875938e+00,2.533457e+00,-1.413723e-02
2.876562e+00,2.533916e+00,-1.416678e-02
2.877187e+00,2.534374e+00,-1.419611e-02
2.877813e+00,2.534833e+00,-1.422522e-02
2.878437e+00,2.535291e+00,-1.425410e-02
2.879062e+00,2.535749e+00,-1.428275e-02
2.879688e+00,2.536207e+00,-1.431117e-02
2.880313e+00,2.536665e+00,-1.433935e-02
2.880937e+00,2.537123e+00,-1.436729e-02
2.881562e+00,2.537580e+00,-1.439499e-02
2.882188e+00,2.538037e+00,-1.442244e-02
2.882812e+00,2.538494e+00,-1.444964e-02
2.883437e+00,2.538950e+00,-1.447660e-02
2.884063e+00,2.539407e+00,-1.450329e-02
2.884688e+00,2.539863e+00,-1.452973e-02
2.885312e+00,2.540319e+00,-1.455591e-02
2.885937e+00,2.540775e+00,-1.458183e-02
2.886563e+00,2.541230e+00,-1.460748e-02
2.887188e+00,2.541686e+00,-1.463285e-02
2.887812e+00,2.542141e+00,-1.465796e-02
2.888438e+00,2.542596e+00,-1.468279e-02
2.889063e+00,2.543050e+00,-1.470735e-02
2.889687e+00,2.543505e+00,-1.473162e-02
2.890312e+00,2.543959e+00,-1.475561e-02
2.890938e+00,2.544413e+00,-1.477931e-02
2.891563e+00,2.544867e+00,-1.480272e-02
2.892187e+00,2.545321e+00,-1.482584e-02
2.892812e+00,2.545774e+00,-1.484866e-02
2.893438e+00,2.546227e+00,-1.487119e-02
2.894062e+00,2.546680e+00,-1.489342e-02
2.894687e+00,2.547133e+00,-1.491534e-02
2.895313e+00,2.547586e+00,-1.493696e-02
2.895938e+00,2.548038e+00,-1.495827e-02
2.896562e+00,2.548490e+00,-1.497927e-02
2.897187e+00,2.548942e+00,-1.499996e-02
2.897813e+00,2.549394e+00,-1.502033e-02
2.898438e+00,2.549845e+00,-1.504038e-02
2.899062e+00,2.550296e+00,-1.506011e-02
2.899688e+00,2.550747e+00,-1.507952e-02
2.900313e+00,2.551198e+00,-1.509860e-02
2.900937e+00,2.551649e+00,-1.511736e-02
2.901562e+00,2.552099e+00,-1.513578e-02
2.902188e+00,2.552549e+00,-1.515387e-02
2.902813e+00,2.552999e+00,-1.517163e-02
2.903437e+00,2.553449e+00,-1.518904e-02
2.904063e+00,2.553899e+00,-1.520612e-02
2.904688e+00,2.554348e+00,-1.522286e-02
2.905312e+00,2.554797e+00,-1.523925e-02
2.905937e+00,2.555246e+00,-1.525529e-02
2.906563e+00,2.555694e+00,-1.527099e-02
2.907188e+00,2.556143e+00,-1.528633e-02
2.907812e+00,2.556591e+00,-1.530132e-02
2.908437e+00,2.557039e+00,-1.531596e-02
2.909063e+00,2.557487e+00,-1.533024e-02
2.909687e+00,2.557934e+00,-1.534416e-02
2.910312e+00,2.558382e+00,-1.535771e-02
2.910938e+00,2.558829e+00,-1.537091e-02
2.911563e+00,2.559276e+00,-1.538374e-02
2.912187e+00,2.559722e+00,-1.539620e-02
2.912812e+00,2.560169e+00,-1.540830e-02
2.913438e+00,2.560615e+00,-1.542002e-02
2.914062e+00,2.561061e+00,-1.543137e-02
2.914687e+00,2.561507e+00,-1.544235e-02
2.915313e+00,2.561953e+00,-1.545295e-02
2.915938e+00,2.562398e+00,-1.546317e-02
2.916562e+00,2.562843e+00,-1.547301e-02
2.917187e+00,2.563288e+00,-1.548248e-02
2.917813e+00,2.563733e+00,-1.549156e-02
2.918438e+00,2.564177e+00,-1.550025e-02
2.919062e+00,2.564621e+00,-1.550856e-02
2.919688e+00,2.565065e+00,-1.551648e-02
2.920313e+00,2.565509e+00,-1.552402e-02
2.920937e+00,2.565953e+00,-1.553116e-02
2.921562e+00,2.566396e+00,-1.553791e-02
2.922188e+00,2.566839e+00,-1.554427e-02
2.922813e+00,2.567282e+00,-1.555024e-02
2.923437e+00,2.567725e+00,-1.555580e-02
2.924062e+00,2.568168e+00,-1.556098e-02
2.924688e+00,2.568610e+00,-1.556575e-02
2.925312e+00,2.569052e+00,-1.557013e-02
2.925937e+00,2.569494e+00,-1.557410e-02
2.926563e+00,2.569935e+00,-1.557767e-02
2.927188e+00,2.570377e+00,-1.558084e-02
2.927812e+00,2.570818e+00,-1.558361e-02
2.928437e+00,2.571259e+00,-1.558597e-02
2.929063e+00,2.571700e+00,-1.558793e-02
2.929688e+00,2.572140e+00,-1.558948e-02
2.930312e+00,2.572580e+00,-1.559062e-02
2.930938e+00,2.573021e+00,-1.559136e-02
2.931563e+00,2.573460e+00,-1.559168e-02
2.932187e+00,2.573900e+00,-1.559160e-02
2.932812e+00,2.574339e+00,-1.559111e-02
2.933438e+00,2.574779e+00,-1.559020e-02
2.934063e+00,2.575218e+00,-1.558888e-02
2.934687e+00,2.575656e+00,-1.558715e-02
2.935313e+00,2.576095e+00,-1.558501e-02
2.935938e+00,2.576533e+00,-1.558245e-02
2.936562e+00,2.576971e+00,-1.557948e-02
2.937187e+00,2.577409e+00,-1.557610e-02
2.937813e+00,2.577847e+00,-1.557230e-02
2.938438e+00,2.578284e+00,-1.556809e-02
2.939062e+00,2.578721e+00,-1.556346e-02
2.939687e+00,2.579158e+00,-1.555841e-02
2.940313e+00,2.579595e+00,-1.555295e-02
2.940937e+00,2.580031e+00,-1.554707e-02
2.941562e+00,2.580468e+00,-1.554077e-02
2.942188e+00,2.580904e+00,-1.553406e-02
2.942813e+00,2.581339e+00,-1.552693e-02
2.943437e+00,2.581775e+00,-1.551939e-02
2.944062e+00,2.582210e+00,-1.551143e-02
2.944688e+00,2.582646e+00,-1.550305e-02
2.945312e+00,2.583081e+00,-1.549425e-02
2.945937e+00,2.583515e+00,-1.548504e-02
2.946563e+00,2.583950e+00,-1.547541e-02
2.947188e+00,2.584384e+00,-1.546537e-02
2.947812e+00,2.584818e+00,-1.545491e-02
2.948437e+00,2.585252e+00,-1.544404e-02
2.949063e+00,2.585685e+00,-1.543275e-02
2.949688e+00,2.586119e+00,-1.542104e-02
2.950312e+00,2.586552e+00,-1.540892e-02
2.950938e+00,2.586985e+00,-1.539639e-02
2.951563e+00,2.587418e+00,-1.538345e-02
2.952187e+00,2.587850e+00,-1.537009e-02
2.952812e+00,2.588282e+00,-1.535632e-02
2.953438e+00,2.588714e+00,-1.534213e-02
2.954063e+00,2.589146e+00,-1.532754e-02
2.954687e+00,2.589578e+00,-1.531254e-02
2.955312e+00,2.590009e+00,-1.529712e-02
2.955938e+00,2.590440e+00,-1.528130e-02
2.956562e+00,2.590871e+00,-1.526507e-02
2.957187e+00,2.591302e+00,-1.524844e-02
2.957813e+00,2.591732e+00,-1.523140e-02
2.958438e+00,2.592162e+00,-1.521395e-02
2.959062e+00,2.592592e+00,-1.519610e-02
2.959687e+00,2.593022e+00,-1.517785e-02
2.960313e+00,2.593452e+00,-1.515919e-02
2.960938e+00,2.593881e+00,-1.514014e-02
2.961562e+00,2.594310e+00,-1.512069e-02
2.962188e+00,2.594739e+00,-1.510083e-02
2.962813e+00,2.595167e+00,-1.508059e-02
2.963437e+00,2.595596e+00,-1.505994e-02
2.964062e+00,2.596024e+00,-1.503891e-02
2.964688e+00,2.596452e+00,-1.501748e-02
2.965313e+00,2.596880e+00,-1.499566e-02
2.965937e+00,2.597307e+00,-1.497344e-02
2.966563e+00,2.597734e+00,-1.495085e-02
2.967188e+00,2.598161e+00,-1.492786e-02
2.967812e+00,2.598588e+00,-1.490449e-02
2.968437e+00,2.599015e+00,-1.488074e-02
2.969063e+00,2.599441e+00,-1.485661e-02
2.969688e+00,2.599867e+00,-1.483209e-02
2.970312e+00,2.600293e+00,-1.480720e-02
2.970937e+00,2.600719e+00,-1.478194e-02
2.971563e+00,2.601144e+00,-1.475630e-02
2.972187e+00,2.601569e+00,-1.473029e-02
2.972812e+00,2.601994e+00,-1.470390e-02
2.973438e+00,2.602419e+00,-1.467715e-02
2.974063e+00,2.602844e+00,-1.465004e-02
2.974687e+00,2.603268e+00,-1.462256e-02
2.975312e+00,2.603692e+00,-1.459472e-02
2.975938e+00,2.604116e+00,-1.456652e-02
2.976562e+00,2.604540e+00,-1.453796e-02
2.977187e+00,2.604963e+00,-1.450905e-02
2.977813e+00,2.605386e+00,-1.447978e-02
2.978438e+00,2.605809e+00,-1.445017e-02
2.979062e+00,2.606232e+00,-1.442021e-02
2.979687e+00,2.606654e+00,-1.438990e-02
2.980313e+00,2.607076e+00,-1.435925e-02
2.980938e+00,2.607498e+00,-1.432826e-02
2.981562e+00,2.607920e+00,-1.429693e-02
2.982188e+00,2.608342e+00,-1.426527e-02
2.982813e+00,2.608763e+00,-1.423327e-02
2.983437e+00,2.609184e+00,-1.420095e-02
2.984062e+00,2.609605e+00,-1.416830e-02
2.984688e+00,2.610026e+00,-1.413532e-02
2.985313e+00,2.610446e+00,-1.410202e-02
2.985937e+00,2.610866e+00,-1.406841e-02
2.986562e+00,2.611286e+00,-1.403448e-02
2.987188e+00,2.611706e+00,-1.400023e-02
2.987812e+00,2.612125e+00,-1.396568e-02
2.988437e+00,2.612544e+00,-1.393082e-02
2.989063e+00,2.612963e+00,-1.389566e-02
2.989688e+00,2.613382e+00,-1.386020e-02
2.990312e+00,2.613801e+00,-1.382444e-02
2.990937e+00,2.614219e+00,-1.378838e-02
2.991563e+00,2.614637e+00,-1.375204e-02
2.992188e+00,2.615055e+00,-1.371541e-02
2.992812e+00,2.615473e+00,-1.367849e-02
2.993438e+00,2.615890e+00,-1.364129e-02
2.994063e+00,2.616307e+00,-1.360382e-02
2.994687e+00,2.616724e+00,-1.356607e-02
2.995312e+00,2.617141e+00,-1.352805e-02
2.995938e+00,2.617557e+00,-1.348976e-02
2.996563e+00,2.617974e+00,-1.345121e-02
2.997187e+00,2.618390e+00,-1.341240e-02
2.997813e+00,2.618805e+00,-1.337334e-02
2.998438e+00,2.619221e+00,-1.333402e-02
2.999062e+00,2.619636e+00,-1.329445e-02
2.999687e+00,2.620051e+00,-1.325464e-02
3.000313e+00,2.620466e+00,-1.321458e-02
3.000938e+00,2.620881e+00,-1.317429e-02
3.001562e+00,2.621295e+00,-1.313376e-02
3.002187e+00,2.621709e+00,-1.309300e-02
3.002813e+00,2.622123e+00,-1.305202e-02
3.003437e+00,2.622537e+00,-1.301081e-02
3.004062e+00,2.622950e+00,-1.296939e-02
3.004688e+00,2.623364e+00,-1.292775e-02
3.005313e+00,2.623776e+00,-1.288590e-02
3.005937e+00,2.624189e+00,-1.284384e-02
3.006562e+00,2.624602e+00,-1.280158e-02
3.007188e+00,2.625014e+00,-1.275912e-02
3.007812e+00,2.625426e+00,-1.271647e-02
3.008437e+00,2.625838e+00,-1.267363e-02
3.009063e+00,2.626249e+00,-1.263060e-02
3.009688e+00,2.626661e+00,-1.258739e-02
3.010312e+00,2.627072e+00,-1.254401e-02
3.010937e+00,2.627483e+00,-1.250045e-02
3.011563e+00,2.627893e+00,-1.245672e-02
3.012188e+00,2.628304e+00,-1.241283e-02
3.012812e+00,2.628714e+00,-1.236877e-02
3.013438e+00,2.629124e+00,-1.232456e-02
3.014063e+00,2.629534e+00,-1.228020e-02
3.014687e+00,2.629943e+00,-1.223570e-02
3.015312e+00,2.630352e+00,-1.219105e-02
3.015938e+00,2.630761e+00,-1.214626e-02
3.016563e+00,2.631170e+00,-1.210134e-02
3.017187e+00,2.631579e+00,-1.205629e-02
3.017812e+00,2.631987e+00,-1.201112e-02
3.018438e+00,2.632395e+00,-1.196583e-02
3.019062e+00,2.632803e+00,-1.192042e-02
3.019687e+00,2.633211e+00,-1.187491e-02
3.020313e+00,2.633618e+00,-1.182928e-02
3.020938e+00,2.634025e+00,-1.178356e-02
3.021562e+00,2.634432e+00,-1.173774e-02
3.022187e+00,2.634839e+00,-1.169183e-02
3.022813e+00,2.635245e+00,-1.164583e-02
3.023438e+00,2.635651e+00,-1.159976e-02
3.024062e+00,2.636057e+00,-1.155360e-02
3.024688e+00,2.636463e+00,-1.150737e-02
3.025313e+00,2.636868e+00,-1.146108e-02
3.025937e+00,2.637274e+00,-1.141472e-02
3.026562e+00,2.637679e+00,-1.136831e-02
3.027188e+00,2.638083e+00,-1.132184e-02
3.027813e+00,2.638488e+00,-1.127532e-02
3.028437e+00,2.638892e+00,-1.122877e-02
3.029063e+00,2.639296e+00,-1.118217e-02
3.029688e+00,2.639700e+00,-1.113554e-02
3.030312e+00,2.640104e+00,-1.108889e-02
3.030937e+00,2.640507e+00,-1.104221e-02
3.031563e+00,2.640910e+00,-1.099552e-02
3.032188e+00,2.641313e+00,-1.094881e-02
3.032812e+00,2.641716e+00,-1.090209e-02
3.033437e+00,2.642118e+00,-1.085538e-02
3.034063e+00,2.642520e+00,-1.080866e-02
3.034687e+00,2.642922e+00,-1.076195e-02
3.035312e+00,2.643324e+00,-1.071526e-02
3.035938e+00,2.643726e+00,-1.066858e-02
3.036563e+00,2.644127e+00,-1.062193e-02
3.037187e+00,2.644528e+00,-1.057531e-02
3.037812e+00,2.644929e+00,-1.052872e-02
3.038438e+00,2.645329e+00,-1.048216e-02
3.039062e+00,2.645729e+00,-1.043566e-02
3.039687e+00,2.646129e+00,-1.038920e-02
3.040313e+00,2.646529e+00,-1.034279e-02
3.040938e+00,2.646929e+00,-1.029645e-02
3.041562e+00,2.647328e+00,-1.025017e-02
3.042187e+00,2.647727e+00,-1.020396e-02
3.042813e+00,2.648126e+00,-1.015782e-02
3.043438e+00,2.648525e+00,-1.011177e-02
3.044062e+00,2.648923e+00,-1.006580e-02
3.044688e+00,2.649321e+00,-1.001992e-02
3.045313e+00,2.649719e+00,-9.974141e-03
3.045937e+00,2.650117e+00,-9.928462e-03
3.046562e+00,2.650514e+00,-9.882889e-03
3.047188e+00,2.650911e+00,-9.837428e-03
3.047813e+00,2.651308e+00,-9.792084e-03
3.048437e+00,2.651705e+00,-9.746863e-03
3.049062e+00,2.652101e+00,-9.701770e-03
3.049688e+00,2.652498e+00,-9.656810e-03
3.050312e+00,2.652894e+00,-9.611988e-03
3.050937e+00,2.653289e+00,-9.567310e-03
3.051563e+00,2.653685e+00,-9.522781e-03
3.052188e+00,2.654080e+00,-9.478407e-03
3.052812e+00,2.654475e+00,-9.434191e-03
3.053437e+00,2.654870e+00,-9.390141e-03
3.054063e+00,2.655265e+00,-9.346261e-03
3.054688e+00,2.655659e+00,-9.302556e-03
3.055312e+00,2.656053e+00,-9.259031e-03
3.055938e+00,2.656447e+00,-9.215693e-03
3.056563e+00,2.656841e+00,-9.172545e-03
3.057187e+00,2.657234e+00,-9.129594e-03
3.057812e+00,2.657627e+00,-9.086844e-03
3.058438e+00,2.658020e+00,-9.044301e-03
3.059063e+00,2.658413e+00,-9.001970e-03
3.059687e+00,2.658805e+00,-8.959856e-03
3.060313e+00,2.659197e+00,-8.917965e-03
3.060938e+00,2.659589e+00,-8.876301e-03
3.061562e+00,2.659981e+00,-8.834870e-03
3.062187e+00,2.660372e+00,-8.793677e-03
3.062813e+00,2.660763e+00,-8.752726e-03
3.063438e+00,2.661154e+00,-8.712025e-03
3.064062e+00,2.661545e+00,-8.671576e-03
3.064687e+00,2.661936e+00,-8.631386e-03
3.065313e+00,2.662326e+00,-8.591460e-03
3.065937e+00,2.662716e+00,-8.551802e-03
3.066562e+00,2.663106e+00,-8.512419e-03
3.067188e+00,2.663495e+00,-8.473314e-03
3.067813e+00,2.663884e+00,-8.434493e-03
3.068437e+00,2.664273e+00,-8.395960e-03
3.069062e+00,2.664662e+00,-8.357722e-03
3.069688e+00,2.665051e+00,-8.319783e-03
3.070312e+00,2.665439e+00,-8.282148e-03
3.070937e+00,2.665827e+00,-8.244821e-03
3.071563e+00,2.666215e+00,-8.207809e-03
3.072188e+00,2.666603e+00,-8.171115e-03
3.072812e+00,2.666990e+00,-8.134745e-03
3.073437e+00,2.667377e+00,-8.098704e-03
3.074063e+00,2.667764e+00,-8.062995e-03
3.074688e+00,2.668150e+00,-8.027626e-03
3.075312e+00,2.668537e+00,-7.992599e-03
3.075938e+00,2.668923e+00,-7.957920e-03
3.076563e+00,2.669309e+00,-7.923594e-03
3.077187e+00,2.669695e+00,-7.889625e-03
3.077812e+00,2.670080e+00,-7.856018e-03
3.078438e+00,2.670465e+00,-7.822778e-03
3.079063e+00,2.670850e+00,-7.789909e-03
3.079687e+00,2.671235e+00,-7.757417e-03
3.080312e+00,2.671619e+00,-7.725305e-03
3.080938e+00,2.672003e+00,-7.693579e-03
3.081562e+00,2.672387e+00,-7.662242e-03
3.082187e+00,2.672771e+00,-7.631300e-03
3.082813e+00,2.673154e+00,-7.600756e-03
3.083438e+00,2.673538e+00,-7.570616e-03
3.084062e+00,2.673921e+00,-7.540884e-03
3.084687e+00,2.674303e+00,-7.511564e-03
3.085313e+00,2.674686e+00,-7.482660e-03
3.085938e+00,2.675068e+00,-7.454178e-03
3.086562e+00,2.675450e+00,-7.426121e-03
3.087188e+00,2.675832e+00,-7.398493e-03
3.087813e+00,2.676213e+00,-7.371299e-03
3.088437e+00,2.676595e+00,-7.344542e-03
3.089062e+00,2.676976e+00,-7.318228e-03
3.089688e+00,2.677357e+00,-7.292360e-03
3.090313e+00,2.677737e+00,-7.266943e-03
3.090937e+00,2.678117e+00,-7.241980e-03
3.091563e+00,2.678497e+00,-7.217475e-03
3.092188e+00,2.678877e+00,-7.193433e-03
3.092812e+00,2.679257e+00,-7.169857e-03
3.093437e+00,2.679636e+00,-7.146752e-03
3.094063e+00,2.680015e+00,-7.124120e-03
3.094688e+00,2.680394e+00,-7.101967e-03
3.095312e+00,2.680773e+00,-7.080295e-03
3.095937e+00,2.681151e+00,-7.059109e-03
3.096563e+00,2.681529e+00,-7.038413e-03
3.097187e+00,2.681907e+00,-7.018209e-03
3.097812e+00,2.682285e+00,-6.998501e-03
3.098438e+00,2.682662e+00,-6.979294e-03
3.099063e+00,2.683039e+00,-6.960591e-03
3.099687e+00,2.683416e+00,-6.942394e-03
3.100312e+00,2.683793e+00,-6.924708e-03
3.100938e+00,2.684169e+00,-6.907537e-03
3.101562e+00,2.684545e+00,-6.890882e-03
3.102187e+00,2.684921e+00,-6.874748e-03
3.102813e+00,2.685297e+00,-6.859138e-03
3.103438e+00,2.685672e+00,-6.844056e-03
3.104062e+00,2.686047e+00,-6.829503e-03
3.104687e+00,2.686422e+00,-6.815484e-03
3.105313e+00,2.686797e+00,-6.802002e-03
3.105938e+00,2.687171e+00,-6.789059e-03
3.106562e+00,2.687546e+00,-6.776659e-03
3.107188e+00,2.687919e+00,-6.764804e-03
3.107813e+00,2.688293e+00,-6.753497e-03
3.108437e+00,2.688667e+00,-6.742742e-03
3.109062e+00,2.689040e+00,-6.732540e-03
3.109688e+00,2.689413e+00,-6.722895e-03
3.110313e+00,2.689785e+00,-6.713810e-03
3.110937e+00,2.690158e+00,-6.705286e-03
3.111562e+00,2.690530e+00,-6.697327e-03
3.112188e+00,2.690902e+00,-6.689935e-03
3.112812e+00,2.691274e+00,-6.683112e-03
3.113437e+00,2.691645e+00,-6.676862e-03
3.114063e+00,2.692016e+00,-6.671185e-03
3.114688e+00,2.692387e+00,-6.666085e-03
3.115312e+00,2.692758e+00,-6.661564e-03
3.115937e+00,2.693129e+00,-6.657623e-03
3.116563e+00,2.693499e+00,-6.654266e-03
3.117188e+00,2.693869e+00,-6.651494e-03
3.117812e+00,2.694239e+00,-6.649309e-03
3.118438e+00,2.694608e+00,-6.647713e-03
3.119063e+00,2.694977e+00,-6.646708e-03
3.119687e+00,2.695346e+00,-6.646296e-03
3.120312e+00,2.695715e+00,-6.646478e-03
3.120938e+00,2.696084e+00,-6.647257e-03
3.121563e+00,2.696452e+00,-6.648634e-03
3.122187e+00,2.696820e+00,-6.650610e-03
3.122813e+00,2.697188e+00,-6.653188e-03
3.123438e+00,2.697555e+00,-6.656368e-03
3.124062e+00,2.697922e+00,-6.660152e-03
3.124687e+00,2.698289e+00,-6.664541e-03
3.125313e+00,2.698656e+00,-6.669537e-03
3.125938e+00,2.699023e+00,-6.675141e-03
3.126562e+00,2.699389e+00,-6.681355e-03
3.127187e+00,2.699755e+00,-6.688178e-03
3.127813e+00,2.700121e+00,-6.695613e-03
3.128437e+00,2.700486e+00,-6.703659e-03
3.129062e+00,2.700852e+00,-6.712319e-03
3.129688e+00,2.701217e+00,-6.721594e-03
3.130313e+00,2.701581e+00,-6.731482e-03
3.130937e+00,2.701946e+00,-6.741987e-03
3.131562e+00,2.702310e+00,-6.753107e-03
3.132188e+00,2.702674e+00,-6.764845e-03
3.132812e+00,2.703038e+00,-6.777200e-03
3.133437e+00,2.703402e+00,-6.790172e-03
3.134063e+00,2.703765e+00,-6.803763e-03
3.134688e+00,2.704128e+00,-6.817973e-03
3.135312e+00,2.704491e+00,-6.832801e-03
3.135937e+00,2.704853e+00,-6.848248e-03
3.136563e+00,2.705216e+00,-6.864315e-03
3.137188e+00,2.705578e+00,-6.881001e-03
3.137812e+00,2.705939e+00,-6.898306e-03
3.138438e+00,2.706301e+00,-6.916231e-03
3.139063e+00,2.706662e+00,-6.934774e-03
3.139687e+00,2.707023e+00,-6.953937e-03
3.140312e+00,2.707384e+00,-6.973718e-03
3.140938e+00,2.707745e+00,-6.994117e-03
3.141563e+00,2.708105e+00,-7.015135e-03
3.142187e+00,2.708465e+00,-7.036770e-03
3.142812e+00,2.708825e+00,-7.059022e-03
3.143438e+00,2.709184e+00,-7.081890e-03
3.144062e+00,2.709544e+00,-7.105374e-03
3.144687e+00,2.709903e+00,-7.129473e-03
3.145313e+00,2.710261e+00,-7.154186e-03
3.145938e+00,2.710620e+00,-7.179512e-03
3.146562e+00,2.710978e+00,-7.205451e-03
3.147187e+00,2.711336e+00,-7.232001e-03
3.147813e+00,2.711694e+00,-7.259162e-03
3.148438e+00,2.712052e+00,-7.286931e-03
3.149062e+00,2.712409e+00,-7.315309e-03
3.149688e+00,2.712766e+00,-7.344293e-03
3.150313e+00,2.713123e+00,-7.373882e-03
3.150937e+00,2.713479e+00,-7.404075e-03
3.151562e+00,2.713836e+00,-7.434871e-03
3.152188e+00,2.714192e+00,-7.466267e-03
3.152813e+00,2.714547e+00,-7.498263e-03
3.153437e+00,2.714903e+00,-7.530856e-03
3.154063e+00,2.715258e+00,-7.564044e-03
3.154688e+00,2.715613e+00,-7.597827e-03
3.155312e+00,2.715968e+00,-7.632201e-03
3.155937e+00,2.716323e+00,-7.667165e-03
3.156563e+00,2.716677e+00,-7.702718e-03
3.157188e+00,2.717031e+00,-7.738856e-03
3.157812e+00,2.717385e+00,-7.775577e-03
3.158437e+00,2.717738e+00,-7.812880e-03
3.159063e+00,2.718091e+00,-7.850762e-03
3.159687e+00,2.718444e+00,-7.889221e-03
3.160312e+00,2.718797e+00,-7.928254e-03
3.160938e+00,2.719150e+00,-7.967858e-03
3.161563e+00,2.719502e+00,-8.008031e-03
3.162187e+00,2.719854e+00,-8.048771e-03
3.162812e+00,2.720206e+00,-8.090074e-03
3.163438e+00,2.720557e+00,-8.131938e-03
3.164062e+00,2.720909e+00,-8.174360e-03
3.164687e+00,2.721260e+00,-8.217337e-03
3.165313e+00,2.721610e+00,-8.260866e-03
3.165938e+00,2.721961e+00,-8.304944e-03
3.166562e+00,2.722311e+00,-8.349567e-03
3.167187e+00,2.722661e+00,-8.394733e-03
3.167813e+00,2.723011e+00,-8.440438e-03
3.168438e+00,2.723360e+00,-8.486679e-03
3.169062e+00,2.723709e+00,-8.533452e-03
3.169688e+00,2.724058e+00,-8.580755e-03
3.170313e+00,2.724407e+00,-8.628582e-03
3.170937e+00,2.724756e+00,-8.676931e-03
3.171562e+00,2.725104e+00,-8.725799e-03
3.172188e+00,2.725452e+00,-8.775180e-03
3.172813e+00,2.725800e+00,-8.825072e-03
3.173437e+00,2.726147e+00,-8.875470e-03
3.174062e+00,2.726494e+00,-8.926371e-03
3.174688e+00,2.726841e+00,-8.977771e-03
3.175312e+00,2.727188e+00,-9.029665e-03
3.175937e+00,2.727534e+00,-9.082049e-03
3.176563e+00,2.727881e+00,-9.134920e-03
3.177188e+00,2.728226e+00,-9.188272e-03
3.177812e+00,2.728572e+00,-9.242101e-03
3.178437e+00,2.728918e+00,-9.296404e-03
3.179063e+00,2.729263e+00,-9.351175e-03
3.179688e+00,2.729608e+00,-9.406410e-03
3.180312e+00,2.729952e+00,-9.462104e-03
3.180938e+00,2.730297e+00,-9.518253e-03
3.181563e+00,2.730641e+00,-9.574852e-03
3.182187e+00,2.730985e+00,-9.631897e-03
3.182812e+00,2.731329e+00,-9.689381e-03
3.183438e+00,2.731672e+00,-9.747301e-03
3.184063e+00,2.732015e+00,-9.805651e-03
3.184687e+00,2.732358e+00,-9.864427e-03
3.185313e+00,2.732701e+00,-9.923623e-03
3.185938e+00,2.733043e+00,-9.983234e-03
3.186562e+00,2.733385e+00,-1.004325e-02
3.187187e+00,2.733727e+00,-1.010368e-02
3.187813e+00,2.734069e+00,-1.016450e-02
3.188438e+00,2.734410e+00,-1.022572e-02
3.189062e+00,2.734751e+00,-1.028733e-02
3.189687e+00,2.735092e+00,-1.034932e-02
3.190313e+00,2.735433e+00,-1.041169e-02
3.190937e+00,2.735773e+00,-1.047443e-02
3.191562e+00,2.736113e+00,-1.053753e-02
3.192188e+00,2.736453e+00,-1.060099e-02
3.192813e+00,2.736792e+00,-1.066481e-02
3.193437e+00,2.737132e+00,-1.072898e-02
3.194062e+00,2.737471e+00,-1.079349e-02
3.194688e+00,2.737810e+00,-1.085834e-02
3.195312e+00,2.738148e+00,-1.092352e-02
3.195937e+00,2.738486e+00,-1.098902e-02
3.196563e+00,2.738825e+00,-1.105484e-02
3.197188e+00,2.739162e+00,-1.112097e-02
3.197812e+00,2.739500e+00,-1.118741e-02
3.198437e+00,2.739837e+00,-1.125415e-02
3.199063e+00,2.740174e+00,-1.132118e-02
3.199688e+00,2.740511e+00,-1.138850e-02
3.200312e+00,2.740847e+00,-1.145610e-02
3.200938e+00,2.741184e+00,-1.152398e-02
3.201563e+00,2.741520e+00,-1.159212e-02
3.202187e+00,2.741855e+00,-1.166052e-02
3.202812e+00,2.742191e+00,-1.172918e-02
3.203438e+00,2.742526e+00,-1.179808e-02
3.204063e+00,2.742861e+00,-1.186723e-02
3.204687e+00,2.743196e+00,-1.193661e-02
3.205312e+00,2.743530e+00,-1.200621e-02
3.205938e+00,2.743865e+00,-1.207604e-02
3.206562e+00,2.744199e+00,-1.214608e-02
3.207187e+00,2.744532e+00,-1.221633e-02
3.207813e+00,2.744866e+00,-1.228678e-02
3.208438e+00,2.745199e+00,-1.235742e-02
3.209062e+00,2.745532e+00,-1.242825e-02
3.209687e+00,2.745865e+00,-1.249926e-02
3.210313e+00,2.746197e+00,-1.257043e-02
3.210938e+00,2.746529e+00,-1.264177e-02
3.211562e+00,2.746861e+00,-1.271327e-02
3.212188e+00,2.747193e+00,-1.278492e-02
3.212813e+00,2.747524e+00,-1.285671e-02
3.213437e+00,2.747855e+00,-1.292864e-02
3.214062e+00,2.748186e+00,-1.300069e-02
3.214688e+00,2.748517e+00,-1.307287e-02
3.215313e+00,2.748847e+00,-1.314515e-02
3.215937e+00,2.749177e+00,-1.321754e-02
3.216563e+00,2.749507e+00,-1.329004e-02
3.217188e+00,2.749837e+00,-1.336262e-02
3.217812e+00,2.750166e+00,-1.343528e-02
3.218437e+00,2.750495e+00,-1.350802e-02
3.219063e+00,2.750824e+00,-1.358083e-02
3.219688e+00,2.751152e+00,-1.365369e-02
3.220312e+00,2.751481e+00,-1.372661e-02
3.220937e+00,2.751809e+00,-1.379958e-02
3.221563e+00,2.752137e+00,-1.387258e-02
3.222187e+00,2.752464e+00,-1.394561e-02
3.222812e+00,2.752791e+00,-1.401866e-02
3.223438e+00,2.753118e+00,-1.409172e-02
3.224063e+00,2.753445e+00,-1.416479e-02
3.224687e+00,2.753772e+00,-1.423786e-02
3.225312e+00,2.754098e+00,-1.431092e-02
3.225938e+00,2.754424e+00,-1.438396e-02
3.226562e+00,2.754750e+00,-1.445698e-02
3.227187e+00,2.755075e+00,-1.452996e-02
3.227813e+00,2.755400e+00,-1.460289e-02
3.228438e+00,2.755725e+00,-1.467578e-02
3.229062e+00,2.756050e+00,-1.474861e-02
3.229687e+00,2.756374e+00,-1.482138e-02
3.230313e+00,2.756698e+00,-1.489407e-02
3.230938e+00,2.757022e+00,-1.496668e-02
3.231562e+00,2.757346e+00,-1.503920e-02
3.232188e+00,2.757669e+00,-1.511162e-02
3.232813e+00,2.757993e+00,-1.518394e-02
3.233437e+00,2.758315e+00,-1.525614e-02
3.234062e+00,2.758638e+00,-1.532822e-02
3.234688e+00,2.758960e+00,-1.540017e-02
3.235313e+00,2.759283e+00,-1.547198e-02
3.235937e+00,2.759604e+00,-1.554364e-02
3.236562e+00,2.759926e+00,-1.561515e-02
3.237188e+00,2.760247e+00,-1.568649e-02
3.237812e+00,2.760568e+00,-1.575767e-02
3.238437e+00,2.760889e+00,-1.582866e-02
3.239063e+00,2.761210e+00,-1.589947e-02
3.239688e+00,2.761530e+00,-1.597008e-02
3.240312e+00,2.761850e+00,-1.604049e-02
3.240937e+00,2.762170e+00,-1.611069e-02
3.241563e+00,2.762489e+00,-1.618067e-02
3.242188e+00,2.762809e+00,-1.625041e-02
3.242812e+00,2.763127e+00,-1.631993e-02
3.243438e+00,2.763446e+00,-1.638919e-02
3.244063e+00,2.763765e+00,-1.645821e-02
3.244687e+00,2.764083e+00,-1.652696e-02
3.245312e+00,2.764401e+00,-1.659545e-02
3.245938e+00,2.764719e+00,-1.666365e-02
3.246563e+00,2.765036e+00,-1.673158e-02
3.247187e+00,2.765353e+00,-1.679921e-02
3.247813e+00,2.765670e+00,-1.686653e-02
3.248438e+00,2.765987e+00,-1.693355e-02
3.249062e+00,2.766303e+00,-1.700025e-02
3.249687e+00,2.766619e+00,-1.706663e-02
3.250313e+00,2.766935e+00,-1.713267e-02
3.250938e+00,2.767251e+00,-1.719837e-02
3.251562e+00,2.767566e+00,-1.726371e-02
3.252187e+00,2.767881e+00,-1.732871e-02
3.252813e+00,2.768196e+00,-1.739333e-02
3.253437e+00,2.768510e+00,-1.745758e-02
3.254062e+00,2.768825e+00,-1.752145e-02
3.254688e+00,2.769139e+00,-1.758493e-02
3.255313e+00,2.769452e+00,-1.764801e-02
3.255937e+00,2.769766e+00,-1.771069e-02
3.256562e+00,2.770079e+00,-1.777295e-02
3.257188e+00,2.770392e+00,-1.783479e-02
3.257812e+00,2.770705e+00,-1.789620e-02
3.258437e+00,2.771017e+00,-1.795718e-02
3.259063e+00,2.771330e+00,-1.801771e-02
3.259688e+00,2.771642e+00,-1.807778e-02
3.260312e+00,2.771953e+00,-1.813740e-02
3.260937e+00,2.772265e+00,-1.819655e-02
3.261563e+00,2.772576e+00,-1.825522e-02
3.262188e+00,2.772887e+00,-1.831341e-02
3.262812e+00,2.773197e+00,-1.837111e-02
3.263438e+00,2.773508e+00,-1.842831e-02
3.264063e+00,2.773818e+00,-1.848501e-02
3.264687e+00,2.774128e+00,-1.854119e-02
3.265312e+00,2.774437e+00,-1.859685e-02
3.265938e+00,2.774746e+00,-1.865198e-02
3.266563e+00,2.775055e+00,-1.870658e-02
3.267187e+00,2.775364e+00,-1.876063e-02
3.267812e+00,2.775673e+00,-1.881413e-02
3.268438e+00,2.775981e+00,-1.886707e-02
3.269062e+00,2.776289e+00,-1.891945e-02
3.269687e+00,2.776597e+00,-1.897126e-02
3.270313e+00,2.776904e+00,-1.902249e-02
3.270938e+00,2.777211e+00,-1.907313e-02
3.271562e+00,2.777518e+00,-1.912318e-02
3.272187e+00,2.777825e+00,-1.917262e-02
3.272813e+00,2.778131e+00,-1.922146e-02
3.273438e+00,2.778438e+00,-1.926969e-02
3.274062e+00,2.778743e+00,-1.931729e-02
3.274688e+00,2.779049e+00,-1.936427e-02
3.275313e+00,2.779354e+00,-1.941061e-02
3.275937e+00,2.779660e+00,-1.945631e-02
3.276562e+00,2.779964e+00,-1.950136e-02
3.277188e+00,2.780269e+00,-1.954576e-02
3.277813e+00,2.780573e+00,-1.958949e-02
3.278437e+00,2.780877e+00,-1.963256e-02
3.279063e+00,2.781181e+00,-1.967495e-02
3.279688e+00,2.781485e+00,-1.971666e-02
3.280312e+00,2.781788e+00,-1.975769e-02
3.280937e+00,2.782091e+00,-1.979802e-02
3.281563e+00,2.782393e+00,-1.983765e-02
3.282188e+00,2.782696e+00,-1.987657e-02
3.282812e+00,2.782998e+00,-1.991479e-02
3.283437e+00,2.783300e+00,-1.995228e-02
3.284063e+00,2.783602e+00,-1.998906e-02
3.284687e+00,2.783903e+00,-2.002510e-02
3.285312e+00,2.784204e+00,-2.006040e-02
3.285938e+00,2.784505e+00,-2.009497e-02
3.286563e+00,2.784806e+00,-2.012879e-02
3.287187e+00,2.785106e+00,-2.016185e-02
3.287812e+00,2.785406e+00,-2.019416e-02
3.288438e+00,2.785706e+00,-2.022570e-02
3.289062e+00,2.786005e+00,-2.025648e-02
3.289687e+00,2.786304e+00,-2.028648e-02
3.290313e+00,2.786603e+00,-2.031570e-02
3.290938e+00,2.786902e+00,-2.034413e-02
3.291562e+00,2.787201e+00,-2.037178e-02
3.292187e+00,2.787499e+00,-2.039863e-02
3.292813e+00,2.787797e+00,-2.042467e-02
3.293438e+00,2.788094e+00,-2.044992e-02
3.294062e+00,2.788392e+00,-2.047435e-02
3.294688e+00,2.788689e+00,-2.049797e-02
3.295313e+00,2.788986e+00,-2.052077e-02
3.295937e+00,2.789282e+00,-2.054274e-02
3.296562e+00,2.789579e+00,-2.056389e-02
3.297188e+00,2.789875e+00,-2.058420e-02
3.297813e+00,2.790170e+00,-2.060368e-02
3.298437e+00,2.790466e+00,-2.062231e-02
3.299062e+00,2.790761e+00,-2.064010e-02
3.299688e+00,2.791056e+00,-2.065704e-02
3.300312e+00,2.791351e+00,-2.067312e-02
3.300937e+00,2.791645e+00,-2.068834e-02
3.301563e+00,2.791939e+00,-2.070271e-02
3.302188e+00,2.792233e+00,-2.071620e-02
3.302812e+00,2.792527e+00,-2.072883e-02
3.303437e+00,2.792820e+00,-2.074058e-02
3.304063e+00,2.793113e+00,-2.075146e-02
3.304688e+00,2.793406e+00,-2.076146e-02
3.305312e+00,2.793699e+00,-2.077057e-02
3.305938e+00,2.793991e+00,-2.077880e-02
3.306563e+00,2.794283e+00,-2.078614e-02
3.307187e+00,2.794575e+00,-2.079258e-02
3.307812e+00,2.794866e+00,-2.079813e-02
3.308438e+00,2.795158e+00,-2.080278e-02
3.309063e+00,2.795449e+00,-2.080652e-02
3.309687e+00,2.795739e+00,-2.080937e-02
3.310313e+00,2.796030e+00,-2.081130e-02
3.310938e+00,2.796320e+00,-2.081233e-02
3.311562e+00,2.796610e+00,-2.081244e-02
3.312187e+00,2.796899e+00,-2.081164e-02
3.312813e+00,2.797189e+00,-2.080993e-02
3.313438e+00,2.797478e+00,-2.080729e-02
3.314062e+00,2.797766e+00,-2.080373e-02
3.314687e+00,2.798055e+00,-2.079925e-02
3.315313e+00,2.798343e+00,-2.079385e-02
3.315937e+00,2.798631e+00,-2.078752e-02
3.316562e+00,2.798919e+00,-2.078026e-02
3.317188e+00,2.799206e+00,-2.077208e-02
3.317813e+00,2.799493e+00,-2.076296e-02
3.318437e+00,2.799780e+00,-2.075291e-02
3.319062e+00,2.800067e+00,-2.074192e-02
3.319688e+00,2.800353e+00,-2.073001e-02
3.320312e+00,2.800639e+00,-2.071715e-02
3.320937e+00,2.800925e+00,-2.070336e-02
3.321563e+00,2.801211e+00,-2.068863e-02
3.322188e+00,2.801496e+00,-2.067296e-02
3.322812e+00,2.801781e+00,-2.065636e-02
3.323437e+00,2.802066e+00,-2.063881e-02
3.324063e+00,2.802350e+00,-2.062033e-02
3.324688e+00,2.802634e+00,-2.060090e-02
3.325312e+00,2.802918e+00,-2.058054e-02
3.325938e+00,2.803202e+00,-2.055923e-02
3.326563e+00,2.803485e+00,-2.053699e-02
3.327187e+00,2.803768e+00,-2.051380e-02
3.327812e+00,2.804051e+00,-2.048967e-02
3.328438e+00,2.804334e+00,-2.046461e-02
3.329063e+00,2.804616e+00,-2.043860e-02
3.329687e+00,2.804898e+00,-2.041166e-02
3.330312e+00,2.805180e+00,-2.038377e-02
3.330938e+00,2.805461e+00,-2.035495e-02
3.331562e+00,2.805742e+00,-2.032519e-02
3.332187e+00,2.806023e+00,-2.029450e-02
3.332813e+00,2.806304e+00,-2.026287e-02
3.333438e+00,2.806584e+00,-2.023031e-02
3.334062e+00,2.806864e+00,-2.019682e-02
3.334687e+00,2.807144e+00,-2.016240e-02
3.335313e+00,2.807424e+00,-2.012704e-02
3.335938e+00,2.807703e+00,-2.009076e-02
3.336562e+00,2.807982e+00,-2.005356e-02
3.337188e+00,2.808261e+00,-2.001543e-02
3.337813e+00,2.808539e+00,-1.997637e-02
3.338437e+00,2.808817e+00,-1.993640e-02
3.339062e+00,2.809095e+00,-1.989551e-02
3.339688e+00,2.809373e+00,-1.985370e-02
3.340313e+00,2.809650e+00,-1.981098e-02
3.340937e+00,2.809927e+00,-1.976735e-02
3.341563e+00,2.810204e+00,-1.972282e-02
3.342188e+00,2.810481e+00,-1.967737e-02
3.342812e+00,2.810757e+00,-1.963103e-02
3.343437e+00,2.811033e+00,-1.958378e-02
3.344063e+00,2.811309e+00,-1.953564e-02
3.344688e+00,2.811584e+00,-1.948660e-02
3.345312e+00,2.811859e+00,-1.943668e-02
3.345937e+00,2.812134e+00,-1.938587e-02
3.346563e+00,2.812409e+00,-1.933417e-02
3.347187e+00,2.812683e+00,-1.928160e-02
3.347812e+00,2.812957e+00,-1.922814e-02
3.348438e+00,2.813231e+00,-1.917382e-02
3.349063e+00,2.813505e+00,-1.911863e-02
3.349687e+00,2.813778e+00,-1.906257e-02
3.350312e+00,2.814051e+00,-1.900566e-02
3.350938e+00,2.814323e+00,-1.894789e-02
3.351562e+00,2.814596e+00,-1.888926e-02
3.352187e+00,2.814868e+00,-1.882979e-02
3.352813e+00,2.815140e+00,-1.876948e-02
3.353438e+00,2.815412e+00,-1.870833e-02
3.354062e+00,2.815683e+00,-1.864635e-02
3.354687e+00,2.815954e+00,-1.858354e-02
3.355313e+00,2.816225e+00,-1.851991e-02
3.355938e+00,2.816495e+00,-1.845546e-02
3.356562e+00,2.816765e+00,-1.839019e-02
3.357188e+00,2.817035e+00,-1.832412e-02
3.357813e+00,2.817305e+00,-1.825725e-02
3.358437e+00,2.817574e+00,-1.818958e-02
3.359062e+00,2.817844e+00,-1.812113e-02
3.359688e+00,2.818112e+00,-1.805188e-02
3.360313e+00,2.818381e+00,-1.798186e-02
3.360937e+00,2.818649e+00,-1.791107e-02
3.361562e+00,2.818917e+00,-1.783950e-02
3.362188e+00,2.819185e+00,-1.776718e-02
3.362812e+00,2.819452e+00,-1.769410e-02
3.363437e+00,2.819720e+00,-1.762028e-02
3.364063e+00,2.819987e+00,-1.754572e-02
3.364688e+00,2.820253e+00,-1.747041e-02
3.365312e+00,2.820520e+00,-1.739439e-02
3.365937e+00,2.820786e+00,-1.731764e-02
3.366563e+00,2.821051e+00,-1.724017e-02
3.367188e+00,2.821317e+00,-1.716200e-02
3.367812e+00,2.821582e+00,-1.708313e-02
3.368438e+00,2.821847e+00,-1.700356e-02
3.369063e+00,2.822112e+00,-1.692331e-02
3.369687e+00,2.822376e+00,-1.684239e-02
3.370312e+00,2.822640e+00,-1.676079e-02
3.370938e+00,2.822904e+00,-1.667853e-02
3.371563e+00,2.823168e+00,-1.659561e-02
3.372187e+00,2.823431e+00,-1.651204e-02
3.372813e+00,2.823694e+00,-1.642784e-02
3.373438e+00,2.823957e+00,-1.634300e-02
3.374062e+00,2.824219e+00,-1.625754e-02
3.374687e+00,2.824482e+00,-1.617147e-02
3.375313e+00,2.824744e+00,-1.608479e-02
3.375938e+00,2.825005e+00,-1.599751e-02
3.376562e+00,2.825267e+00,-1.590964e-02
3.377187e+00,2.825528e+00,-1.582118e-02
3.377813e+00,2.825789e+00,-1.573216e-02
3.378437e+00,2.826049e+00,-1.564257e-02
3.379062e+00,2.826309e+00,-1.555242e-02
3.379688e+00,2.826569e+00,-1.546173e-02
3.380313e+00,2.826829e+00,-1.537050e-02
3.380937e+00,2.827088e+00,-1.527875e-02
3.381562e+00,2.827348e+00,-1.518647e-02
3.382188e+00,2.827607e+00,-1.509368e-02
3.382812e+00,2.827865e+00,-1.500040e-02
3.383437e+00,2.828123e+00,-1.490662e-02
3.384063e+00,2.828381e+00,-1.481236e-02
3.384688e+00,2.828639e+00,-1.471763e-02
3.385312e+00,2.828897e+00,-1.462243e-02
3.385937e+00,2.829154e+00,-1.452679e-02
3.386563e+00,2.829411e+00,-1.443070e-02
3.387188e+00,2.829667e+00,-1.433417e-02
3.387812e+00,2.829924e+00,-1.423723e-02
3.388438e+00,2.830180e+00,-1.413987e-02
3.389063e+00,2.830436e+00,-1.404211e-02
3.389687e+00,2.830691e+00,-1.394396e-02
3.390312e+00,2.830947e+00,-1.384543e-02
3.390938e+00,2.831202e+00,-1.374652e-02
3.391563e+00,2.831456e+00,-1.364725e-02
3.392187e+00,2.831711e+00,-1.354764e-02
3.392812e+00,2.831965e+00,-1.344768e-02
3.393438e+00,2.832219e+00,-1.334739e-02
3.394062e+00,2.832472e+00,-1.324679e-02
3.394687e+00,2.832726e+00,-1.314587e-02
3.395313e+00,2.832979e+00,-1.304466e-02
3.395938e+00,2.833231e+00,-1.294317e-02
3.396562e+00,2.833484e+00,-1.284140e-02
3.397187e+00,2.833736e+00,-1.273936e-02
3.397813e+00,2.833988e+00,-1.263707e-02
3.398438e+00,2.834240e+00,-1.253455e-02
3.399062e+00,2.834491e+00,-1.243179e-02
3.399688e+00,2.834742e+00,-1.232881e-02
3.400313e+00,2.834993e+00,-1.222562e-02
3.400937e+00,2.835243e+00,-1.212224e-02
3.401562e+00,2.835494e+00,-1.201867e-02
3.402188e+00,2.835744e+00,-1.191493e-02
3.402813e+00,2.835993e+00,-1.181103e-02
3.403437e+00,2.836243e+00,-1.170698e-02
3.404063e+00,2.836492e+00,-1.160279e-02
3.404688e+00,2.836741e+00,-1.149847e-02
3.405312e+00,2.836989e+00,-1.139404e-02
3.405937e+00,2.837237e+00,-1.128951e-02
3.406563e+00,2.837485e+00,-1.118488e-02
3.407188e+00,2.837733e+00,-1.108018e-02
3.407812e+00,2.837981e+00,-1.097541e-02
3.408437e+00,2.838228e+00,-1.087058e-02
3.409063e+00,2.838475e+00,-1.076571e-02
3.409687e+00,2.838721e+00,-1.066081e-02
3.410312e+00,2.838968e+00,-1.055589e-02
3.410938e+00,2.839214e+00,-1.045096e-02
3.411563e+00,2.839459e+00,-1.034604e-02
3.412187e+00,2.839705e+00,-1.024114e-02
3.412812e+00,2.839950e+00,-1.013627e-02
3.413438e+00,2.840195e+00,-1.003144e-02
3.414062e+00,2.840440e+00,-9.926662e-03
3.414687e+00,2.840684e+00,-9.821953e-03
3.415313e+00,2.840928e+00,-9.717324e-03
3.415938e+00,2.841172e+00,-9.612787e-03
3.416562e+00,2.841416e+00,-9.508355e-03
3.417187e+00,2.841659e+00,-9.404039e-03
3.417813e+00,2.841902e+00,-9.299852e-03
3.418438e+00,2.842145e+00,-9.195808e-03
3.419062e+00,2.842387e+00,-9.091918e-03
3.419688e+00,2.842629e+00,-8.988194e-03
3.420313e+00,2.842871e+00,-8.884651e-03
3.420937e+00,2.843112e+00,-8.781299e-03
3.421562e+00,2.843354e+00,-8.678152e-03
3.422188e+00,2.843595e+00,-8.575223e-03
3.422813e+00,2.843836e+00,-8.472523e-03
3.423437e+00,2.844076e+00,-8.370067e-03
3.424062e+00,2.844316e+00,-8.267865e-03
3.424688e+00,2.844556e+00,-8.165931e-03
3.425312e+00,2.844796e+00,-8.064278e-03
3.425937e+00,2.845035e+00,-7.962919e-03
3.426563e+00,2.845274e+00,-7.861865e-03
3.427188e+00,2.845513e+00,-7.761130e-03
3.427812e+00,2.845751e+00,-7.660726e-03
3.428437e+00,2.845989e+00,-7.560666e-03
3.429063e+00,2.846227e+00,-7.460962e-03
3.429688e+00,2.846465e+00,-7.361628e-03
3.430312e+00,2.846702e+00,-7.262676e-03
3.430938e+00,2.846940e+00,-7.164118e-03
3.431563e+00,2.847176e+00,-7.065968e-03
3.432187e+00,2.847413e+00,-6.968238e-03
3.432812e+00,2.847649e+00,-6.870940e-03
3.433438e+00,2.847885e+00,-6.774087e-03
3.434063e+00,2.848121e+00,-6.677692e-03
3.434687e+00,2.848356e+00,-6.581767e-03
3.435313e+00,2.848591e+00,-6.486325e-03
3.435938e+00,2.848826e+00,-6.391378e-03
3.436562e+00,2.849061e+00,-6.296940e-03
3.437187e+00,2.849295e+00,-6.203021e-03
3.437813e+00,2.849529e+00,-6.109636e-03
3.438438e+00,2.849763e+00,-6.016796e-03
3.439062e+00,2.849996e+00,-5.924513e-03
3.439687e+00,2.850229e+00,-5.832801e-03
3.440313e+00,2.850462e+00,-5.741671e-03
3.440937e+00,2.850695e+00,-5.651137e-03
3.441562e+00,2.850927e+00,-5.561209e-03
3.442188e+00,2.851159e+00,-5.471901e-03
3.442813e+00,2.851391e+00,-5.383224e-03
3.443437e+00,2.851622e+00,-5.295191e-03
3.444062e+00,2.851853e+00,-5.207814e-03
3.444688e+00,2.852084e+00,-5.121105e-03
3.445312e+00,2.852315e+00,-5.035077e-03
3.445937e+00,2.852545e+00,-4.949740e-03
3.446563e+00,2.852775e+00,-4.865108e-03
3.447188e+00,2.853005e+00,-4.781192e-03
3.447812e+00,2.853234e+00,-4.698004e-03
3.448437e+00,2.853464e+00,-4.615555e-03
3.449063e+00,2.853693e+00,-4.533859e-03
3.449688e+00,2.853921e+00,-4.452926e-03
3.450312e+00,2.854150e+00,-4.372768e-03
3.450938e+00,2.854378e+00,-4.293396e-03
3.451563e+00,2.854605e+00,-4.214823e-03
3.452187e+00,2.854833e+00,-4.137060e-03
3.452812e+00,2.855060e+00,-4.060117e-03
3.453438e+00,2.855287e+00,-3.984008e-03
3.454063e+00,2.855514e+00,-3.908742e-03
3.454687e+00,2.855740e+00,-3.834332e-03
3.455312e+00,2.855966e+00,-3.760787e-03
3.455938e+00,2.856192e+00,-3.688121e-03
3.456562e+00,2.856418e+00,-3.616343e-03
3.457187e+00,2.856643e+00,-3.545465e-03
3.457813e+00,2.856868e+00,-3.475497e-03
3.458438e+00,2.857092e+00,-3.406450e-03
3.459062e+00,2.857317e+00,-3.338336e-03
3.459687e+00,2.857541e+00,-3.271164e-03
3.460313e+00,2.857765e+00,-3.204945e-03
3.460938e+00,2.857988e+00,-3.139691e-03
3.461562e+00,2.858212e+00,-3.075411e-03
3.462188e+00,2.858435e+00,-3.012116e-03
3.462813e+00,2.858657e+00,-2.949815e-03
3.463437e+00,2.858880e+00,-2.888520e-03
3.464062e+00,2.859102e+00,-2.828240e-03
3.464688e+00,2.859324e+00,-2.768986e-03
3.465313e+00,2.859545e+00,-2.710767e-03
3.465937e+00,2.859767e+00,-2.653593e-03
3.466563e+00,2.859988e+00,-2.597474e-03
3.467188e+00,2.860208e+00,-2.542419e-03
3.467812e+00,2.860429e+00,-2.488439e-03
3.468437e+00,2.860649e+00,-2.435542e-03
3.469063e+00,2.860869e+00,-2.383738e-03
3.469688e+00,2.861088e+00,-2.333036e-03
3.470312e+00,2.861308e+00,-2.283446e-03
3.470937e+00,2.861527e+00,-2.234976e-03
3.471563e+00,2.861745e+00,-2.187636e-03
3.472187e+00,2.861964e+00,-2.141433e-03
3.472812e+00,2.862182e+00,-2.096378e-03
3.473438e+00,2.862400e+00,-2.052478e-03
3.474063e+00,2.862617e+00,-2.009742e-03
3.474687e+00,2.862835e+00,-1.968179e-03
3.475312e+00,2.863052e+00,-1.927797e-03
3.475938e+00,2.863268e+00,-1.888604e-03
3.476562e+00,2.863485e+00,-1.850609e-03
3.477187e+00,2.863701e+00,-1.813818e-03
3.477813e+00,2.863917e+00,-1.778240e-03
3.478438e+00,2.864133e+00,-1.743883e-03
3.479062e+00,2.864348e+00,-1.710754e-03
3.479687e+00,2.864563e+00,-1.678861e-03
3.480313e+00,2.864778e+00,-1.648212e-03
3.480938e+00,2.864992e+00,-1.618812e-03
3.481562e+00,2.865206e+00,-1.590671e-03
3.482188e+00,2.865420e+00,-1.563793e-03
3.482813e+00,2.865634e+00,-1.538188e-03
3.483437e+00,2.865847e+00,-1.513860e-03
3.484062e+00,2.866060e+00,-1.490817e-03
3.484688e+00,2.866273e+00,-1.469065e-03
3.485313e+00,2.866485e+00,-1.448611e-03
3.485937e+00,2.866698e+00,-1.429461e-03
3.486562e+00,2.866909e+00,-1.411621e-03
3.487188e+00,2.867121e+00,-1.395096e-03
3.487812e+00,2.867332e+00,-1.379893e-03
3.488437e+00,2.867543e+00,-1.366017e-03
3.489063e+00,2.867754e+00,-1.353475e-03
3.489688e+00,2.867965e+00,-1.342270e-03
3.490312e+00,2.868175e+00,-1.332409e-03
3.490937e+00,2.868385e+00,-1.323897e-03
3.491563e+00,2.868594e+00,-1.316738e-03
3.492188e+00,2.868804e+00,-1.310938e-03
3.492812e+00,2.869013e+00,-1.306500e-03
3.493438e+00,2.869222e+00,-1.303431e-03
3.494063e+00,2.869430e+00,-1.301733e-03
3.494687e+00,2.869638e+00,-1.301412e-03
3.495312e+00,2.869846e+00,-1.302471e-03
3.495938e+00,2.870054e+00,-1.304914e-03
3.496563e+00,2.870261e+00,-1.308746e-03
3.497187e+00,2.870468e+00,-1.313969e-03
3.497813e+00,2.870675e+00,-1.320588e-03
3.498438e+00,2.870881e+00,-1.328605e-03
3.499062e+00,2.871088e+00,-1.338024e-03
3.499687e+00,2.871293e+00,-1.348848e-03
3.500313e+00,2.871499e+00,-1.361080e-03
3.500938e+00,2.871704e+00,-1.374722e-03
3.501562e+00,2.871909e+00,-1.389777e-03
3.502187e+00,2.872114e+00,-1.406247e-03
3.502813e+00,2.872319e+00,-1.424135e-03
3.503437e+00,2.872523e+00,-1.443443e-03
3.504062e+00,2.872727e+00,-1.464173e-03
3.504688e+00,2.872930e+00,-1.486326e-03
3.505313e+00,2.873134e+00,-1.509904e-03
3.505937e+00,2.873337e+00,-1.534909e-03
3.506562e+00,2.873539e+00,-1.561341e-03
3.507188e+00,2.873742e+00,-1.589203e-03
3.507812e+00,2.873944e+00,-1.618494e-03
3.508437e+00,2.874146e+00,-1.649216e-03
3.509063e+00,2.874348e+00,-1.681369e-03
3.509688e+00,2.874549e+00,-1.714954e-03
3.510312e+00,2.874750e+00,-1.749971e-03
3.510937e+00,2.874951e+00,-1.786420e-03
3.511563e+00,2.875151e+00,-1.824302e-03
3.512188e+00,2.875351e+00,-1.863615e-03
3.512812e+00,2.875551e+00,-1.904360e-03
3.513438e+00,2.875751e+00,-1.946535e-03
3.514063e+00,2.875950e+00,-1.990142e-03
3.514687e+00,2.876149e+00,-2.035177e-03
3.515312e+00,2.876348e+00,-2.081641e-03
3.515938e+00,2.876546e+00,-2.129532e-03
3.516563e+00,2.876745e+00,-2.178849e-03
3.517187e+00,2.876943e+00,-2.229590e-03
3.517812e+00,2.877140e+00,-2.281753e-03
3.518438e+00,2.877337e+00,-2.335337e-03
3.519062e+00,2.877534e+00,-2.390340e-03
3.519687e+00,2.877731e+00,-2.446758e-03
3.520313e+00,2.877928e+00,-2.504590e-03
3.520938e+00,2.878124e+00,-2.563834e-03
3.521562e+00,2.878320e+00,-2.624486e-03
3.522187e+00,2.878515e+00,-2.686543e-03
3.522813e+00,2.878711e+00,-2.750002e-03
3.523438e+00,2.878906e+00,-2.814861e-03
3.524062e+00,2.879100e+00,-2.881115e-03
3.524688e+00,2.879295e+00,-2.948761e-03
3.525313e+00,2.879489e+00,-3.017795e-03
3.525937e+00,2.879683e+00,-3.088214e-03
3.526562e+00,2.879876e+00,-3.160012e-03
3.527188e+00,2.880070e+00,-3.233185e-03
3.527813e+00,2.880263e+00,-3.307730e-03
3.528437e+00,2.880455e+00,-3.383641e-03
3.529063e+00,2.880648e+00,-3.460914e-03
3.529688e+00,2.880840e+00,-3.539543e-03
3.530312e+00,2.881032e+00,-3.619524e-03
3.530937e+00,2.881223e+00,-3.700850e-03
3.531563e+00,2.881415e+00,-3.783516e-03
3.532188e+00,2.881606e+00,-3.867518e-03
3.532812e+00,2.881797e+00,-3.952847e-03
3.533437e+00,2.881987e+00,-4.039500e-03
3.534063e+00,2.882177e+00,-4.127469e-03
3.534687e+00,2.882367e+00,-4.216747e-03
3.535312e+00,2.882557e+00,-4.307329e-03
3.535938e+00,2.882746e+00,-4.399208e-03
3.536563e+00,2.882935e+00,-4.492376e-03
3.537187e+00,2.883124e+00,-4.586826e-03
3.537812e+00,2.883312e+00,-4.682552e-03
3.538438e+00,2.883500e+00,-4.779545e-03
3.539062e+00,2.883688e+00,-4.877798e-03
3.539687e+00,2.883875e+00,-4.977304e-03
3.540313e+00,2.884063e+00,-5.078054e-03
3.540938e+00,2.884250e+00,-5.180040e-03
3.541562e+00,2.884436e+00,-5.283254e-03
3.542187e+00,2.884623e+00,-5.387687e-03
3.542813e+00,2.884809e+00,-5.493330e-03
3.543438e+00,2.884995e+00,-5.600176e-03
3.544062e+00,2.885180e+00,-5.708214e-03
3.544688e+00,2.885366e+00,-5.817436e-03
3.545313e+00,2.885551e+00,-5.927833e-03
3.545937e+00,2.885735e+00,-6.039394e-03
3.546562e+00,2.885920e+00,-6.152111e-03
3.547188e+00,2.886104e+00,-6.265973e-03
3.547813e+00,2.886288e+00,-6.380970e-03
3.548437e+00,2.886471e+00,-6.497092e-03
3.549062e+00,2.886655e+00,-6.614330e-03
3.549688e+00,2.886838e+00,-6.732672e-03
3.550312e+00,2.887020e+00,-6.852107e-03
3.550937e+00,2.887203e+00,-6.972626e-03
3.551563e+00,2.887385e+00,-7.094217e-03
3.552188e+00,2.887567e+00,-7.216869e-03
3.552812e+00,2.887748e+00,-7.340570e-03
3.553437e+00,2.887929e+00,-7.465310e-03
3.554063e+00,2.888110e+00,-7.591076e-03
3.554688e+00,2.888291e+00,-7.717857e-03
3.555312e+00,2.888472e+00,-7.845641e-03
3.555938e+00,2.888652e+00,-7.974417e-03
3.556563e+00,2.888831e+00,-8.104171e-03
3.557187e+00,2.889011e+00,-8.234891e-03
3.557812e+00,2.889190e+00,-8.366565e-03
3.558438e+00,2.889369e+00,-8.499181e-03
3.559063e+00,2.889548e+00,-8.632725e-03
3.559687e+00,2.889726e+00,-8.767184e-03
3.560313e+00,2.889904e+00,-8.902546e-03
3.560938e+00,2.890082e+00,-9.038796e-03
3.561562e+00,2.890260e+00,-9.175923e-03
3.562187e+00,2.890437e+00,-9.313912e-03
3.562813e+00,2.890614e+00,-9.452749e-03
3.563438e+00,2.890791e+00,-9.592421e-03
3.564062e+00,2.890967e+00,-9.732914e-03
3.564687e+00,2.891143e+00,-9.874213e-03
3.565313e+00,2.891319e+00,-1.001631e-02
3.565937e+00,2.891495e+00,-1.015917e-02
3.566562e+00,2.891670e+00,-1.030281e-02
3.567188e+00,2.891845e+00,-1.044719e-02
3.567813e+00,2.892020e+00,-1.059231e-02
3.568437e+00,2.892194e+00,-1.073814e-02
3.569062e+00,2.892368e+00,-1.088468e-02
3.569688e+00,2.892542e+00,-1.103191e-02
3.570312e+00,2.892715e+00,-1.117981e-02
3.570937e+00,2.892889e+00,-1.132838e-02
3.571563e+00,2.893062e+00,-1.147758e-02
3.572188e+00,2.893234e+00,-1.162741e-02
3.572812e+00,2.893407e+00,-1.177785e-02
3.573437e+00,2.893579e+00,-1.192889e-02
3.574063e+00,2.893751e+00,-1.208051e-02
3.574688e+00,2.893922e+00,-1.223269e-02
3.575312e+00,2.894094e+00,-1.238542e-02
3.575938e+00,2.894265e+00,-1.253867e-02
3.576563e+00,2.894435e+00,-1.269245e-02
3.577187e+00,2.894606e+00,-1.284672e-02
3.577812e+00,2.894776e+00,-1.300147e-02
3.578438e+00,2.894946e+00,-1.315668e-02
3.579063e+00,2.895115e+00,-1.331235e-02
3.579687e+00,2.895284e+00,-1.346844e-02
3.580312e+00,2.895453e+00,-1.362495e-02
3.580938e+00,2.895622e+00,-1.378185e-02
3.581562e+00,2.895790e+00,-1.393913e-02
3.582187e+00,2.895959e+00,-1.409677e-02
3.582813e+00,2.896126e+00,-1.425476e-02
3.583438e+00,2.896294e+00,-1.441307e-02
3.584062e+00,2.896461e+00,-1.457169e-02
3.584687e+00,2.896628e+00,-1.473060e-02
3.585313e+00,2.896795e+00,-1.488978e-02
3.585938e+00,2.896961e+00,-1.504922e-02
3.586562e+00,2.897127e+00,-1.520890e-02
3.587188e+00,2.897293e+00,-1.536879e-02
3.587813e+00,2.897459e+00,-1.552889e-02
3.588437e+00,2.897624e+00,-1.568916e-02
3.589062e+00,2.897789e+00,-1.584961e-02
3.589688e+00,2.897954e+00,-1.601019e-02
3.590313e+00,2.898118e+00,-1.617091e-02
3.590937e+00,2.898282e+00,-1.633173e-02
3.591563e+00,2.898446e+00,-1.649264e-02
3.592188e+00,2.898610e+00,-1.665362e-02
3.592812e+00,2.898773e+00,-1.681466e-02
3.593437e+00,2.898936e+00,-1.697573e-02
3.594063e+00,2.899099e+00,-1.713681e-02
3.594688e+00,2.899261e+00,-1.729789e-02
3.595312e+00,2.899423e+00,-1.745895e-02
3.595937e+00,2.899585e+00,-1.761996e-02
3.596563e+00,2.899747e+00,-1.778091e-02
3.597187e+00,2.899908e+00,-1.794178e-02
3.597812e+00,2.900069e+00,-1.810256e-02
3.598438e+00,2.900230e+00,-1.826321e-02
3.599063e+00,2.900390e+00,-1.842372e-02
3.599687e+00,2.900550e+00,-1.858408e-02
3.600312e+00,2.900710e+00,-1.874426e-02
3.600938e+00,2.900870e+00,-1.890424e-02
3.601562e+00,2.901029e+00,-1.906401e-02
3.602187e+00,2.901188e+00,-1.922354e-02
3.602813e+00,2.901347e+00,-1.938282e-02
3.603438e+00,2.901505e+00,-1.954182e-02
3.604062e+00,2.901663e+00,-1.970053e-02
3.604687e+00,2.901821e+00,-1.985892e-02
3.605313e+00,2.901979e+00,-2.001698e-02
3.605938e+00,2.902136e+00,-2.017469e-02
3.606562e+00,2.902293e+00,-2.033203e-02
3.607188e+00,2.902450e+00,-2.048897e-02
3.607813e+00,2.902606e+00,-2.064550e-02
3.608437e+00,2.902762e+00,-2.080160e-02
3.609062e+00,2.902918e+00,-2.095725e-02
3.609688e+00,2.903074e+00,-2.111243e-02
3.610313e+00,2.903229e+00,-2.126712e-02
3.610937e+00,2.903384e+00,-2.142129e-02
3.611562e+00,2.903539e+00,-2.157494e-02
3.612188e+00,2.903693e+00,-2.172804e-02
3.612812e+00,2.903847e+00,-2.188057e-02
3.613437e+00,2.904001e+00,-2.203250e-02
3.614063e+00,2.904155e+00,-2.218383e-02
3.614688e+00,2.904308e+00,-2.233453e-02
3.615312e+00,2.904461e+00,-2.248459e-02
3.615937e+00,2.904614e+00,-2.263397e-02
3.616563e+00,2.904766e+00,-2.278267e-02
3.617188e+00,2.904919e+00,-2.293066e-02
3.617812e+00,2.905070e+00,-2.307793e-02
3.618438e+00,2.905222e+00,-2.322444e-02
3.619063e+00,2.905373e+00,-2.337020e-02
3.619687e+00,2.905524e+00,-2.351516e-02
3.620312e+00,2.905675e+00,-2.365933e-02
3.620938e+00,2.905825e+00,-2.380267e-02
3.621563e+00,2.905976e+00,-2.394516e-02
3.622187e+00,2.906125e+00,-2.408680e-02
3.622813e+00,2.906275e+00,-2.422755e-02
3.623438e+00,2.906424e+00,-2.436740e-02
3.624062e+00,2.906573e+00,-2.450633e-02
3.624687e+00,2.906722e+00,-2.464432e-02
3.625313e+00,2.906870e+00,-2.478135e-02
3.625938e+00,2.907019e+00,-2.491741e-02
3.626562e+00,2.907166e+00,-2.505247e-02
3.627187e+00,2.907314e+00,-2.518651e-02
3.627813e+00,2.907461e+00,-2.531952e-02
3.628437e+00,2.907608e+00,-2.545148e-02
3.629062e+00,2.907755e+00,-2.558237e-02
3.629688e+00,2.907901e+00,-2.571216e-02
3.630313e+00,2.908047e+00,-2.584085e-02
3.630937e+00,2.908193e+00,-2.596841e-02
3.631562e+00,2.908339e+00,-2.609482e-02
3.632188e+00,2.908484e+00,-2.622007e-02
3.632812e+00,2.908629e+00,-2.634414e-02
3.633437e+00,2.908774e+00,-2.646700e-02
3.634063e+00,2.908918e+00,-2.658865e-02
3.634688e+00,2.909062e+00,-2.670907e-02
3.635312e+00,2.909206e+00,-2.682823e-02
3.635937e+00,2.909350e+00,-2.694611e-02
3.636563e+00,2.909493e+00,-2.706271e-02
3.637188e+00,2.909636e+00,-2.717800e-02
3.637812e+00,2.909779e+00,-2.729196e-02
3.638438e+00,2.909921e+00,-2.740459e-02
3.639063e+00,2.910063e+00,-2.751585e-02
3.639687e+00,2.910205e+00,-2.762574e-02
3.640312e+00,2.910346e+00,-2.773423e-02
3.640938e+00,2.910487e+00,-2.784131e-02
3.641563e+00,2.910628e+00,-2.794697e-02
3.642187e+00,2.910769e+00,-2.805118e-02
3.642812e+00,2.910909e+00,-2.815393e-02
3.643438e+00,2.911049e+00,-2.825521e-02
3.644062e+00,2.911189e+00,-2.835499e-02
3.644687e+00,2.911329e+00,-2.845326e-02
3.645313e+00,2.911468e+00,-2.855001e-02
3.645938e+00,2.911607e+00,-2.864521e-02
3.646562e+00,2.911745e+00,-2.873886e-02
3.647187e+00,2.911884e+00,-2.883093e-02
3.647813e+00,2.912022e+00,-2.892142e-02
3.648438e+00,2.912160e+00,-2.901030e-02
3.649062e+00,2.912297e+00,-2.909756e-02
3.649688e+00,2.912434e+00,-2.918319e-02
3.650313e+00,2.912571e+00,-2.926717e-02
3.650937e+00,2.912708e+00,-2.934949e-02
3.651562e+00,2.912844e+00,-2.943012e-02
3.652188e+00,2.912980e+00,-2.950907e-02
3.652813e+00,2.913115e+00,-2.958631e-02
3.653437e+00,2.913251e+00,-2.966182e-02
3.654063e+00,2.913386e+00,-2.973560e-02
3.654688e+00,2.913521e+00,-2.980763e-02
3.655312e+00,2.913655e+00,-2.987790e-02
3.655937e+00,2.913790e+00,-2.994639e-02
3.656563e+00,2.913924e+00,-3.001310e-02
3.657188e+00,2.914057e+00,-3.007800e-02
3.657812e+00,2.914191e+00,-3.014108e-02
3.658437e+00,2.914324e+00,-3.020234e-02
3.659063e+00,2.914456e+00,-3.026175e-02
3.659687e+00,2.914589e+00,-3.031931e-02
3.660312e+00,2.914721e+00,-3.037501e-02
3.660938e+00,2.914853e+00,-3.042882e-02
3.661563e+00,2.914985e+00,-3.048075e-02
3.662187e+00,2.915116e+00,-3.053077e-02
3.662812e+00,2.915247e+00,-3.057889e-02
3.663438e+00,2.915378e+00,-3.062508e-02
3.664062e+00,2.915508e+00,-3.066933e-02
3.664687e+00,2.915638e+00,-3.071164e-02
3.665313e+00,2.915768e+00,-3.075199e-02
3.665938e+00,2.915897e+00,-3.079037e-02
3.666562e+00,2.916027e+00,-3.082677e-02
3.667187e+00,2.916156e+00,-3.086119e-02
3.667813e+00,2.916284e+00,-3.089361e-02
3.668438e+00,2.916413e+00,-3.092402e-02
3.669062e+00,2.916541e+00,-3.095242e-02
3.669688e+00,2.916668e+00,-3.097878e-02
3.670313e+00,2.916796e+00,-3.100312e-02
3.670937e+00,2.916923e+00,-3.102541e-02
3.671562e+00,2.917050e+00,-3.104564e-02
3.672188e+00,2.917177e+00,-3.106382e-02
3.672813e+00,2.917303e+00,-3.107993e-02
3.673437e+00,2.917429e+00,-3.109396e-02
3.674062e+00,2.917554e+00,-3.110590e-02
3.674688e+00,2.917680e+00,-3.111575e-02
3.675312e+00,2.917805e+00,-3.112351e-02
3.675937e+00,2.917930e+00,-3.112915e-02
3.676563e+00,2.918054e+00,-3.113269e-02
3.677188e+00,2.918178e+00,-3.113410e-02
3.677812e+00,2.918302e+00,-3.113338e-02
3.678437e+00,2.918426e+00,-3.113054e-02
3.679063e+00,2.918549e+00,-3.112555e-02
3.679688e+00,2.918672e+00,-3.111842e-02
3.680312e+00,2.918795e+00,-3.110915e-02
3.680938e+00,2.918917e+00,-3.109771e-02
3.681563e+00,2.919040e+00,-3.108412e-02
3.682187e+00,2.919161e+00,-3.106836e-02
3.682812e+00,2.919283e+00,-3.105044e-02
3.683438e+00,2.919404e+00,-3.103034e-02
3.684063e+00,2.919525e+00,-3.100807e-02
3.684687e+00,2.919646e+00,-3.098361e-02
3.685313e+00,2.919766e+00,-3.095697e-02
3.685938e+00,2.919886e+00,-3.092815e-02
3.686562e+00,2.920006e+00,-3.089713e-02
3.687187e+00,2.920125e+00,-3.086392e-02
3.687813e+00,2.920244e+00,-3.082852e-02
3.688438e+00,2.920363e+00,-3.079092e-02
3.689062e+00,2.920482e+00,-3.075112e-02
3.689687e+00,2.920600e+00,-3.070912e-02
3.690313e+00,2.920718e+00,-3.066492e-02
3.690937e+00,2.920835e+00,-3.061851e-02
3.691562e+00,2.920953e+00,-3.056990e-02
3.692188e+00,2.921070e+00,-3.051909e-02
3.692813e+00,2.921186e+00,-3.046607e-02
3.693437e+00,2.921303e+00,-3.041084e-02
3.694062e+00,2.921419e+00,-3.035341e-02
3.694688e+00,2.921535e+00,-3.029378e-02
3.695312e+00,2.921650e+00,-3.023194e-02
3.695937e+00,2.921766e+00,-3.016789e-02
3.696563e+00,2.921881e+00,-3.010165e-02
3.697188e+00,2.921995e+00,-3.003321e-02
3.697812e+00,2.922109e+00,-2.996256e-02
3.698437e+00,2.922223e+00,-2.988972e-02
3.699063e+00,2.922337e+00,-2.981469e-02
3.699688e+00,2.922451e+00,-2.973746e-02
3.700312e+00,2.922564e+00,-2.965805e-02
3.700938e+00,2.922677e+00,-2.957645e-02
3.701563e+00,2.922789e+00,-2.949267e-02
3.702187e+00,2.922901e+00,-2.940671e-02
3.702812e+00,2.923013e+00,-2.931857e-02
3.703438e+00,2.923125e+00,-2.922827e-02
3.704063e+00,2.923236e+00,-2.913579e-02
3.704687e+00,2.923347e+00,-2.904116e-02
3.705312e+00,2.923458e+00,-2.894437e-02
3.705938e+00,2.923568e+00,-2.884543e-02
3.706562e+00,2.923678e+00,-2.874435e-02
3.707187e+00,2.923788e+00,-2.864112e-02
3.707813e+00,2.923898e+00,-2.853576e-02
3.708438e+00,2.924007e+00,-2.842828e-02
3.709062e+00,2.924116e+00,-2.831867e-02
3.709687e+00,2.924224e+00,-2.820695e-02
3.710313e+00,2.924332e+00,-2.809312e-02
3.710938e+00,2.924440e+00,-2.797720e-02
3.711562e+00,2.924548e+00,-2.785918e-02
3.712188e+00,2.924655e+00,-2.773908e-02
3.712813e+00,2.924763e+00,-2.761691e-02
3.713437e+00,2.924869e+00,-2.749267e-02
3.714062e+00,2.924976e+00,-2.736637e-02
3.714688e+00,2.925082e+00,-2.723803e-02
3.715313e+00,2.925188e+00,-2.710764e-02
3.715937e+00,2.925293e+00,-2.697523e-02
3.716563e+00,2.925399e+00,-2.684080e-02
3.717188e+00,2.925503e+00,-2.670436e-02
3.717812e+00,2.925608e+00,-2.656592e-02
3.718437e+00,2.925712e+00,-2.642549e-02
3.719063e+00,2.925816e+00,-2.628309e-02
3.719688e+00,2.925920e+00,-2.613872e-02
3.720312e+00,2.926024e+00,-2.599240e-02
3.720937e+00,2.926127e+00,-2.584413e-02
3.721563e+00,2.926230e+00,-2.569394e-02
3.722187e+00,2.926332e+00,-2.554182e-02
3.722812e+00,2.926434e+00,-2.538781e-02
3.723438e+00,2.926536e+00,-2.523190e-02
3.724063e+00,2.926638e+00,-2.507411e-02
3.724687e+00,2.926739e+00,-2.491446e-02
3.725312e+00,2.926840e+00,-2.475296e-02
3.725938e+00,2.926941e+00,-2.458961e-02
3.726562e+00,2.927041e+00,-2.442445e-02
3.727187e+00,2.927141e+00,-2.425747e-02
3.727813e+00,2.927241e+00,-2.408871e-02
3.728438e+00,2.927341e+00,-2.391816e-02
3.729062e+00,2.927440e+00,-2.374585e-02
3.729687e+00,2.927539e+00,-2.357179e-02
3.730313e+00,2.927637e+00,-2.339600e-02
3.730938e+00,2.927736e+00,-2.321849e-02
3.731562e+00,2.927833e+00,-2.303928e-02
3.732188e+00,2.927931e+00,-2.285839e-02
3.732813e+00,2.928029e+00,-2.267583e-02
3.733437e+00,2.928126e+00,-2.249162e-02
3.734062e+00,2.928222e+00,-2.230578e-02
3.734688e+00,2.928319e+00,-2.211832e-02
3.735313e+00,2.928415e+00,-2.192927e-02
3.735937e+00,2.928511e+00,-2.173863e-02
3.736562e+00,2.928606e+00,-2.154644e-02
3.737188e+00,2.928702e+00,-2.135271e-02
3.737812e+00,2.928797e+00,-2.115745e-02
3.738437e+00,2.928891e+00,-2.096068e-02
3.739063e+00,2.928985e+00,-2.076243e-02
3.739688e+00,2.929080e+00,-2.056272e-02
3.740312e+00,2.929173e+00,-2.036156e-02
3.740937e+00,2.929267e+00,-2.015897e-02
3.741563e+00,2.929360e+00,-1.995498e-02
3.742188e+00,2.929453e+00,-1.974960e-02
3.742812e+00,2.929545e+00,-1.954286e-02
3.743438e+00,2.929637e+00,-1.933477e-02
3.744063e+00,2.929729e+00,-1.912536e-02
3.744687e+00,2.929821e+00,-1.891465e-02
3.745312e+00,2.929912e+00,-1.870266e-02
3.745938e+00,2.930003e+00,-1.848941e-02
3.746563e+00,2.930094e+00,-1.827492e-02
3.747187e+00,2.930184e+00,-1.805922e-02
3.747813e+00,2.930274e+00,-1.784233e-02
3.748438e+00,2.930364e+00,-1.762427e-02
3.749062e+00,2.930454e+00,-1.740506e-02
3.749687e+00,2.930543e+00,-1.718473e-02
3.750313e+00,2.930632e+00,-1.696330e-02
3.750938e+00,2.930720e+00,-1.674079e-02
3.751562e+00,2.930809e+00,-1.651723e-02
3.752187e+00,2.930897e+00,-1.629264e-02
3.752813e+00,2.930984e+00,-1.606705e-02
3.753437e+00,2.931072e+00,-1.584047e-02
3.754062e+00,2.931159e+00,-1.561294e-02
3.754688e+00,2.931246e+00,-1.538448e-02
3.755313e+00,2.931332e+00,-1.515511e-02
3.755937e+00,2.931418e+00,-1.492485e-02
3.756562e+00,2.931504e+00,-1.469374e-02
3.757188e+00,2.931590e+00,-1.446180e-02
3.757812e+00,2.931675e+00,-1.422905e-02
3.758437e+00,2.931760e+00,-1.399553e-02
3.759063e+00,2.931845e+00,-1.376124e-02
3.759688e+00,2.931929e+00,-1.352623e-02
3.760312e+00,2.932013e+00,-1.329052e-02
3.760937e+00,2.932097e+00,-1.305413e-02
3.761563e+00,2.932180e+00,-1.281709e-02
3.762188e+00,2.932263e+00,-1.257943e-02
3.762812e+00,2.932346e+00,-1.234117e-02
3.763438e+00,2.932429e+00,-1.210234e-02
3.764063e+00,2.932511e+00,-1.186297e-02
3.764687e+00,2.932593e+00,-1.162309e-02
3.765312e+00,2.932675e+00,-1.138272e-02
3.765938e+00,2.932756e+00,-1.114189e-02
3.766563e+00,2.932837e+00,-1.090063e-02
3.767187e+00,2.932918e+00,-1.065896e-02
3.767812e+00,2.932998e+00,-1.041692e-02
3.768438e+00,2.933078e+00,-1.017453e-02
3.769062e+00,2.933158e+00,-9.931819e-03
3.769687e+00,2.933238e+00,-9.688817e-03
3.770313e+00,2.933317e+00,-9.445553e-03
3.770938e+00,2.933396e+00,-9.202054e-03
3.771562e+00,2.933475e+00,-8.958349e-03
3.772187e+00,2.933553e+00,-8.714468e-03
3.772813e+00,2.933631e+00,-8.470438e-03
3.773438e+00,2.933709e+00,-8.226290e-03
3.774062e+00,2.933786e+00,-7.982052e-03
3.774688e+00,2.933864e+00,-7.737753e-03
3.775313e+00,2.933941e+00,-7.493424e-03
3.775937e+00,2.934017e+00,-7.249092e-03
3.776562e+00,2.934093e+00,-7.004788e-03
3.777188e+00,2.934169e+00,-6.760542e-03
3.777813e+00,2.934245e+00,-6.516382e-03
3.778437e+00,2.934320e+00,-6.272339e-03
3.779063e+00,2.934395e+00,-6.028443e-03
3.779688e+00,2.934470e+00,-5.784723e-03
3.780312e+00,2.934545e+00,-5.541210e-03
3.780937e+00,2.934619e+00,-5.297933e-03
3.781563e+00,2.934693e+00,-5.054923e-03
3.782188e+00,2.934766e+00,-4.812209e-03
3.782812e+00,2.934840e+00,-4.569823e-03
3.783437e+00,2.934913e+00,-4.327793e-03
3.784063e+00,2.934985e+00,-4.086151e-03
3.784687e+00,2.935058e+00,-3.844928e-03
3.785312e+00,2.935130e+00,-3.604152e-03
3.785938e+00,2.935202e+00,-3.363855e-03
3.786563e+00,2.935273e+00,-3.124068e-03
3.787187e+00,2.935344e+00,-2.884820e-03
3.787812e+00,2.935415e+00,-2.646142e-03
3.788438e+00,2.935486e+00,-2.408065e-03
3.789062e+00,2.935556e+00,-2.170620e-03
3.789687e+00,2.935626e+00,-1.933836e-03
3.790313e+00,2.935696e+00,-1.697745e-03
3.790938e+00,2.935765e+00,-1.462378e-03
3.791562e+00,2.935834e+00,-1.227764e-03
3.792187e+00,2.935903e+00,-9.939341e-04
3.792813e+00,2.935972e+00,-7.609197e-04
3.793438e+00,2.936040e+00,-5.287508e-04
3.794062e+00,2.936108e+00,-2.974583e-04
3.794688e+00,2.936175e+00,-6.707251e-05
3.795313e+00,2.936243e+00,1.623757e-04
3.795937e+00,2.936310e+00,3.908560e-04
3.796562e+00,2.936376e+00,6.183378e-04
3.797188e+00,2.936443e+00,8.447906e-04
3.797813e+00,2.936509e+00,1.070184e-03
3.798437e+00,2.936575e+00,1.294487e-03
3.799062e+00,2.936640e+00,1.517670e-03
3.799688e+00,2.936705e+00,1.739703e-03
3.800312e+00,2.936770e+00,1.960555e-03
3.800937e+00,2.936835e+00,2.180195e-03
3.801563e+00,2.936899e+00,2.398594e-03
3.802188e+00,2.936963e+00,2.615721e-03
3.802812e+00,2.937027e+00,2.831547e-03
3.803437e+00,2.937091e+00,3.046042e-03
3.804063e+00,2.937154e+00,3.259174e-03
3.804688e+00,2.937217e+00,3.470916e-03
3.805312e+00,2.937279e+00,3.681236e-03
3.805938e+00,2.937341e+00,3.890105e-03
3.806563e+00,2.937403e+00,4.097494e-03
3.807187e+00,2.937465e+00,4.303373e-03
3.807812e+00,2.937526e+00,4.507712e-03
3.808438e+00,2.937587e+00,4.710482e-03
3.809063e+00,2.937648e+00,4.911654e-03
3.809687e+00,2.937709e+00,5.111199e-03
3.810313e+00,2.937769e+00,5.309088e-03
3.810938e+00,2.937829e+00,5.505292e-03
3.811562e+00,2.937888e+00,5.699782e-03
3.812187e+00,2.937947e+00,5.892529e-03
3.812813e+00,2.938006e+00,6.083505e-03
3.813438e+00,2.938065e+00,6.272681e-03
3.814062e+00,2.938123e+00,6.460030e-03
3.814687e+00,2.938182e+00,6.645522e-03
3.815313e+00,2.938239e+00,6.829131e-03
3.815937e+00,2.938297e+00,7.010827e-03
3.816562e+00,2.938354e+00,7.190584e-03
3.817188e+00,2.938411e+00,7.368373e-03
3.817813e+00,2.938467e+00,7.544168e-03
3.818437e+00,2.938524e+00,7.717941e-03
3.819062e+00,2.938580e+00,7.889664e-03
3.819688e+00,2.938635e+00,8.059312e-03
3.820312e+00,2.938691e+00,8.226857e-03
3.820937e+00,2.938746e+00,8.392272e-03
3.821563e+00,2.938801e+00,8.555532e-03
3.822188e+00,2.938855e+00,8.716610e-03
3.822812e+00,2.938909e+00,8.875479e-03
3.823437e+00,2.938963e+00,9.032115e-03
3.824063e+00,2.939017e+00,9.186491e-03
3.824688e+00,2.939070e+00,9.338582e-03
3.825312e+00,2.939123e+00,9.488362e-03
3.825938e+00,2.939176e+00,9.635807e-03
3.826563e+00,2.939228e+00,9.780892e-03
3.827187e+00,2.939280e+00,9.923591e-03
3.827812e+00,2.939332e+00,1.006388e-02
3.828438e+00,2.939383e+00,1.020174e-02
3.829063e+00,2.939435e+00,1.033714e-02
3.829687e+00,2.939485e+00,1.047005e-02
3.830312e+00,2.939536e+00,1.060047e-02
3.830938e+00,2.939586e+00,1.072835e-02
3.831562e+00,2.939636e+00,1.085368e-02
3.832187e+00,2.939686e+00,1.097644e-02
3.832813e+00,2.939735e+00,1.109660e-02
3.833438e+00,2.939785e+00,1.121414e-02
3.834062e+00,2.939833e+00,1.132904e-02
3.834687e+00,2.939882e+00,1.144128e-02
3.835313e+00,2.939930e+00,1.155083e-02
3.835938e+00,2.939978e+00,1.165768e-02
3.836562e+00,2.940025e+00,1.176180e-02
3.837188e+00,2.940073e+00,1.186317e-02
3.837813e+00,2.940120e+00,1.196177e-02
3.838437e+00,2.940166e+00,1.205758e-02
3.839062e+00,2.940213e+00,1.215059e-02
3.839688e+00,2.940259e+00,1.224076e-02
3.840313e+00,2.940305e+00,1.232809e-02
3.840937e+00,2.940350e+00,1.241255e-02
3.841563e+00,2.940395e+00,1.249413e-02
3.842188e+00,2.940440e+00,1.257279e-02
3.842812e+00,2.940485e+00,1.264854e-02
3.843437e+00,2.940529e+00,1.272135e-02
3.844063e+00,2.940573e+00,1.279119e-02
3.844688e+00,2.940617e+00,1.285807e-02
3.845312e+00,2.940660e+00,1.292194e-02
3.845937e+00,2.940703e+00,1.298281e-02
3.846563e+00,2.940746e+00,1.304065e-02
3.847187e+00,2.940788e+00,1.309545e-02
3.847812e+00,2.940830e+00,1.314720e-02
3.848438e+00,2.940872e+00,1.319586e-02
3.849063e+00,2.940914e+00,1.324144e-02
3.849687e+00,2.940955e+00,1.328392e-02
3.850312e+00,2.940996e+00,1.332328e-02
3.850938e+00,2.941036e+00,1.335950e-02
3.851562e+00,2.941077e+00,1.339258e-02
3.852187e+00,2.941117e+00,1.342250e-02
3.852813e+00,2.941157e+00,1.344925e-02
3.853438e+00,2.941196e+00,1.347281e-02
3.854062e+00,2.941235e+00,1.349318e-02
3.854687e+00,2.941274e+00,1.351033e-02
3.855313e+00,2.941312e+00,1.352426e-02
3.855938e+00,2.941351e+00,1.353496e-02
3.856562e+00,2.941389e+00,1.354242e-02
3.857188e+00,2.941426e+00,1.354662e-02
3.857813e+00,2.941463e+00,1.354755e-02
3.858437e+00,2.941500e+00,1.354521e-02
3.859062e+00,2.941537e+00,1.353958e-02
3.859688e+00,2.941574e+00,1.353067e-02
3.860313e+00,2.941610e+00,1.351844e-02
3.860937e+00,2.941645e+00,1.350291e-02
3.861562e+00,2.941681e+00,1.348406e-02
3.862188e+00,2.941716e+00,1.346188e-02
3.862812e+00,2.941751e+00,1.343637e-02
3.863437e+00,2.941786e+00,1.340751e-02
3.864063e+00,2.941820e+00,1.337531e-02
3.864688e+00,2.941854e+00,1.333975e-02
3.865312e+00,2.941887e+00,1.330083e-02
3.865937e+00,2.941921e+00,1.325855e-02
3.866563e+00,2.941954e+00,1.321290e-02
3.867188e+00,2.941987e+00,1.316387e-02
3.867812e+00,2.942019e+00,1.311146e-02
3.868438e+00,2.942051e+00,1.305567e-02
3.869063e+00,2.942083e+00,1.299650e-02
3.869687e+00,2.942115e+00,1.293393e-02
3.870312e+00,2.942146e+00,1.286797e-02
3.870938e+00,2.942177e+00,1.279862e-02
3.871563e+00,2.942207e+00,1.272587e-02
3.872187e+00,2.942238e+00,1.264972e-02
3.872813e+00,2.942268e+00,1.257018e-02
3.873438e+00,2.942298e+00,1.248723e-02
3.874062e+00,2.942327e+00,1.240089e-02
3.874687e+00,2.942356e+00,1.231115e-02
3.875313e+00,2.942385e+00,1.221801e-02
3.875938e+00,2.942413e+00,1.212147e-02
3.876562e+00,2.942442e+00,1.202153e-02
3.877187e+00,2.942469e+00,1.191820e-02
3.877813e+00,2.942497e+00,1.181148e-02
3.878437e+00,2.942524e+00,1.170137e-02
3.879062e+00,2.942551e+00,1.158788e-02
3.879688e+00,2.942578e+00,1.147100e-02
3.880313e+00,2.942604e+00,1.135074e-02
3.880937e+00,2.942631e+00,1.122711e-02
3.881562e+00,2.942656e+00,1.110011e-02
3.882188e+00,2.942682e+00,1.096975e-02
3.882812e+00,2.942707e+00,1.083602e-02
3.883437e+00,2.942732e+00,1.069895e-02
3.884063e+00,2.942756e+00,1.055853e-02
3.884688e+00,2.942781e+00,1.041477e-02
3.885312e+00,2.942805e+00,1.026767e-02
3.885937e+00,2.942828e+00,1.011726e-02
3.886563e+00,2.942852e+00,9.963529e-03
3.887188e+00,2.942875e+00,9.806492e-03
3.887812e+00,2.942898e+00,9.646157e-03
3.888438e+00,2.942920e+00,9.482533e-03
3.889063e+00,2.942942e+00,9.315632e-03
3.889687e+00,2.942964e+00,9.145462e-03
3.890312e+00,2.942986e+00,8.972035e-03
3.890938e+00,2.943007e+00,8.795362e-03
3.891563e+00,2.943028e+00,8.615455e-03
3.892187e+00,2.943049e+00,8.432326e-03
3.892812e+00,2.943069e+00,8.245987e-03
3.893438e+00,2.943089e+00,8.056451e-03
3.894062e+00,2.943109e+00,7.863732e-03
3.894687e+00,2.943128e+00,7.667842e-03
3.895313e+00,2.943147e+00,7.468798e-03
3.895938e+00,2.943166e+00,7.266612e-03
3.896562e+00,2.943185e+00,7.061301e-03
3.897187e+00,2.943203e+00,6.852879e-03
3.897813e+00,2.943221e+00,6.641363e-03
3.898438e+00,2.943239e+00,6.426769e-03
3.899062e+00,2.943256e+00,6.209113e-03
3.899688e+00,2.943273e+00,5.988413e-03
3.900313e+00,2.943290e+00,5.764687e-03
3.900937e+00,2.943306e+00,5.537952e-03
3.901562e+00,2.943323e+00,5.308227e-03
3.902188e+00,2.943339e+00,5.075531e-03
3.902813e+00,2.943354e+00,4.839883e-03
3.903437e+00,2.943369e+00,4.601302e-03
3.904063e+00,2.943384e+00,4.359809e-03
3.904688e+00,2.943399e+00,4.115425e-03
3.905312e+00,2.943414e+00,3.868169e-03
3.905937e+00,2.943428e+00,3.618064e-03
3.906563e+00,2.943442e+00,3.365132e-03
3.907188e+00,2.943455e+00,3.109394e-03
3.907812e+00,2.943468e+00,2.850873e-03
3.908437e+00,2.943481e+00,2.589592e-03
3.909063e+00,2.943494e+00,2.325575e-03
3.909687e+00,2.943506e+00,2.058845e-03
3.910312e+00,2.943518e+00,1.789426e-03
3.910938e+00,2.943530e+00,1.517343e-03
3.911563e+00,2.943542e+00,1.242622e-03
3.912187e+00,2.943553e+00,9.652867e-04
3.912812e+00,2.943564e+00,6.853635e-04
3.913438e+00,2.943574e+00,4.028787e-04
3.914062e+00,2.943585e+00,1.178588e-04
3.914687e+00,2.943595e+00,-1.696693e-04
3.915313e+00,2.943604e+00,-4.596781e-04
3.915938e+00,2.943614e+00,-7.521402e-04
3.916562e+00,2.943623e+00,-1.047027e-03
3.917187e+00,2.943632e+00,-1.344311e-03
3.917813e+00,2.943640e+00,-1.643962e-03
3.918438e+00,2.943649e+00,-1.945951e-03
3.919062e+00,2.943656e+00,-2.250250e-03
3.919688e+00,2.943664e+00,-2.556827e-03
3.920313e+00,2.943672e+00,-2.865653e-03
3.920937e+00,2.943679e+00,-3.176696e-03
3.921562e+00,2.943686e+00,-3.489926e-03
3.922188e+00,2.943692e+00,-3.805312e-03
3.922813e+00,2.943698e+00,-4.122821e-03
3.923437e+00,2.943704e+00,-4.442421e-03
3.924062e+00,2.943710e+00,-4.764080e-03
3.924688e+00,2.943715e+00,-5.087765e-03
3.925312e+00,2.943720e+00,-5.413442e-03
3.925937e+00,2.943725e+00,-5.741079e-03
3.926563e+00,2.943730e+00,-6.070642e-03
3.927188e+00,2.943734e+00,-6.402095e-03
3.927812e+00,2.943738e+00,-6.735405e-03
3.928437e+00,2.943742e+00,-7.070537e-03
3.929063e+00,2.943745e+00,-7.407455e-03
3.929688e+00,2.943748e+00,-7.746125e-03
3.930312e+00,2.943751e+00,-8.086509e-03
3.930938e+00,2.943754e+00,-8.428572e-03
3.931563e+00,2.943756e+00,-8.772278e-03
3.932187e+00,2.943758e+00,-9.117590e-03
3.932812e+00,2.943759e+00,-9.464470e-03
3.933438e+00,2.943761e+00,-9.812881e-03
3.934063e+00,2.943762e+00,-1.016279e-02
3.934687e+00,2.943763e+00,-1.051415e-02
3.935313e+00,2.943763e+00,-1.086692e-02
3.935938e+00,2.943764e+00,-1.122108e-02
3.936562e+00,2.943764e+00,-1.157658e-02
3.937187e+00,2.943763e+00,-1.193337e-02
3.937813e+00,2.943763e+00,-1.229143e-02
3.938438e+00,2.943762e+00,-1.265071e-02
3.939062e+00,2.943761e+00,-1.301117e-02
3.939687e+00,2.943760e+00,-1.337277e-02
3.940313e+00,2.943758e+00,-1.373547e-02
3.940937e+00,2.943756e+00,-1.409924e-02
3.941562e+00,2.943754e+00,-1.446402e-02
3.942188e+00,2.943751e+00,-1.482978e-02
3.942813e+00,2.943748e+00,-1.519647e-02
3.943437e+00,2.943745e+00,-1.556406e-02
3.944062e+00,2.943742e+00,-1.593251e-02
3.944688e+00,2.943738e+00,-1.630176e-02
3.945312e+00,2.943734e+00,-1.667178e-02
3.945937e+00,2.943730e+00,-1.704253e-02
3.946563e+00,2.943726e+00,-1.741395e-02
3.947188e+00,2.943721e+00,-1.778602e-02
3.947812e+00,2.943716e+00,-1.815869e-02
3.948437e+00,2.943711e+00,-1.853190e-02
3.949063e+00,2.943705e+00,-1.890563e-02
3.949688e+00,2.943699e+00,-1.927982e-02
3.950312e+00,2.943693e+00,-1.965443e-02
3.950938e+00,2.943687e+00,-2.002942e-02
3.951563e+00,2.943680e+00,-2.040474e-02
3.952187e+00,2.943673e+00,-2.078034e-02
3.952812e+00,2.943666e+00,-2.115619e-02
3.953438e+00,2.943659e+00,-2.153224e-02
3.954063e+00,2.943651e+00,-2.190844e-02
3.954687e+00,2.943643e+00,-2.228475e-02
3.955312e+00,2.943635e+00,-2.266112e-02
3.955938e+00,2.943626e+00,-2.303751e-02
3.956562e+00,2.943617e+00,-2.341386e-02
3.957187e+00,2.943608e+00,-2.379014e-02
3.957813e+00,2.943599e+00,-2.416630e-02
3.958438e+00,2.943589e+00,-2.454230e-02
3.959062e+00,2.943579e+00,-2.491808e-02
3.959687e+00,2.943569e+00,-2.529360e-02
3.960313e+00,2.943558e+00,-2.566881e-02
3.960938e+00,2.943548e+00,-2.604367e-02
3.961562e+00,2.943537e+00,-2.641813e-02
3.962188e+00,2.943525e+00,-2.679214e-02
3.962813e+00,2.943514e+00,-2.716567e-02
3.963437e+00,2.943502e+00,-2.753865e-02
3.964062e+00,2.943490e+00,-2.791104e-02
3.964688e+00,2.943478e+00,-2.828280e-02
3.965313e+00,2.943465e+00,-2.865388e-02
3.965937e+00,2.943452e+00,-2.902423e-02
3.966563e+00,2.943439e+00,-2.939381e-02
3.967188e+00,2.943425e+00,-2.976256e-02
3.967812e+00,2.943412e+00,-3.013044e-02
3.968437e+00,2.943398e+00,-3.049740e-02
3.969063e+00,2.943383e+00,-3.086340e-02
3.969688e+00,2.943369e+00,-3.122839e-02
3.970312e+00,2.943354e+00,-3.159231e-02
3.970937e+00,2.943339e+00,-3.195513e-02
3.971563e+00,2.943323e+00,-3.231680e-02
3.972187e+00,2.943308e+00,-3.267726e-02
3.972812e+00,2.943292e+00,-3.303647e-02
3.973438e+00,2.943276e+00,-3.339438e-02
3.974063e+00,2.943259e+00,-3.375095e-02
3.974687e+00,2.943243e+00,-3.410613e-02
3.975312e+00,2.943226e+00,-3.445986e-02
3.975938e+00,2.943208e+00,-3.481211e-02
3.976562e+00,2.943191e+00,-3.516283e-02
3.977187e+00,2.943173e+00,-3.551196e-02
3.977813e+00,2.943155e+00,-3.585947e-02
3.978438e+00,2.943137e+00,-3.620529e-02
3.979062e+00,2.943118e+00,-3.654940e-02
3.979687e+00,2.943099e+00,-3.689173e-02
3.980313e+00,2.943080e+00,-3.723225e-02
3.980938e+00,2.943061e+00,-3.757090e-02
3.981562e+00,2.943041e+00,-3.790764e-02
3.982188e+00,2.943021e+00,-3.824242e-02
3.982813e+00,2.943001e+00,-3.857520e-02
3.983437e+00,2.942980e+00,-3.890592e-02
3.984062e+00,2.942959e+00,-3.923455e-02
3.984688e+00,2.942938e+00,-3.956103e-02
3.985313e+00,2.942917e+00,-3.988533e-02
3.985937e+00,2.942895e+00,-4.020738e-02
3.986562e+00,2.942874e+00,-4.052716e-02
3.987188e+00,2.942851e+00,-4.084461e-02
3.987812e+00,2.942829e+00,-4.115968e-02
3.988437e+00,2.942806e+00,-4.147233e-02
3.989063e+00,2.942783e+00,-4.178252e-02
3.989688e+00,2.942760e+00,-4.209020e-02
3.990312e+00,2.942737e+00,-4.239532e-02
3.990937e+00,2.942713e+00,-4.269784e-02
3.991563e+00,2.942689e+00,-4.299772e-02
3.992188e+00,2.942664e+00,-4.329491e-02
3.992812e+00,2.942640e+00,-4.358936e-02
3.993438e+00,2.942615e+00,-4.388104e-02
3.994063e+00,2.942590e+00,-4.416989e-02
3.994687e+00,2.942564e+00,-4.445589e-02
3.995312e+00,2.942538e+00,-4.473897e-02
3.995938e+00,2.942512e+00,-4.501910e-02
3.996563e+00,2.942486e+00,-4.529623e-02
3.997187e+00,2.942460e+00,-4.557033e-02
3.997813e+00,2.942433e+00,-4.584134e-02
3.998438e+00,2.942406e+00,-4.610924e-02
3.999062e+00,2.942378e+00,-4.637397e-02
3.999687e+00,2.942351e+00,-4.663549e-02
4.000312e+00,2.942323e+00,-4.689376e-02
4.000938e+00,2.942294e+00,-4.714875e-02
4.001563e+00,2.942266e+00,-4.740040e-02
4.002187e+00,2.942237e+00,-4.764868e-02
4.002813e+00,2.942208e+00,-4.789356e-02
4.003438e+00,2.942179e+00,-4.813497e-02
4.004062e+00,2.942149e+00,-4.837290e-02
4.004688e+00,2.942119e+00,-4.860730e-02
4.005312e+00,2.942089e+00,-4.883813e-02
4.005937e+00,2.942059e+00,-4.906534e-02
4.006563e+00,2.942028e+00,-4.928891e-02
4.007187e+00,2.941997e+00,-4.950879e-02
4.007812e+00,2.941965e+00,-4.972495e-02
4.008438e+00,2.941934e+00,-4.993735e-02
4.009062e+00,2.941902e+00,-5.014595e-02
4.009688e+00,2.941870e+00,-5.035071e-02
4.010313e+00,2.941837e+00,-5.055160e-02
4.010937e+00,2.941805e+00,-5.074858e-02
4.011563e+00,2.941772e+00,-5.094161e-02
4.012187e+00,2.941738e+00,-5.113067e-02
4.012812e+00,2.941705e+00,-5.131571e-02
4.013438e+00,2.941671e+00,-5.149670e-02
4.014062e+00,2.941637e+00,-5.167361e-02
4.014687e+00,2.941602e+00,-5.184640e-02
4.015313e+00,2.941567e+00,-5.201503e-02
4.015937e+00,2.941532e+00,-5.217949e-02
4.016563e+00,2.941497e+00,-5.233972e-02
4.017188e+00,2.941461e+00,-5.249571e-02
4.017812e+00,2.941425e+00,-5.264741e-02
4.018438e+00,2.941389e+00,-5.279480e-02
4.019063e+00,2.941353e+00,-5.293785e-02
4.019687e+00,2.941316e+00,-5.307653e-02
4.020313e+00,2.941279e+00,-5.321079e-02
4.020937e+00,2.941241e+00,-5.334063e-02
4.021562e+00,2.941204e+00,-5.346600e-02
4.022188e+00,2.941166e+00,-5.358687e-02
4.022812e+00,2.941128e+00,-5.370323e-02
4.023438e+00,2.941089e+00,-5.381504e-02
4.024063e+00,2.941050e+00,-5.392227e-02
4.024687e+00,2.941011e+00,-5.402490e-02
4.025313e+00,2.940972e+00,-5.412290e-02
4.025938e+00,2.940932e+00,-5.421624e-02
4.026562e+00,2.940892e+00,-5.430490e-02
4.027188e+00,2.940851e+00,-5.438886e-02
4.027812e+00,2.940811e+00,-5.446809e-02
4.028437e+00,2.940770e+00,-5.454256e-02
4.029063e+00,2.940729e+00,-5.461225e-02
4.029687e+00,2.940687e+00,-5.467715e-02
4.030312e+00,2.940645e+00,-5.473721e-02
4.030938e+00,2.940603e+00,-5.479244e-02
4.031562e+00,2.940561e+00,-5.484280e-02
4.032188e+00,2.940518e+00,-5.488826e-02
4.032813e+00,2.940475e+00,-5.492883e-02
4.033437e+00,2.940432e+00,-5.496446e-02
4.034063e+00,2.940388e+00,-5.499515e-02
4.034688e+00,2.940344e+00,-5.502087e-02
4.035312e+00,2.940300e+00,-5.504160e-02
4.035938e+00,2.940255e+00,-5.505734e-02
4.036562e+00,2.940210e+00,-5.506805e-02
4.037187e+00,2.940165e+00,-5.507373e-02
4.037813e+00,2.940120e+00,-5.507436e-02
4.038437e+00,2.940074e+00,-5.506992e-02
4.039062e+00,2.940028e+00,-5.506040e-02
4.039688e+00,2.939982e+00,-5.504578e-02
4.040312e+00,2.939935e+00,-5.502606e-02
4.040938e+00,2.939888e+00,-5.500121e-02
4.041563e+00,2.939841e+00,-5.497123e-02
4.042187e+00,2.939793e+00,-5.493610e-02
4.042813e+00,2.939745e+00,-5.489581e-02
4.043437e+00,2.939697e+00,-5.485035e-02
4.044062e+00,2.939648e+00,-5.479971e-02
4.044688e+00,2.939600e+00,-5.474388e-02
4.045312e+00,2.939550e+00,-5.468286e-02
4.045937e+00,2.939501e+00,-5.461662e-02
4.046563e+00,2.939451e+00,-5.454518e-02
4.047187e+00,2.939401e+00,-5.446851e-02
4.047813e+00,2.939351e+00,-5.438662e-02
4.048438e+00,2.939300e+00,-5.429949e-02
4.049062e+00,2.939249e+00,-5.420712e-02
4.049688e+00,2.939198e+00,-5.410951e-02
4.050313e+00,2.939146e+00,-5.400665e-02
4.050937e+00,2.939094e+00,-5.389854e-02
4.051563e+00,2.939042e+00,-5.378518e-02
4.052187e+00,2.938989e+00,-5.366656e-02
4.052812e+00,2.938936e+00,-5.354268e-02
4.053438e+00,2.938883e+00,-5.341355e-02
4.054062e+00,2.938830e+00,-5.327915e-02
4.054688e+00,2.938776e+00,-5.313950e-02
4.055313e+00,2.938722e+00,-5.299459e-02
4.055937e+00,2.938667e+00,-5.284442e-02
4.056563e+00,2.938613e+00,-5.268900e-02
4.057188e+00,2.938557e+00,-5.252834e-02
4.057812e+00,2.938502e+00,-5.236242e-02
4.058438e+00,2.938446e+00,-5.219126e-02
4.059062e+00,2.938390e+00,-5.201487e-02
4.059687e+00,2.938334e+00,-5.183324e-02
4.060313e+00,2.938277e+00,-5.164638e-02
4.060937e+00,2.938220e+00,-5.145431e-02
4.061562e+00,2.938163e+00,-5.125703e-02
4.062188e+00,2.938105e+00,-5.105454e-02
4.062812e+00,2.938048e+00,-5.084686e-02
4.063438e+00,2.937989e+00,-5.063399e-02
4.064063e+00,2.937931e+00,-5.041595e-02
4.064687e+00,2.937872e+00,-5.019274e-02
4.065313e+00,2.937813e+00,-4.996439e-02
4.065938e+00,2.937753e+00,-4.973089e-02
4.066562e+00,2.937693e+00,-4.949226e-02
4.067188e+00,2.937633e+00,-4.924852e-02
4.067812e+00,2.937573e+00,-4.899968e-02
4.068437e+00,2.937512e+00,-4.874576e-02
4.069063e+00,2.937451e+00,-4.848676e-02
4.069687e+00,2.937390e+00,-4.822271e-02
4.070312e+00,2.937328e+00,-4.795363e-02
4.070938e+00,2.937266e+00,-4.767952e-02
4.071562e+00,2.937203e+00,-4.740041e-02
4.072188e+00,2.937141e+00,-4.711633e-02
4.072813e+00,2.937078e+00,-4.682727e-02
4.073437e+00,2.937014e+00,-4.653328e-02
4.074063e+00,2.936951e+00,-4.623436e-02
4.074687e+00,2.936887e+00,-4.593054e-02
4.075312e+00,2.936823e+00,-4.562185e-02
4.075938e+00,2.936758e+00,-4.530829e-02
4.076562e+00,2.936693e+00,-4.498991e-02
4.077187e+00,2.936628e+00,-4.466671e-02
4.077813e+00,2.936563e+00,-4.433873e-02
4.078437e+00,2.936497e+00,-4.400600e-02
4.079063e+00,2.936431e+00,-4.366853e-02
4.079688e+00,2.936364e+00,-4.332635e-02
4.080312e+00,2.936297e+00,-4.297950e-02
4.080938e+00,2.936230e+00,-4.262799e-02
4.081563e+00,2.936163e+00,-4.227186e-02
4.082187e+00,2.936095e+00,-4.191115e-02
4.082813e+00,2.936027e+00,-4.154586e-02
4.083437e+00,2.935959e+00,-4.117605e-02
4.084062e+00,2.935890e+00,-4.080173e-02
4.084688e+00,2.935821e+00,-4.042295e-02
4.085312e+00,2.935752e+00,-4.003973e-02
4.085938e+00,2.935682e+00,-3.965210e-02
4.086563e+00,2.935613e+00,-3.926011e-02
4.087187e+00,2.935542e+00,-3.886378e-02
4.087813e+00,2.935472e+00,-3.846315e-02
4.088438e+00,2.935401e+00,-3.805826e-02
4.089062e+00,2.935330e+00,-3.764913e-02
4.089688e+00,2.935258e+00,-3.723582e-02
4.090312e+00,2.935187e+00,-3.681835e-02
4.090937e+00,2.935115e+00,-3.639677e-02
4.091563e+00,2.935042e+00,-3.597111e-02
4.092187e+00,2.934970e+00,-3.554141e-02
4.092812e+00,2.934897e+00,-3.510771e-02
4.093438e+00,2.934823e+00,-3.467006e-02
4.094062e+00,2.934750e+00,-3.422849e-02
4.094688e+00,2.934676e+00,-3.378305e-02
4.095313e+00,2.934602e+00,-3.333377e-02
4.095937e+00,2.934527e+00,-3.288071e-02
4.096563e+00,2.934452e+00,-3.242390e-02
4.097188e+00,2.934377e+00,-3.196339e-02
4.097812e+00,2.934302e+00,-3.149923e-02
4.098438e+00,2.934226e+00,-3.103145e-02
4.099062e+00,2.934150e+00,-3.056011e-02
4.099687e+00,2.934074e+00,-3.008525e-02
4.100313e+00,2.933997e+00,-2.960692e-02
4.100937e+00,2.933920e+00,-2.912517e-02
4.101562e+00,2.933843e+00,-2.864004e-02
4.102188e+00,2.933765e+00,-2.815159e-02
4.102812e+00,2.933687e+00,-2.765985e-02
4.103438e+00,2.933609e+00,-2.716489e-02
4.104063e+00,2.933531e+00,-2.666676e-02
4.104687e+00,2.933452e+00,-2.616549e-02
4.105313e+00,2.933373e+00,-2.566115e-02
4.105937e+00,2.933294e+00,-2.515379e-02
4.106562e+00,2.933214e+00,-2.464346e-02
4.107188e+00,2.933134e+00,-2.413021e-02
4.107812e+00,2.933054e+00,-2.361410e-02
4.108437e+00,2.932973e+00,-2.309518e-02
4.109063e+00,2.932892e+00,-2.257350e-02
4.109687e+00,2.932811e+00,-2.204912e-02
4.110313e+00,2.932730e+00,-2.152210e-02
4.110938e+00,2.932648e+00,-2.099249e-02
4.111562e+00,2.932566e+00,-2.046035e-02
4.112188e+00,2.932484e+00,-1.992573e-02
4.112813e+00,2.932401e+00,-1.938869e-02
4.113437e+00,2.932318e+00,-1.884930e-02
4.114063e+00,2.932235e+00,-1.830761e-02
4.114687e+00,2.932152e+00,-1.776367e-02
4.115312e+00,2.932068e+00,-1.721755e-02
4.115938e+00,2.931984e+00,-1.666930e-02
4.116562e+00,2.931900e+00,-1.611900e-02
4.117188e+00,2.931815e+00,-1.556669e-02
4.117813e+00,2.931730e+00,-1.501244e-02
4.118437e+00,2.931645e+00,-1.445631e-02
4.119063e+00,2.931559e+00,-1.389836e-02
4.119688e+00,2.931474e+00,-1.333866e-02
4.120312e+00,2.931388e+00,-1.277727e-02
4.120938e+00,2.931301e+00,-1.221424e-02
4.121562e+00,2.931215e+00,-1.164965e-02
4.122187e+00,2.931128e+00,-1.108356e-02
4.122813e+00,2.931041e+00,-1.051603e-02
4.123437e+00,2.930953e+00,-9.947125e-03
4.124062e+00,2.930866e+00,-9.376913e-03
4.124688e+00,2.930778e+00,-8.805457e-03
4.125312e+00,2.930689e+00,-8.232825e-03
4.125938e+00,2.930601e+00,-7.659081e-03
4.126563e+00,2.930512e+00,-7.084293e-03
4.127187e+00,2.930423e+00,-6.508526e-03
4.127813e+00,2.930333e+00,-5.931848e-03
4.128438e+00,2.930244e+00,-5.354326e-03
4.129062e+00,2.930154e+00,-4.776029e-03
4.129688e+00,2.930063e+00,-4.197023e-03
4.130312e+00,2.929973e+00,-3.617377e-03
4.130937e+00,2.929882e+00,-3.037159e-03
4.131563e+00,2.929791e+00,-2.456440e-03
4.132187e+00,2.929700e+00,-1.875286e-03
4.132812e+00,2.929608e+00,-1.293768e-03
4.133438e+00,2.929516e+00,-7.119562e-04
4.134062e+00,2.929424e+00,-1.299190e-04
4.134688e+00,2.929332e+00,4.522728e-04
4.135313e+00,2.929239e+00,1.034549e-03
4.135937e+00,2.929146e+00,1.616839e-03
4.136563e+00,2.929053e+00,2.199072e-03
4.137187e+00,2.928959e+00,2.781178e-03
4.137812e+00,2.928865e+00,3.363084e-03
4.138438e+00,2.928771e+00,3.944721e-03
4.139062e+00,2.928677e+00,4.526015e-03
4.139687e+00,2.928582e+00,5.106896e-03
4.140313e+00,2.928487e+00,5.687292e-03
4.140937e+00,2.928392e+00,6.267130e-03
4.141563e+00,2.928297e+00,6.846338e-03
4.142188e+00,2.928201e+00,7.424845e-03
4.142812e+00,2.928105e+00,8.002577e-03
4.143438e+00,2.928009e+00,8.579463e-03
4.144063e+00,2.927913e+00,9.155429e-03
4.144687e+00,2.927816e+00,9.730402e-03
4.145313e+00,2.927719e+00,1.030431e-02
4.145937e+00,2.927622e+00,1.087708e-02
4.146562e+00,2.927524e+00,1.144864e-02
4.147188e+00,2.927426e+00,1.201891e-02
4.147812e+00,2.927328e+00,1.258783e-02
4.148438e+00,2.927230e+00,1.315532e-02
4.149063e+00,2.927131e+00,1.372130e-02
4.149687e+00,2.927032e+00,1.428570e-02
4.150313e+00,2.926933e+00,1.484845e-02
4.150938e+00,2.926834e+00,1.540948e-02
4.151562e+00,2.926734e+00,1.596871e-02
4.152188e+00,2.926634e+00,1.652607e-02
4.152812e+00,2.926534e+00,1.708148e-02
4.153437e+00,2.926434e+00,1.763488e-02
4.154063e+00,2.926333e+00,1.818619e-02
4.154687e+00,2.926232e+00,1.873533e-02
4.155312e+00,2.926131e+00,1.928223e-02
4.155938e+00,2.926029e+00,1.982682e-02
4.156562e+00,2.925928e+00,2.036902e-02
4.157188e+00,2.925826e+00,2.090877e-02
4.157813e+00,2.925723e+00,2.144599e-02
4.158437e+00,2.925621e+00,2.198060e-02
4.159063e+00,2.925518e+00,2.251254e-02
4.159688e+00,2.925415e+00,2.304173e-02
4.160312e+00,2.925311e+00,2.356810e-02
4.160938e+00,2.925208e+00,2.409157e-02
4.161562e+00,2.925104e+00,2.461207e-02
4.162187e+00,2.925000e+00,2.512954e-02
4.162813e+00,2.924895e+00,2.564389e-02
4.163437e+00,2.924791e+00,2.615507e-02
4.164062e+00,2.924686e+00,2.666298e-02
4.164688e+00,2.924581e+00,2.716757e-02
4.165312e+00,2.924475e+00,2.766876e-02
4.165938e+00,2.924370e+00,2.816649e-02
4.166563e+00,2.924264e+00,2.866067e-02
4.167187e+00,2.924157e+00,2.915124e-02
4.167813e+00,2.924051e+00,2.963814e-02
4.168437e+00,2.923944e+00,3.012128e-02
4.169062e+00,2.923837e+00,3.060059e-02
4.169688e+00,2.923730e+00,3.107602e-02
4.170312e+00,2.923622e+00,3.154749e-02
4.170937e+00,2.923514e+00,3.201492e-02
4.171563e+00,2.923406e+00,3.247826e-02
4.172187e+00,2.923298e+00,3.293742e-02
4.172813e+00,2.923189e+00,3.339235e-02
4.173438e+00,2.923080e+00,3.384298e-02
4.174062e+00,2.922971e+00,3.428924e-02
4.174688e+00,2.922862e+00,3.473105e-02
4.175313e+00,2.922752e+00,3.516836e-02
4.175937e+00,2.922642e+00,3.560109e-02
4.176563e+00,2.922532e+00,3.602918e-02
4.177187e+00,2.922421e+00,3.645257e-02
4.177812e+00,2.922311e+00,3.687119e-02
4.178438e+00,2.922200e+00,3.728497e-02
4.179062e+00,2.922088e+00,3.769384e-02
4.179688e+00,2.921977e+00,3.809775e-02
4.180313e+00,2.921865e+00,3.849663e-02
4.180937e+00,2.921753e+00,3.889042e-02
4.181563e+00,2.921640e+00,3.927904e-02
4.182188e+00,2.921528e+00,3.966245e-02
4.182812e+00,2.921415e+00,4.004057e-02
4.183438e+00,2.921302e+00,4.041335e-02
4.184062e+00,2.921188e+00,4.078073e-02
4.184687e+00,2.921074e+00,4.114263e-02
4.185313e+00,2.920960e+00,4.149901e-02
4.185937e+00,2.920846e+00,4.184981e-02
4.186562e+00,2.920731e+00,4.219495e-02
4.187188e+00,2.920617e+00,4.253439e-02
4.187812e+00,2.920501e+00,4.286806e-02
4.188438e+00,2.920386e+00,4.319591e-02
4.189063e+00,2.920270e+00,4.351788e-02
4.189687e+00,2.920154e+00,4.383392e-02
4.190313e+00,2.920038e+00,4.414396e-02
4.190938e+00,2.919922e+00,4.444795e-02
4.191562e+00,2.919805e+00,4.474584e-02
4.192188e+00,2.919688e+00,4.503757e-02
4.192812e+00,2.919571e+00,4.532308e-02
4.193437e+00,2.919453e+00,4.560234e-02
4.194063e+00,2.919335e+00,4.587527e-02
4.194687e+00,2.919217e+00,4.614183e-02
4.195312e+00,2.919098e+00,4.640196e-02
4.195938e+00,2.918980e+00,4.665563e-02
4.196562e+00,2.918860e+00,4.690277e-02
4.197188e+00,2.918741e+00,4.714333e-02
4.197813e+00,2.918622e+00,4.737727e-02
4.198437e+00,2.918502e+00,4.760454e-02
4.199063e+00,2.918381e+00,4.782509e-02
4.199687e+00,2.918261e+00,4.803888e-02
4.200312e+00,2.918140e+00,4.824585e-02
4.200938e+00,2.918019e+00,4.844596e-02
4.201562e+00,2.917898e+00,4.863917e-02
4.202187e+00,2.917776e+00,4.882544e-02
4.202813e+00,2.917654e+00,4.900471e-02
4.203437e+00,2.917532e+00,4.917694e-02
4.204063e+00,2.917410e+00,4.934210e-02
4.204688e+00,2.917287e+00,4.950015e-02
4.205312e+00,2.917164e+00,4.965103e-02
4.205938e+00,2.917040e+00,4.979472e-02
4.206563e+00,2.916917e+00,4.993117e-02
4.207187e+00,2.916793e+00,5.006034e-02
4.207813e+00,2.916669e+00,5.018220e-02
4.208437e+00,2.916544e+00,5.029671e-02
4.209062e+00,2.916419e+00,5.040383e-02
4.209688e+00,2.916294e+00,5.050353e-02
4.210312e+00,2.916169e+00,5.059578e-02
4.210938e+00,2.916043e+00,5.068053e-02
4.211563e+00,2.915917e+00,5.075776e-02
4.212187e+00,2.915791e+00,5.082744e-02
4.212813e+00,2.915664e+00,5.088953e-02
4.213438e+00,2.915537e+00,5.094401e-02
4.214062e+00,2.915410e+00,5.099083e-02
4.214688e+00,2.915283e+00,5.102999e-02
4.215312e+00,2.915155e+00,5.106144e-02
4.215937e+00,2.915027e+00,5.108516e-02
4.216563e+00,2.914898e+00,5.110112e-02
4.217187e+00,2.914770e+00,5.110931e-02
4.217812e+00,2.914641e+00,5.110969e-02
4.218438e+00,2.914511e+00,5.110223e-02
4.219062e+00,2.914382e+00,5.108693e-02
4.219688e+00,2.914252e+00,5.106375e-02
4.220313e+00,2.914122e+00,5.103268e-02
4.220937e+00,2.913991e+00,5.099370e-02
4.221563e+00,2.913860e+00,5.094677e-02
4.222188e+00,2.913729e+00,5.089190e-02
4.222812e+00,2.913598e+00,5.082906e-02
4.223438e+00,2.913466e+00,5.075823e-02
4.224062e+00,2.913334e+00,5.067940e-02
4.224687e+00,2.913202e+00,5.059256e-02
4.225313e+00,2.913069e+00,5.049768e-02
4.225937e+00,2.912936e+00,5.039477e-02
4.226562e+00,2.912803e+00,5.028380e-02
4.227188e+00,2.912669e+00,5.016476e-02
4.227812e+00,2.912536e+00,5.003766e-02
4.228438e+00,2.912402e+00,4.990246e-02
4.229063e+00,2.912267e+00,4.975918e-02
4.229687e+00,2.912132e+00,4.960780e-02
4.230313e+00,2.911997e+00,4.944831e-02
4.230937e+00,2.911862e+00,4.928072e-02
4.231562e+00,2.911726e+00,4.910501e-02
4.232188e+00,2.911590e+00,4.892119e-02
4.232812e+00,2.911454e+00,4.872924e-02
4.233437e+00,2.911317e+00,4.852918e-02
4.234063e+00,2.911181e+00,4.832100e-02
4.234687e+00,2.911043e+00,4.810469e-02
4.235313e+00,2.910906e+00,4.788028e-02
4.235938e+00,2.910768e+00,4.764774e-02
4.236562e+00,2.910630e+00,4.740710e-02
4.237188e+00,2.910492e+00,4.715835e-02
4.237813e+00,2.910353e+00,4.690150e-02
4.238437e+00,2.910214e+00,4.663655e-02
4.239063e+00,2.910075e+00,4.636352e-02
4.239687e+00,2.909935e+00,4.608242e-02
4.240312e+00,2.909795e+00,4.579325e-02
4.240938e+00,2.909655e+00,4.549602e-02
4.241562e+00,2.909514e+00,4.519075e-02
4.242188e+00,2.909374e+00,4.487744e-02
4.242813e+00,2.909232e+00,4.455612e-02
4.243437e+00,2.909091e+00,4.422680e-02
4.244063e+00,2.908949e+00,4.388948e-02
4.244688e+00,2.908807e+00,4.354420e-02
4.245312e+00,2.908665e+00,4.319097e-02
4.245938e+00,2.908522e+00,4.282980e-02
4.246562e+00,2.908379e+00,4.246073e-02
4.247187e+00,2.908236e+00,4.208376e-02
4.247813e+00,2.908093e+00,4.169891e-02
4.248437e+00,2.907949e+00,4.130623e-02
4.249062e+00,2.907805e+00,4.090571e-02
4.249688e+00,2.907660e+00,4.049741e-02
4.250312e+00,2.907516e+00,4.008133e-02
4.250938e+00,2.907371e+00,3.965750e-02
4.251563e+00,2.907225e+00,3.922596e-02
4.252187e+00,2.907080e+00,3.878673e-02
4.252813e+00,2.906934e+00,3.833984e-02
4.253438e+00,2.906788e+00,3.788533e-02
4.254062e+00,2.906641e+00,3.742322e-02
4.254688e+00,2.906495e+00,3.695356e-02
4.255312e+00,2.906348e+00,3.647636e-02
4.255937e+00,2.906200e+00,3.599168e-02
4.256563e+00,2.906053e+00,3.549954e-02
4.257187e+00,2.905905e+00,3.499998e-02
4.257812e+00,2.905757e+00,3.449305e-02
4.258438e+00,2.905608e+00,3.397877e-02
4.259062e+00,2.905460e+00,3.345720e-02
4.259688e+00,2.905311e+00,3.292837e-02
4.260313e+00,2.905161e+00,3.239232e-02
4.260937e+00,2.905012e+00,3.184910e-02
4.261563e+00,2.904862e+00,3.129875e-02
4.262187e+00,2.904712e+00,3.074132e-02
4.262812e+00,2.904561e+00,3.017685e-02
4.263438e+00,2.904411e+00,2.960539e-02
4.264062e+00,2.904260e+00,2.902700e-02
4.264687e+00,2.904108e+00,2.844171e-02
4.265313e+00,2.903957e+00,2.784958e-02
4.265937e+00,2.903805e+00,2.725066e-02
4.266563e+00,2.903653e+00,2.664500e-02
4.267188e+00,2.903501e+00,2.603266e-02
4.267812e+00,2.903348e+00,2.541369e-02
4.268438e+00,2.903195e+00,2.478815e-02
4.269063e+00,2.903042e+00,2.415609e-02
4.269687e+00,2.902889e+00,2.351756e-02
4.270313e+00,2.902735e+00,2.287263e-02
4.270937e+00,2.902582e+00,2.222136e-02
4.271562e+00,2.902427e+00,2.156380e-02
4.272188e+00,2.902273e+00,2.090002e-02
4.272812e+00,2.902118e+00,2.023008e-02
4.273438e+00,2.901963e+00,1.955404e-02
4.274063e+00,2.901808e+00,1.887197e-02
4.274687e+00,2.901653e+00,1.818392e-02
4.275313e+00,2.901497e+00,1.748997e-02
4.275938e+00,2.901341e+00,1.679018e-02
4.276562e+00,2.901185e+00,1.608462e-02
4.277188e+00,2.901029e+00,1.537336e-02
4.277812e+00,2.900872e+00,1.465647e-02
4.278437e+00,2.900715e+00,1.393401e-02
4.279063e+00,2.900558e+00,1.320606e-02
4.279687e+00,2.900401e+00,1.247269e-02
4.280312e+00,2.900243e+00,1.173397e-02
4.280938e+00,2.900085e+00,1.098997e-02
4.281562e+00,2.899927e+00,1.024078e-02
4.282188e+00,2.899769e+00,9.486466e-03
4.282813e+00,2.899610e+00,8.727101e-03
4.283437e+00,2.899452e+00,7.962765e-03
4.284063e+00,2.899293e+00,7.193536e-03
4.284688e+00,2.899133e+00,6.419494e-03
4.285312e+00,2.898974e+00,5.640715e-03
4.285938e+00,2.898814e+00,4.857283e-03
4.286562e+00,2.898654e+00,4.069277e-03
4.287187e+00,2.898494e+00,3.276779e-03
4.287813e+00,2.898334e+00,2.479873e-03
4.288437e+00,2.898173e+00,1.678642e-03
4.289062e+00,2.898013e+00,8.731682e-04
4.289688e+00,2.897852e+00,6.354027e-05
4.290312e+00,2.897690e+00,-7.501582e-04
4.290938e+00,2.897529e+00,-1.567840e-03
4.291563e+00,2.897367e+00,-2.389418e-03
4.292187e+00,2.897206e+00,-3.214804e-03
4.292813e+00,2.897044e+00,-4.043910e-03
4.293437e+00,2.896881e+00,-4.876644e-03
4.294062e+00,2.896719e+00,-5.712919e-03
4.294688e+00,2.896556e+00,-6.552642e-03
4.295312e+00,2.896393e+00,-7.395722e-03
4.295937e+00,2.896230e+00,-8.242067e-03
4.296563e+00,2.896067e+00,-9.091583e-03
4.297187e+00,2.895904e+00,-9.944176e-03
4.297813e+00,2.895740e+00,-1.079975e-02
4.298438e+00,2.895576e+00,-1.165822e-02
4.299062e+00,2.895412e+00,-1.251948e-02
4.299688e+00,2.895248e+00,-1.338344e-02
4.300313e+00,2.895084e+00,-1.424999e-02
4.300937e+00,2.894919e+00,-1.511905e-02
4.301563e+00,2.894754e+00,-1.599051e-02
4.302187e+00,2.894589e+00,-1.686428e-02
4.302812e+00,2.894424e+00,-1.774026e-02
4.303438e+00,2.894259e+00,-1.861834e-02
4.304062e+00,2.894094e+00,-1.949843e-02
4.304688e+00,2.893928e+00,-2.038042e-02
4.305313e+00,2.893762e+00,-2.126422e-02
4.305937e+00,2.893596e+00,-2.214972e-02
4.306563e+00,2.893430e+00,-2.303682e-02
4.307188e+00,2.893264e+00,-2.392542e-02
4.307812e+00,2.893097e+00,-2.481540e-02
4.308438e+00,2.892930e+00,-2.570668e-02
4.309062e+00,2.892764e+00,-2.659915e-02
4.309687e+00,2.892596e+00,-2.749269e-02
4.310313e+00,2.892429e+00,-2.838721e-02
4.310937e+00,2.892262e+00,-2.928259e-02
4.311562e+00,2.892094e+00,-3.017874e-02
4.312188e+00,2.891927e+00,-3.107554e-02
4.312812e+00,2.891759e+00,-3.197290e-02
4.313438e+00,2.891591e+00,-3.287069e-02
4.314063e+00,2.891423e+00,-3.376882e-02
4.314687e+00,2.891254e+00,-3.466717e-02
4.315313e+00,2.891086e+00,-3.556564e-02
4.315938e+00,2.890917e+00,-3.646412e-02
4.316562e+00,2.890748e+00,-3.736249e-02
4.317188e+00,2.890579e+00,-3.826066e-02
4.317812e+00,2.890410e+00,-3.915851e-02
4.318437e+00,2.890241e+00,-4.005592e-02
4.319063e+00,2.890072e+00,-4.095279e-02
4.319687e+00,2.889902e+00,-4.184902e-02
4.320312e+00,2.889732e+00,-4.274448e-02
4.320938e+00,2.889563e+00,-4.363906e-02
4.321562e+00,2.889393e+00,-4.453266e-02
4.322188e+00,2.889222e+00,-4.542517e-02
4.322813e+00,2.889052e+00,-4.631646e-02
4.323437e+00,2.888882e+00,-4.720644e-02
4.324063e+00,2.888711e+00,-4.809498e-02
4.324687e+00,2.888540e+00,-4.898198e-02
4.325312e+00,2.888369e+00,-4.986731e-02
4.325938e+00,2.888198e+00,-5.075088e-02
4.326562e+00,2.888027e+00,-5.163257e-02
4.327187e+00,2.887856e+00,-5.251226e-02
4.327813e+00,2.887684e+00,-5.338984e-02
4.328437e+00,2.887513e+00,-5.426520e-02
4.329063e+00,2.887341e+00,-5.513823e-02
4.329688e+00,2.887169e+00,-5.600880e-02
4.330312e+00,2.886997e+00,-5.687682e-02
4.330938e+00,2.886825e+00,-5.774216e-02
4.331563e+00,2.886652e+00,-5.860472e-02
4.332187e+00,2.886480e+00,-5.946437e-02
4.332813e+00,2.886307e+00,-6.032101e-02
4.333437e+00,2.886134e+00,-6.117452e-02
4.334062e+00,2.885961e+00,-6.202479e-02
4.334688e+00,2.885788e+00,-6.287170e-02
4.335312e+00,2.885615e+00,-6.371515e-02
4.335938e+00,2.885442e+00,-6.455502e-02
4.336563e+00,2.885268e+00,-6.539120e-02
4.337187e+00,2.885095e+00,-6.622357e-02
4.337813e+00,2.884921e+00,-6.705202e-02
4.338438e+00,2.884747e+00,-6.787644e-02
4.339062e+00,2.884573e+00,-6.869672e-02
4.339688e+00,2.884399e+00,-6.951274e-02
4.340312e+00,2.884224e+00,-7.032440e-02
4.340937e+00,2.884050e+00,-7.113158e-02
4.341563e+00,2.883875e+00,-7.193416e-02
4.342187e+00,2.883700e+00,-7.273205e-02
4.342812e+00,2.883525e+00,-7.352512e-02
4.343438e+00,2.883350e+00,-7.431327e-02
4.344062e+00,2.883175e+00,-7.509638e-02
4.344688e+00,2.882999e+00,-7.587434e-02
4.345313e+00,2.882824e+00,-7.664706e-02
4.345937e+00,2.882648e+00,-7.741440e-02
4.346563e+00,2.882472e+00,-7.817628e-02
4.347188e+00,2.882296e+00,-7.893257e-02
4.347812e+00,2.882120e+00,-7.968316e-02
4.348438e+00,2.881944e+00,-8.042796e-02
4.349062e+00,2.881767e+00,-8.116685e-02
4.349687e+00,2.881590e+00,-8.189972e-02
4.350313e+00,2.881414e+00,-8.262647e-02
4.350937e+00,2.881237e+00,-8.334699e-02
4.351562e+00,2.881059e+00,-8.406117e-02
4.352188e+00,2.880882e+00,-8.476891e-02
4.352812e+00,2.880705e+00,-8.547011e-02
4.353438e+00,2.880527e+00,-8.616465e-02
4.354063e+00,2.880349e+00,-8.685243e-02
4.354687e+00,2.880171e+00,-8.753335e-02
4.355313e+00,2.879993e+00,-8.820732e-02
4.355937e+00,2.879815e+00,-8.887421e-02
4.356562e+00,2.879636e+00,-8.953393e-02
4.357188e+00,2.879457e+00,-9.018639e-02
4.357812e+00,2.879279e+00,-9.083147e-02
4.358437e+00,2.879100e+00,-9.146908e-02
4.359063e+00,2.878920e+00,-9.209911e-02
4.359687e+00,2.878741e+00,-9.272148e-02
4.360313e+00,2.878561e+00,-9.333607e-02
4.360938e+00,2.878382e+00,-9.394280e-02
4.361562e+00,2.878202e+00,-9.454156e-02
4.362188e+00,2.878022e+00,-9.513226e-02
4.362813e+00,2.877841e+00,-9.571480e-02
4.363437e+00,2.877661e+00,-9.628909e-02
4.364063e+00,2.877480e+00,-9.685503e-02
4.364687e+00,2.877299e+00,-9.741253e-02
4.365312e+00,2.877118e+00,-9.796149e-02
4.365938e+00,2.876937e+00,-9.850183e-02
4.366562e+00,2.876755e+00,-9.903345e-02
4.367188e+00,2.876573e+00,-9.955626e-02
4.367813e+00,2.876391e+00,-1.000702e-01
4.368437e+00,2.876209e+00,-1.005751e-01
4.369063e+00,2.876027e+00,-1.010709e-01
4.369688e+00,2.875844e+00,-1.015576e-01
4.370312e+00,2.875662e+00,-1.020351e-01
4.370938e+00,2.875479e+00,-1.025031e-01
4.371562e+00,2.875296e+00,-1.029618e-01
4.372187e+00,2.875112e+00,-1.034110e-01
4.372813e+00,2.874928e+00,-1.038506e-01
4.373437e+00,2.874745e+00,-1.042805e-01
4.374062e+00,2.874561e+00,-1.047007e-01
4.374688e+00,2.874376e+00,-1.051110e-01
4.375312e+00,2.874192e+00,-1.055114e-01
4.375938e+00,2.874007e+00,-1.059018e-01
4.376563e+00,2.873822e+00,-1.062822e-01
4.377187e+00,2.873637e+00,-1.066524e-01
4.377813e+00,2.873451e+00,-1.070124e-01
4.378438e+00,2.873265e+00,-1.073622e-01
4.379062e+00,2.873079e+00,-1.077015e-01
4.379688e+00,2.872893e+00,-1.080304e-01
4.380312e+00,2.872707e+00,-1.083488e-01
4.380937e+00,2.872520e+00,-1.086567e-01
4.381563e+00,2.872333e+00,-1.089538e-01
4.382187e+00,2.872146e+00,-1.092403e-01
4.382812e+00,2.871958e+00,-1.095160e-01
4.383438e+00,2.871770e+00,-1.097808e-01
4.384062e+00,2.871582e+00,-1.100348e-01
4.384688e+00,2.871394e+00,-1.102777e-01
4.385313e+00,2.871206e+00,-1.105096e-01
4.385937e+00,2.871017e+00,-1.107305e-01
4.386563e+00,2.870828e+00,-1.109401e-01
4.387187e+00,2.870638e+00,-1.111386e-01
4.387812e+00,2.870449e+00,-1.113257e-01
4.388438e+00,2.870259e+00,-1.115016e-01
4.389062e+00,2.870069e+00,-1.116660e-01
4.389687e+00,2.869878e+00,-1.118190e-01
4.390313e+00,2.869687e+00,-1.119606e-01
4.390937e+00,2.869496e+00,-1.120905e-01
4.391563e+00,2.869305e+00,-1.122089e-01
4.392188e+00,2.869113e+00,-1.123157e-01
4.392812e+00,2.868921e+00,-1.124107e-01
4.393438e+00,2.868729e+00,-1.124940e-01
4.394063e+00,2.868537e+00,-1.125656e-01
4.394687e+00,2.868344e+00,-1.126253e-01
4.395313e+00,2.868151e+00,-1.126731e-01
4.395937e+00,2.867957e+00,-1.127091e-01
4.396562e+00,2.867764e+00,-1.127330e-01
4.397188e+00,2.867570e+00,-1.127450e-01
4.397812e+00,2.867375e+00,-1.127450e-01
4.398438e+00,2.867181e+00,-1.127329e-01
4.399063e+00,2.866986e+00,-1.127088e-01
4.399687e+00,2.866790e+00,-1.126724e-01
4.400313e+00,2.866595e+00,-1.126240e-01
4.400938e+00,2.866399e+00,-1.125633e-01
4.401562e+00,2.866203e+00,-1.124905e-01
4.402188e+00,2.866006e+00,-1.124054e-01
4.402812e+00,2.865809e+00,-1.123080e-01
4.403437e+00,2.865612e+00,-1.121983e-01
4.404063e+00,2.865415e+00,-1.120763e-01
4.404687e+00,2.865217e+00,-1.119420e-01
4.405312e+00,2.865019e+00,-1.117953e-01
4.405938e+00,2.864820e+00,-1.116362e-01
4.406562e+00,2.864621e+00,-1.114647e-01
4.407188e+00,2.864422e+00,-1.112808e-01
4.407813e+00,2.864222e+00,-1.110845e-01
4.408437e+00,2.864023e+00,-1.108758e-01
4.409063e+00,2.863822e+00,-1.106546e-01
4.409688e+00,2.863622e+00,-1.104209e-01
4.410312e+00,2.863421e+00,-1.101748e-01
4.410938e+00,2.863220e+00,-1.099162e-01
4.411562e+00,2.863018e+00,-1.096451e-01
4.412187e+00,2.862816e+00,-1.093615e-01
4.412813e+00,2.862614e+00,-1.090654e-01
4.413437e+00,2.862411e+00,-1.087568e-01
4.414062e+00,2.862208e+00,-1.084358e-01
4.414688e+00,2.862005e+00,-1.081023e-01
4.415312e+00,2.861802e+00,-1.077562e-01
4.415938e+00,2.861598e+00,-1.073977e-01
4.416563e+00,2.861393e+00,-1.070268e-01
4.417187e+00,2.861188e+00,-1.066433e-01
4.417813e+00,2.860983e+00,-1.062474e-01
4.418437e+00,2.860778e+00,-1.058391e-01
4.419062e+00,2.860572e+00,-1.054183e-01
4.419688e+00,2.860366e+00,-1.049852e-01
4.420312e+00,2.860160e+00,-1.045396e-01
4.420937e+00,2.859953e+00,-1.040816e-01
4.421563e+00,2.859746e+00,-1.036113e-01
4.422187e+00,2.859538e+00,-1.031286e-01
4.422813e+00,2.859330e+00,-1.026336e-01
4.423438e+00,2.859122e+00,-1.021263e-01
4.424062e+00,2.858913e+00,-1.016067e-01
4.424688e+00,2.858704e+00,-1.010749e-01
4.425313e+00,2.858495e+00,-1.005309e-01
4.425937e+00,2.858286e+00,-9.997469e-02
4.426563e+00,2.858075e+00,-9.940632e-02
4.427187e+00,2.857865e+00,-9.882583e-02
4.427812e+00,2.857654e+00,-9.823325e-02
4.428438e+00,2.857443e+00,-9.762861e-02
4.429062e+00,2.857232e+00,-9.701197e-02
4.429688e+00,2.857020e+00,-9.638334e-02
4.430313e+00,2.856808e+00,-9.574279e-02
4.430937e+00,2.856595e+00,-9.509034e-02
4.431563e+00,2.856383e+00,-9.442605e-02
4.432188e+00,2.856169e+00,-9.374995e-02
4.432812e+00,2.855956e+00,-9.306210e-02
4.433438e+00,2.855742e+00,-9.236255e-02
4.434062e+00,2.855528e+00,-9.165134e-02
4.434687e+00,2.855313e+00,-9.092853e-02
4.435313e+00,2.855098e+00,-9.019417e-02
4.435937e+00,2.854883e+00,-8.944831e-02
4.436562e+00,2.854667e+00,-8.869102e-02
4.437188e+00,2.854451e+00,-8.792235e-02
4.437812e+00,2.854235e+00,-8.714235e-02
4.438438e+00,2.854018e+00,-8.635110e-02
4.439063e+00,2.853801e+00,-8.554866e-02
4.439687e+00,2.853584e+00,-8.473508e-02
4.440313e+00,2.853366e+00,-8.391044e-02
4.440938e+00,2.853148e+00,-8.307480e-02
4.441562e+00,2.852930e+00,-8.222823e-02
4.442188e+00,2.852711e+00,-8.137081e-02
4.442812e+00,2.852492e+00,-8.050259e-02
4.443437e+00,2.852273e+00,-7.962367e-02
4.444063e+00,2.852053e+00,-7.873411e-02
4.444687e+00,2.851833e+00,-7.783399e-02
4.445312e+00,2.851613e+00,-7.692339e-02
4.445938e+00,2.851392e+00,-7.600238e-02
4.446562e+00,2.851171e+00,-7.507105e-02
4.447188e+00,2.850950e+00,-7.412949e-02
4.447813e+00,2.850728e+00,-7.317777e-02
4.448437e+00,2.850506e+00,-7.221598e-02
4.449063e+00,2.850284e+00,-7.124421e-02
4.449687e+00,2.850061e+00,-7.026255e-02
4.450312e+00,2.849838e+00,-6.927108e-02
4.450938e+00,2.849615e+00,-6.826990e-02
4.451562e+00,2.849392e+00,-6.725911e-02
4.452187e+00,2.849168e+00,-6.623879e-02
4.452813e+00,2.848944e+00,-6.520904e-02
4.453437e+00,2.848719e+00,-6.416996e-02
4.454063e+00,2.848495e+00,-6.312165e-02
4.454688e+00,2.848270e+00,-6.206422e-02
4.455312e+00,2.848045e+00,-6.099774e-02
4.455938e+00,2.847819e+00,-5.992235e-02
4.456563e+00,2.847593e+00,-5.883813e-02
4.457187e+00,2.847367e+00,-5.774519e-02
4.457813e+00,2.847141e+00,-5.664364e-02
4.458437e+00,2.846914e+00,-5.553359e-02
4.459062e+00,2.846687e+00,-5.441516e-02
4.459688e+00,2.846460e+00,-5.328844e-02
4.460312e+00,2.846233e+00,-5.215355e-02
4.460938e+00,2.846005e+00,-5.101061e-02
4.461563e+00,2.845777e+00,-4.985973e-02
4.462187e+00,2.845549e+00,-4.870103e-02
4.462813e+00,2.845320e+00,-4.753463e-02
4.463438e+00,2.845091e+00,-4.636064e-02
4.464062e+00,2.844862e+00,-4.517919e-02
4.464688e+00,2.844633e+00,-4.399039e-02
4.465312e+00,2.844404e+00,-4.279438e-02
4.465937e+00,2.844174e+00,-4.159127e-02
4.466563e+00,2.843944e+00,-4.038118e-02
4.467187e+00,2.843714e+00,-3.916426e-02
4.467812e+00,2.843483e+00,-3.794062e-02
4.468438e+00,2.843253e+00,-3.671039e-02
4.469062e+00,2.843022e+00,-3.547370e-02
4.469688e+00,2.842791e+00,-3.423069e-02
4.470313e+00,2.842559e+00,-3.298149e-02
4.470937e+00,2.842328e+00,-3.172623e-02
4.471563e+00,2.842096e+00,-3.046505e-02
4.472188e+00,2.841864e+00,-2.919807e-02
4.472812e+00,2.841632e+00,-2.792545e-02
4.473438e+00,2.841400e+00,-2.664731e-02
4.474062e+00,2.841167e+00,-2.536380e-02
4.474687e+00,2.840934e+00,-2.407506e-02
4.475313e+00,2.840701e+00,-2.278123e-02
4.475937e+00,2.840468e+00,-2.148244e-02
4.476562e+00,2.840235e+00,-2.017885e-02
4.477188e+00,2.840001e+00,-1.887060e-02
4.477812e+00,2.839768e+00,-1.755784e-02
4.478438e+00,2.839534e+00,-1.624070e-02
4.479063e+00,2.839300e+00,-1.491934e-02
4.479687e+00,2.839065e+00,-1.359391e-02
4.480313e+00,2.838831e+00,-1.226456e-02
4.480937e+00,2.838597e+00,-1.093143e-02
4.481562e+00,2.838362e+00,-9.594676e-03
4.482188e+00,2.838127e+00,-8.254455e-03
4.482812e+00,2.837892e+00,-6.910916e-03
4.483437e+00,2.837657e+00,-5.564213e-03
4.484063e+00,2.837421e+00,-4.214501e-03
4.484687e+00,2.837186e+00,-2.861936e-03
4.485313e+00,2.836950e+00,-1.506672e-03
4.485938e+00,2.836715e+00,-1.488701e-04
4.486562e+00,2.836479e+00,1.211316e-03
4.487188e+00,2.836243e+00,2.573725e-03
4.487813e+00,2.836007e+00,3.938198e-03
4.488437e+00,2.835770e+00,5.304576e-03
4.489063e+00,2.835534e+00,6.672697e-03
4.489687e+00,2.835297e+00,8.042401e-03
4.490312e+00,2.835061e+00,9.413523e-03
4.490938e+00,2.834824e+00,1.078590e-02
4.491562e+00,2.834587e+00,1.215938e-02
4.492188e+00,2.834350e+00,1.353378e-02
4.492813e+00,2.834113e+00,1.490895e-02
4.493437e+00,2.833876e+00,1.628471e-02
4.494063e+00,2.833639e+00,1.766091e-02
4.494688e+00,2.833401e+00,1.903738e-02
4.495312e+00,2.833164e+00,2.041395e-02
4.495938e+00,2.832926e+00,2.179045e-02
4.496562e+00,2.832688e+00,2.316671e-02
4.497187e+00,2.832451e+00,2.454257e-02
4.497813e+00,2.832213e+00,2.591786e-02
4.498437e+00,2.831975e+00,2.729241e-02
4.499062e+00,2.831737e+00,2.866605e-02
4.499688e+00,2.831498e+00,3.003861e-02
4.500312e+00,2.831260e+00,3.140991e-02
4.500938e+00,2.831022e+00,3.277979e-02
4.501563e+00,2.830784e+00,3.414808e-02
4.502187e+00,2.830545e+00,3.551460e-02
4.502813e+00,2.830307e+00,3.687919e-02
4.503438e+00,2.830068e+00,3.824167e-02
4.504062e+00,2.829829e+00,3.960186e-02
4.504688e+00,2.829591e+00,4.095961e-02
4.505312e+00,2.829352e+00,4.231473e-02
4.505937e+00,2.829113e+00,4.366705e-02
4.506563e+00,2.828874e+00,4.501639e-02
4.507187e+00,2.828635e+00,4.636260e-02
4.507812e+00,2.828396e+00,4.770548e-02
4.508438e+00,2.828157e+00,4.904487e-02
4.509062e+00,2.827917e+00,5.038060e-02
4.509688e+00,2.827678e+00,5.171249e-02
4.510313e+00,2.827439e+00,5.304037e-02
4.510937e+00,2.827199e+00,5.436406e-02
4.511563e+00,2.826960e+00,5.568339e-02
4.512187e+00,2.826720e+00,5.699819e-02
4.512812e+00,2.826481e+00,5.830828e-02
4.513438e+00,2.826241e+00,5.961349e-02
4.514062e+00,2.826002e+00,6.091365e-02
4.514687e+00,2.825762e+00,6.220859e-02
4.515313e+00,2.825522e+00,6.349812e-02
4.515937e+00,2.825282e+00,6.478208e-02
4.516563e+00,2.825042e+00,6.606030e-02
4.517188e+00,2.824802e+00,6.733259e-02
4.517812e+00,2.824562e+00,6.859880e-02
4.518438e+00,2.824322e+00,6.985875e-02
4.519063e+00,2.824082e+00,7.111226e-02
4.519687e+00,2.823842e+00,7.235917e-02
4.520313e+00,2.823602e+00,7.359930e-02
4.520937e+00,2.823361e+00,7.483248e-02
4.521562e+00,2.823121e+00,7.605855e-02
4.522188e+00,2.822881e+00,7.727732e-02
4.522812e+00,2.822640e+00,7.848864e-02
4.523438e+00,2.822400e+00,7.969233e-02
4.524063e+00,2.822159e+00,8.088823e-02
4.524687e+00,2.821918e+00,8.207616e-02
4.525313e+00,2.821678e+00,8.325596e-02
4.525938e+00,2.821437e+00,8.442745e-02
4.526562e+00,2.821196e+00,8.559049e-02
4.527188e+00,2.820955e+00,8.674488e-02
4.527812e+00,2.820714e+00,8.789048e-02
4.528437e+00,2.820473e+00,8.902712e-02
4.529063e+00,2.820232e+00,9.015462e-02
4.529687e+00,2.819991e+00,9.127284e-02
4.530312e+00,2.819749e+00,9.238160e-02
4.530938e+00,2.819508e+00,9.348074e-02
4.531562e+00,2.819267e+00,9.457010e-02
4.532188e+00,2.819025e+00,9.564952e-02
4.532813e+00,2.818784e+00,9.671884e-02
4.533437e+00,2.818542e+00,9.777791e-02
4.534063e+00,2.818300e+00,9.882655e-02
4.534688e+00,2.818058e+00,9.986461e-02
4.535312e+00,2.817816e+00,1.008919e-01
4.535938e+00,2.817574e+00,1.019084e-01
4.536562e+00,2.817332e+00,1.029138e-01
4.537187e+00,2.817090e+00,1.039080e-01
4.537813e+00,2.816848e+00,1.048908e-01
4.538437e+00,2.816605e+00,1.058621e-01
4.539062e+00,2.816363e+00,1.068218e-01
4.539688e+00,2.816120e+00,1.077697e-01
4.540312e+00,2.815878e+00,1.087056e-01
4.540938e+00,2.815635e+00,1.096294e-01
4.541563e+00,2.815392e+00,1.105410e-01
4.542187e+00,2.815149e+00,1.114401e-01
4.542813e+00,2.814906e+00,1.123268e-01
4.543437e+00,2.814662e+00,1.132007e-01
4.544062e+00,2.814419e+00,1.140618e-01
4.544688e+00,2.814175e+00,1.149099e-01
4.545312e+00,2.813932e+00,1.157449e-01
4.545937e+00,2.813688e+00,1.165667e-01
4.546563e+00,2.813444e+00,1.173751e-01
4.547187e+00,2.813200e+00,1.181699e-01
4.547813e+00,2.812955e+00,1.189511e-01
4.548438e+00,2.812711e+00,1.197185e-01
4.549062e+00,2.812466e+00,1.204719e-01
4.549688e+00,2.812222e+00,1.212113e-01
4.550313e+00,2.811977e+00,1.219365e-01
4.550937e+00,2.811732e+00,1.226474e-01
4.551563e+00,2.811486e+00,1.233439e-01
4.552187e+00,2.811241e+00,1.240257e-01
4.552812e+00,2.810996e+00,1.246929e-01
4.553438e+00,2.810750e+00,1.253452e-01
4.554062e+00,2.810504e+00,1.259826e-01
4.554688e+00,2.810258e+00,1.266050e-01
4.555313e+00,2.810012e+00,1.272122e-01
4.555937e+00,2.809765e+00,1.278040e-01
4.556563e+00,2.809518e+00,1.283805e-01
4.557188e+00,2.809271e+00,1.289414e-01
4.557812e+00,2.809024e+00,1.294867e-01
4.558438e+00,2.808777e+00,1.300162e-01
4.559062e+00,2.808530e+00,1.305299e-01
4.559687e+00,2.808282e+00,1.310276e-01
4.560313e+00,2.808034e+00,1.315093e-01
4.560937e+00,2.807786e+00,1.319747e-01
4.561562e+00,2.807537e+00,1.324239e-01
4.562188e+00,2.807289e+00,1.328567e-01
4.562812e+00,2.807040e+00,1.332730e-01
4.563438e+00,2.806791e+00,1.336728e-01
4.564063e+00,2.806541e+00,1.340559e-01
4.564687e+00,2.806292e+00,1.344222e-01
4.565313e+00,2.806042e+00,1.347717e-01
4.565938e+00,2.805792e+00,1.351042e-01
4.566562e+00,2.805541e+00,1.354197e-01
4.567188e+00,2.805291e+00,1.357180e-01
4.567812e+00,2.805040e+00,1.359992e-01
4.568437e+00,2.804789e+00,1.362631e-01
4.569063e+00,2.804537e+00,1.365096e-01
4.569687e+00,2.804285e+00,1.367386e-01
4.570312e+00,2.804033e+00,1.369501e-01
4.570938e+00,2.803781e+00,1.371441e-01
4.571562e+00,2.803528e+00,1.373203e-01
4.572188e+00,2.803276e+00,1.374789e-01
4.572813e+00,2.803022e+00,1.376196e-01
4.573437e+00,2.802769e+00,1.377424e-01
4.574063e+00,2.802515e+00,1.378473e-01
4.574687e+00,2.802261e+00,1.379342e-01
4.575312e+00,2.802006e+00,1.380030e-01
4.575938e+00,2.801752e+00,1.380537e-01
4.576562e+00,2.801497e+00,1.380862e-01
4.577187e+00,2.801241e+00,1.381005e-01
4.577813e+00,2.800986e+00,1.380964e-01
4.578437e+00,2.800730e+00,1.380741e-01
4.579063e+00,2.800473e+00,1.380333e-01
4.579688e+00,2.800216e+00,1.379742e-01
4.580312e+00,2.799959e+00,1.378965e-01
4.580938e+00,2.799702e+00,1.378003e-01
4.581563e+00,2.799444e+00,1.376856e-01
4.582187e+00,2.799186e+00,1.375522e-01
4.582813e+00,2.798928e+00,1.374003e-01
4.583437e+00,2.798669e+00,1.372296e-01
4.584062e+00,2.798410e+00,1.370403e-01
4.584688e+00,2.798150e+00,1.368322e-01
4.585312e+00,2.797890e+00,1.366054e-01
4.585938e+00,2.797630e+00,1.363598e-01
4.586563e+00,2.797370e+00,1.360954e-01
4.587187e+00,2.797109e+00,1.358122e-01
4.587813e+00,2.796847e+00,1.355102e-01
4.588438e+00,2.796586e+00,1.351893e-01
4.589062e+00,2.796324e+00,1.348495e-01
4.589688e+00,2.796061e+00,1.344909e-01
4.590312e+00,2.795798e+00,1.341134e-01
4.590937e+00,2.795535e+00,1.337170e-01
4.591563e+00,2.795271e+00,1.333017e-01
4.592187e+00,2.795007e+00,1.328675e-01
4.592812e+00,2.794743e+00,1.324144e-01
4.593438e+00,2.794478e+00,1.319424e-01
4.594062e+00,2.794213e+00,1.314515e-01
4.594688e+00,2.793948e+00,1.309418e-01
4.595313e+00,2.793682e+00,1.304132e-01
4.595937e+00,2.793415e+00,1.298657e-01
4.596563e+00,2.793149e+00,1.292994e-01
4.597188e+00,2.792881e+00,1.287142e-01
4.597812e+00,2.792614e+00,1.281103e-01
4.598438e+00,2.792346e+00,1.274876e-01
4.599062e+00,2.792078e+00,1.268461e-01
4.599687e+00,2.791809e+00,1.261859e-01
4.600313e+00,2.791540e+00,1.255070e-01
4.600937e+00,2.791270e+00,1.248094e-01
4.601562e+00,2.791000e+00,1.240932e-01
4.602188e+00,2.790730e+00,1.233583e-01
4.602812e+00,2.790459e+00,1.226050e-01
4.603438e+00,2.790188e+00,1.218331e-01
4.604063e+00,2.789917e+00,1.210427e-01
4.604687e+00,2.789645e+00,1.202339e-01
4.605313e+00,2.789373e+00,1.194067e-01
4.605937e+00,2.789100e+00,1.185612e-01
4.606562e+00,2.788827e+00,1.176974e-01
4.607188e+00,2.788554e+00,1.168153e-01
4.607812e+00,2.788280e+00,1.159151e-01
4.608437e+00,2.788005e+00,1.149969e-01
4.609063e+00,2.787731e+00,1.140605e-01
4.609687e+00,2.787456e+00,1.131062e-01
4.610313e+00,2.787180e+00,1.121340e-01
4.610938e+00,2.786905e+00,1.111439e-01
4.611562e+00,2.786628e+00,1.101360e-01
4.612188e+00,2.786352e+00,1.091105e-01
4.612813e+00,2.786075e+00,1.080674e-01
4.613437e+00,2.785798e+00,1.070067e-01
4.614063e+00,2.785520e+00,1.059285e-01
4.614687e+00,2.785242e+00,1.048330e-01
4.615312e+00,2.784964e+00,1.037202e-01
4.615938e+00,2.784685e+00,1.025902e-01
4.616562e+00,2.784406e+00,1.014431e-01
4.617188e+00,2.784126e+00,1.002790e-01
4.617813e+00,2.783846e+00,9.909797e-02
4.618437e+00,2.783566e+00,9.790012e-02
4.619063e+00,2.783285e+00,9.668555e-02
4.619688e+00,2.783004e+00,9.545438e-02
4.620312e+00,2.782723e+00,9.420669e-02
4.620938e+00,2.782442e+00,9.294261e-02
4.621562e+00,2.782160e+00,9.166223e-02
4.622187e+00,2.781877e+00,9.036568e-02
4.622813e+00,2.781595e+00,8.905306e-02
4.623437e+00,2.781312e+00,8.772450e-02
4.624062e+00,2.781028e+00,8.638011e-02
4.624688e+00,2.780745e+00,8.502001e-02
4.625312e+00,2.780461e+00,8.364433e-02
4.625938e+00,2.780177e+00,8.225320e-02
4.626563e+00,2.779892e+00,8.084674e-02
4.627187e+00,2.779607e+00,7.942509e-02
4.627813e+00,2.779322e+00,7.798837e-02
4.628438e+00,2.779037e+00,7.653672e-02
4.629062e+00,2.778751e+00,7.507029e-02
4.629688e+00,2.778465e+00,7.358920e-02
4.630312e+00,2.778179e+00,7.209360e-02
4.630937e+00,2.777893e+00,7.058364e-02
4.631563e+00,2.777606e+00,6.905946e-02
4.632187e+00,2.777319e+00,6.752120e-02
4.632812e+00,2.777031e+00,6.596903e-02
4.633438e+00,2.776744e+00,6.440309e-02
4.634062e+00,2.776456e+00,6.282354e-02
4.634688e+00,2.776168e+00,6.123053e-02
4.635313e+00,2.775880e+00,5.962422e-02
4.635937e+00,2.775591e+00,5.800478e-02
4.636563e+00,2.775303e+00,5.637236e-02
4.637187e+00,2.775014e+00,5.472714e-02
4.637812e+00,2.774725e+00,5.306928e-02
4.638438e+00,2.774435e+00,5.139895e-02
4.639062e+00,2.774146e+00,4.971632e-02
4.639687e+00,2.773856e+00,4.802156e-02
4.640313e+00,2.773566e+00,4.631485e-02
4.640937e+00,2.773276e+00,4.459637e-02
4.641563e+00,2.772986e+00,4.286630e-02
4.642188e+00,2.772695e+00,4.112482e-02
4.642812e+00,2.772405e+00,3.937210e-02
4.643438e+00,2.772114e+00,3.760834e-02
4.644063e+00,2.771823e+00,3.583373e-02
4.644687e+00,2.771532e+00,3.404845e-02
4.645313e+00,2.771241e+00,3.225269e-02
4.645937e+00,2.770950e+00,3.044664e-02
4.646562e+00,2.770658e+00,2.863051e-02
4.647188e+00,2.770367e+00,2.680448e-02
4.647812e+00,2.770075e+00,2.496876e-02
4.648438e+00,2.769784e+00,2.312354e-02
4.649063e+00,2.769492e+00,2.126902e-02
4.649687e+00,2.769200e+00,1.940542e-02
4.650313e+00,2.768908e+00,1.753293e-02
4.650938e+00,2.768616e+00,1.565175e-02
4.651562e+00,2.768324e+00,1.376211e-02
4.652188e+00,2.768032e+00,1.186421e-02
4.652812e+00,2.767740e+00,9.958256e-03
4.653437e+00,2.767447e+00,8.044466e-03
4.654063e+00,2.767155e+00,6.123054e-03
4.654687e+00,2.766863e+00,4.194237e-03
4.655312e+00,2.766571e+00,2.258233e-03
4.655938e+00,2.766278e+00,3.152599e-04
4.656562e+00,2.765986e+00,-1.634461e-03
4.657188e+00,2.765694e+00,-3.590706e-03
4.657813e+00,2.765401e+00,-5.553253e-03
4.658437e+00,2.765109e+00,-7.521877e-03
4.659063e+00,2.764817e+00,-9.496350e-03
4.659688e+00,2.764525e+00,-1.147644e-02
4.660312e+00,2.764232e+00,-1.346193e-02
4.660938e+00,2.763940e+00,-1.545258e-02
4.661562e+00,2.763648e+00,-1.744816e-02
4.662187e+00,2.763356e+00,-1.944844e-02
4.662813e+00,2.763064e+00,-2.145318e-02
4.663437e+00,2.762772e+00,-2.346215e-02
4.664062e+00,2.762480e+00,-2.547510e-02
4.664688e+00,2.762188e+00,-2.749182e-02
4.665312e+00,2.761897e+00,-2.951204e-02
4.665938e+00,2.761605e+00,-3.153554e-02
4.666563e+00,2.761314e+00,-3.356207e-02
4.667187e+00,2.761022e+00,-3.559139e-02
4.667813e+00,2.760731e+00,-3.762325e-02
4.668437e+00,2.760440e+00,-3.965742e-02
4.669062e+00,2.760149e+00,-4.169365e-02
4.669688e+00,2.759858e+00,-4.373169e-02
4.670312e+00,2.759567e+00,-4.577129e-02
4.670937e+00,2.759276e+00,-4.781221e-02
4.671563e+00,2.758986e+00,-4.985419e-02
4.672187e+00,2.758695e+00,-5.189700e-02
4.672813e+00,2.758405e+00,-5.394037e-02
4.673438e+00,2.758115e+00,-5.598406e-02
4.674062e+00,2.757825e+00,-5.802781e-02
4.674688e+00,2.757536e+00,-6.007137e-02
4.675313e+00,2.757246e+00,-6.211449e-02
4.675937e+00,2.756957e+00,-6.415692e-02
4.676563e+00,2.756667e+00,-6.619839e-02
4.677187e+00,2.756378e+00,-6.823867e-02
4.677812e+00,2.756090e+00,-7.027748e-02
4.678438e+00,2.755801e+00,-7.231457e-02
4.679062e+00,2.755513e+00,-7.434969e-02
4.679688e+00,2.755225e+00,-7.638258e-02
4.680313e+00,2.754937e+00,-7.841299e-02
4.680937e+00,2.754649e+00,-8.044065e-02
4.681563e+00,2.754361e+00,-8.246530e-02
4.682188e+00,2.754074e+00,-8.448669e-02
4.682812e+00,2.753787e+00,-8.650456e-02
4.683438e+00,2.753500e+00,-8.851866e-02
4.684062e+00,2.753213e+00,-9.052871e-02
4.684687e+00,2.752927e+00,-9.253446e-02
4.685313e+00,2.752641e+00,-9.453566e-02
4.685937e+00,2.752355e+00,-9.653203e-02
4.686562e+00,2.752069e+00,-9.852333e-02
4.687188e+00,2.751783e+00,-1.005093e-01
4.687812e+00,2.751498e+00,-1.024897e-01
4.688438e+00,2.751213e+00,-1.044642e-01
4.689063e+00,2.750928e+00,-1.064326e-01
4.689687e+00,2.750644e+00,-1.083946e-01
4.690313e+00,2.750360e+00,-1.103500e-01
4.690938e+00,2.750076e+00,-1.122984e-01
4.691562e+00,2.749792e+00,-1.142398e-01
4.692188e+00,2.749508e+00,-1.161737e-01
4.692812e+00,2.749225e+00,-1.180999e-01
4.693437e+00,2.748942e+00,-1.200182e-01
4.694063e+00,2.748659e+00,-1.219283e-01
4.694687e+00,2.748377e+00,-1.238300e-01
4.695312e+00,2.748095e+00,-1.257230e-01
4.695938e+00,2.747813e+00,-1.276070e-01
4.696562e+00,2.747531e+00,-1.294818e-01
4.697188e+00,2.747249e+00,-1.313471e-01
4.697813e+00,2.746968e+00,-1.332027e-01
4.698437e+00,2.746687e+00,-1.350483e-01
4.699063e+00,2.746406e+00,-1.368836e-01
4.699687e+00,2.746126e+00,-1.387085e-01
4.700312e+00,2.745846e+00,-1.405226e-01
4.700938e+00,2.745566e+00,-1.423258e-01
4.701562e+00,2.745286e+00,-1.441176e-01
4.702187e+00,2.745006e+00,-1.458980e-01
4.702813e+00,2.744727e+00,-1.476666e-01
4.703437e+00,2.744448e+00,-1.494233e-01
4.704063e+00,2.744169e+00,-1.511676e-01
4.704688e+00,2.743890e+00,-1.528995e-01
4.705312e+00,2.743612e+00,-1.546187e-01
4.705938e+00,2.743334e+00,-1.563248e-01
4.706563e+00,2.743056e+00,-1.580178e-01
4.707187e+00,2.742778e+00,-1.596972e-01
4.707813e+00,2.742501e+00,-1.613630e-01
4.708437e+00,2.742223e+00,-1.630147e-01
4.709062e+00,2.741946e+00,-1.646523e-01
4.709688e+00,2.741669e+00,-1.662755e-01
4.710312e+00,2.741392e+00,-1.678839e-01
4.710938e+00,2.741116e+00,-1.694775e-01
4.711563e+00,2.740839e+00,-1.710559e-01
4.712187e+00,2.740563e+00,-1.726190e-01
4.712813e+00,2.740287e+00,-1.741664e-01
4.713438e+00,2.740011e+00,-1.756980e-01
4.714062e+00,2.739736e+00,-1.772135e-01
4.714688e+00,2.739460e+00,-1.787128e-01
4.715312e+00,2.739185e+00,-1.801955e-01
4.715937e+00,2.738909e+00,-1.816614e-01
4.716563e+00,2.738634e+00,-1.831104e-01
4.717187e+00,2.738359e+00,-1.845422e-01
4.717812e+00,2.738084e+00,-1.859566e-01
4.718438e+00,2.737809e+00,-1.873533e-01
4.719062e+00,2.737535e+00,-1.887322e-01
4.719688e+00,2.737260e+00,-1.900930e-01
4.720313e+00,2.736985e+00,-1.914356e-01
4.720937e+00,2.736711e+00,-1.927596e-01
4.721563e+00,2.736437e+00,-1.940650e-01
4.722188e+00,2.736162e+00,-1.953514e-01
4.722812e+00,2.735888e+00,-1.966188e-01
4.723438e+00,2.735614e+00,-1.978668e-01
4.724062e+00,2.735340e+00,-1.990953e-01
4.724687e+00,2.735066e+00,-2.003041e-01
4.725313e+00,2.734792e+00,-2.014930e-01
4.725937e+00,2.734518e+00,-2.026617e-01
4.726562e+00,2.734243e+00,-2.038102e-01
4.727188e+00,2.733969e+00,-2.049381e-01
4.727812e+00,2.733695e+00,-2.060454e-01
4.728438e+00,2.733421e+00,-2.071318e-01
4.729063e+00,2.733147e+00,-2.081971e-01
4.729687e+00,2.732873e+00,-2.092412e-01
4.730313e+00,2.732599e+00,-2.102639e-01
4.730937e+00,2.732324e+00,-2.112649e-01
4.731562e+00,2.732050e+00,-2.122442e-01
4.732188e+00,2.731776e+00,-2.132015e-01
4.732812e+00,2.731501e+00,-2.141367e-01
4.733437e+00,2.731226e+00,-2.150497e-01
4.734063e+00,2.730952e+00,-2.159401e-01
4.734687e+00,2.730677e+00,-2.168079e-01
4.735313e+00,2.730402e+00,-2.176530e-01
4.735938e+00,2.730127e+00,-2.184750e-01
4.736562e+00,2.729851e+00,-2.192740e-01
4.737188e+00,2.729576e+00,-2.200498e-01
4.737813e+00,2.729300e+00,-2.208021e-01
4.738437e+00,2.729024e+00,-2.215308e-01
4.739063e+00,2.728748e+00,-2.222359e-01
4.739687e+00,2.728472e+00,-2.229171e-01
4.740312e+00,2.728196e+00,-2.235743e-01
4.740938e+00,2.727919e+00,-2.242074e-01
4.741562e+00,2.727642e+00,-2.248162e-01
4.742188e+00,2.727365e+00,-2.254006e-01
4.742813e+00,2.727087e+00,-2.259605e-01
4.743437e+00,2.726810e+00,-2.264957e-01
4.744063e+00,2.726532e+00,-2.270062e-01
4.744688e+00,2.726253e+00,-2.274917e-01
4.745312e+00,2.725975e+00,-2.279523e-01
4.745938e+00,2.725696e+00,-2.283876e-01
4.746562e+00,2.725417e+00,-2.287978e-01
4.747187e+00,2.725137e+00,-2.291826e-01
4.747813e+00,2.724857e+00,-2.295419e-01
4.748437e+00,2.724577e+00,-2.298756e-01
4.749062e+00,2.724296e+00,-2.301836e-01
4.749688e+00,2.724015e+00,-2.304659e-01
4.750312e+00,2.723733e+00,-2.307223e-01
4.750938e+00,2.723452e+00,-2.309528e-01
4.751563e+00,2.723169e+00,-2.311572e-01
4.752187e+00,2.722886e+00,-2.313354e-01
4.752813e+00,2.722603e+00,-2.314875e-01
4.753438e+00,2.722320e+00,-2.316132e-01
4.754062e+00,2.722036e+00,-2.317126e-01
4.754688e+00,2.721751e+00,-2.317855e-01
4.755312e+00,2.721466e+00,-2.318318e-01
4.755937e+00,2.721180e+00,-2.318516e-01
4.756563e+00,2.720894e+00,-2.318448e-01
4.757187e+00,2.720608e+00,-2.318112e-01
4.757812e+00,2.720321e+00,-2.317508e-01
4.758438e+00,2.720033e+00,-2.316636e-01
4.759062e+00,2.719745e+00,-2.315495e-01
4.759688e+00,2.719456e+00,-2.314085e-01
4.760313e+00,2.719167e+00,-2.312405e-01
4.760937e+00,2.718877e+00,-2.310455e-01
4.761563e+00,2.718587e+00,-2.308235e-01
4.762187e+00,2.718295e+00,-2.305743e-01
4.762812e+00,2.718004e+00,-2.302980e-01
4.763438e+00,2.717712e+00,-2.299946e-01
4.764062e+00,2.717419e+00,-2.296640e-01
4.764687e+00,2.717125e+00,-2.293062e-01
4.765313e+00,2.716831e+00,-2.289212e-01
4.765937e+00,2.716536e+00,-2.285089e-01
4.766563e+00,2.716241e+00,-2.280694e-01
4.767188e+00,2.715945e+00,-2.276026e-01
4.767812e+00,2.715648e+00,-2.271086e-01
4.768438e+00,2.715350e+00,-2.265873e-01
4.769063e+00,2.715052e+00,-2.260387e-01
4.769687e+00,2.714753e+00,-2.254629e-01
4.770313e+00,2.714454e+00,-2.248599e-01
4.770937e+00,2.714153e+00,-2.242296e-01
4.771562e+00,2.713852e+00,-2.235721e-01
4.772188e+00,2.713551e+00,-2.228873e-01
4.772812e+00,2.713248e+00,-2.221754e-01
4.773438e+00,2.712945e+00,-2.214364e-01
4.774063e+00,2.712641e+00,-2.206702e-01
4.774687e+00,2.712336e+00,-2.198769e-01
4.775313e+00,2.712031e+00,-2.190566e-01
4.775938e+00,2.711725e+00,-2.182092e-01
4.776562e+00,2.711418e+00,-2.173349e-01
4.777188e+00,2.711110e+00,-2.164337e-01
4.777812e+00,2.710801e+00,-2.155055e-01
4.778437e+00,2.710492e+00,-2.145505e-01
4.779063e+00,2.710182e+00,-2.135688e-01
4.779687e+00,2.709871e+00,-2.125604e-01
4.780312e+00,2.709559e+00,-2.115253e-01
4.780938e+00,2.709247e+00,-2.104636e-01
4.781562e+00,2.708934e+00,-2.093754e-01
4.782188e+00,2.708620e+00,-2.082608e-01
4.782813e+00,2.708305e+00,-2.071198e-01
4.783437e+00,2.707989e+00,-2.059525e-01
4.784063e+00,2.707673e+00,-2.047591e-01
4.784688e+00,2.707355e+00,-2.035395e-01
4.785312e+00,2.707037e+00,-2.022939e-01
4.785938e+00,2.706718e+00,-2.010225e-01
4.786562e+00,2.706398e+00,-1.997251e-01
4.787187e+00,2.706078e+00,-1.984021e-01
4.787813e+00,2.705757e+00,-1.970534e-01
4.788437e+00,2.705434e+00,-1.956793e-01
4.789062e+00,2.705111e+00,-1.942797e-01
4.789688e+00,2.704787e+00,-1.928549e-01
4.790312e+00,2.704463e+00,-1.914049e-01
4.790938e+00,2.704137e+00,-1.899298e-01
4.791563e+00,2.703811e+00,-1.884298e-01
4.792187e+00,2.703484e+00,-1.869051e-01
4.792813e+00,2.703156e+00,-1.853557e-01
4.793437e+00,2.702827e+00,-1.837818e-01
4.794062e+00,2.702498e+00,-1.821835e-01
4.794688e+00,2.702167e+00,-1.805609e-01
4.795312e+00,2.701836e+00,-1.789143e-01
4.795937e+00,2.701504e+00,-1.772437e-01
4.796563e+00,2.701172e+00,-1.755493e-01
4.797187e+00,2.700838e+00,-1.738313e-01
4.797813e+00,2.700504e+00,-1.720898e-01
4.798438e+00,2.700169e+00,-1.703250e-01
4.799062e+00,2.699833e+00,-1.685370e-01
4.799688e+00,2.699496e+00,-1.667261e-01
4.800313e+00,2.699159e+00,-1.648924e-01
4.800937e+00,2.698820e+00,-1.630360e-01
4.801563e+00,2.698481e+00,-1.611571e-01
4.802187e+00,2.698142e+00,-1.592560e-01
4.802812e+00,2.697801e+00,-1.573328e-01
4.803438e+00,2.697460e+00,-1.553877e-01
4.804062e+00,2.697118e+00,-1.534209e-01
4.804688e+00,2.696775e+00,-1.514326e-01
4.805313e+00,2.696432e+00,-1.494229e-01
4.805937e+00,2.696088e+00,-1.473921e-01
4.806563e+00,2.695743e+00,-1.453404e-01
4.807188e+00,2.695398e+00,-1.432680e-01
4.807812e+00,2.695051e+00,-1.411751e-01
4.808438e+00,2.694705e+00,-1.390619e-01
4.809062e+00,2.694357e+00,-1.369287e-01
4.809687e+00,2.694009e+00,-1.347755e-01
4.810313e+00,2.693660e+00,-1.326028e-01
4.810937e+00,2.693310e+00,-1.304106e-01
4.811562e+00,2.692960e+00,-1.281993e-01
4.812188e+00,2.692610e+00,-1.259690e-01
4.812812e+00,2.692258e+00,-1.237200e-01
4.813438e+00,2.691906e+00,-1.214525e-01
4.814063e+00,2.691554e+00,-1.191668e-01
4.814687e+00,2.691201e+00,-1.168631e-01
4.815313e+00,2.690847e+00,-1.145416e-01
4.815938e+00,2.690493e+00,-1.122027e-01
4.816562e+00,2.690138e+00,-1.098464e-01
4.817188e+00,2.689782e+00,-1.074732e-01
4.817812e+00,2.689427e+00,-1.050832e-01
4.818437e+00,2.689070e+00,-1.026768e-01
4.819063e+00,2.688713e+00,-1.002541e-01
4.819687e+00,2.688356e+00,-9.781540e-02
4.820312e+00,2.687998e+00,-9.536104e-02
4.820938e+00,2.687640e+00,-9.289126e-02
4.821562e+00,2.687281e+00,-9.040631e-02
4.822188e+00,2.686922e+00,-8.790649e-02
4.822813e+00,2.686563e+00,-8.539205e-02
4.823437e+00,2.686203e+00,-8.286329e-02
4.824063e+00,2.685842e+00,-8.032049e-02
4.824687e+00,2.685482e+00,-7.776392e-02
4.825312e+00,2.685121e+00,-7.519387e-02
4.825938e+00,2.684759e+00,-7.261063e-02
4.826562e+00,2.684397e+00,-7.001450e-02
4.827187e+00,2.684035e+00,-6.740576e-02
4.827813e+00,2.683673e+00,-6.478472e-02
4.828437e+00,2.683310e+00,-6.215166e-02
4.829063e+00,2.682947e+00,-5.950689e-02
4.829688e+00,2.682584e+00,-5.685071e-02
4.830312e+00,2.682221e+00,-5.418342e-02
4.830938e+00,2.681857e+00,-5.150533e-02
4.831563e+00,2.681493e+00,-4.881675e-02
4.832187e+00,2.681129e+00,-4.611799e-02
4.832813e+00,2.680765e+00,-4.340936e-02
4.833437e+00,2.680401e+00,-4.069118e-02
4.834062e+00,2.680036e+00,-3.796375e-02
4.834688e+00,2.679672e+00,-3.522740e-02
4.835312e+00,2.679307e+00,-3.248245e-02
4.835938e+00,2.678942e+00,-2.972922e-02
4.836563e+00,2.678577e+00,-2.696803e-02
4.837187e+00,2.678212e+00,-2.419921e-02
4.837813e+00,2.677847e+00,-2.142308e-02
4.838438e+00,2.677482e+00,-1.863997e-02
4.839062e+00,2.677117e+00,-1.585022e-02
4.839688e+00,2.676752e+00,-1.305415e-02
4.840312e+00,2.676386e+00,-1.025210e-02
4.840937e+00,2.676021e+00,-7.444399e-03
4.841563e+00,2.675656e+00,-4.631385e-03
4.842187e+00,2.675291e+00,-1.813396e-03
4.842812e+00,2.674926e+00,1.009229e-03
4.843438e+00,2.674562e+00,3.836151e-03
4.844062e+00,2.674197e+00,6.667028e-03
4.844688e+00,2.673832e+00,9.501517e-03
4.845313e+00,2.673468e+00,1.233927e-02
4.845937e+00,2.673103e+00,1.517995e-02
4.846563e+00,2.672739e+00,1.802321e-02
4.847188e+00,2.672375e+00,2.086870e-02
4.847812e+00,2.672012e+00,2.371607e-02
4.848438e+00,2.671648e+00,2.656497e-02
4.849062e+00,2.671285e+00,2.941505e-02
4.849687e+00,2.670922e+00,3.226597e-02
4.850313e+00,2.670559e+00,3.511736e-02
4.850937e+00,2.670196e+00,3.796888e-02
4.851562e+00,2.669834e+00,4.082017e-02
4.852188e+00,2.669472e+00,4.367088e-02
4.852812e+00,2.669110e+00,4.652066e-02
4.853438e+00,2.668749e+00,4.936914e-02
4.854063e+00,2.668388e+00,5.221597e-02
4.854687e+00,2.668027e+00,5.506079e-02
4.855313e+00,2.667667e+00,5.790325e-02
4.855937e+00,2.667307e+00,6.074299e-02
4.856562e+00,2.666947e+00,6.357966e-02
4.857188e+00,2.666588e+00,6.641288e-02
4.857812e+00,2.666229e+00,6.924231e-02
4.858437e+00,2.665871e+00,7.206758e-02
4.859063e+00,2.665513e+00,7.488833e-02
4.859687e+00,2.665156e+00,7.770422e-02
4.860313e+00,2.664799e+00,8.051486e-02
4.860938e+00,2.664442e+00,8.331991e-02
4.861562e+00,2.664086e+00,8.611901e-02
4.862188e+00,2.663730e+00,8.891179e-02
4.862813e+00,2.663375e+00,9.169790e-02
4.863437e+00,2.663021e+00,9.447698e-02
4.864063e+00,2.662667e+00,9.724866e-02
4.864687e+00,2.662313e+00,1.000126e-01
4.865312e+00,2.661960e+00,1.027684e-01
4.865938e+00,2.661608e+00,1.055158e-01
4.866562e+00,2.661256e+00,1.082543e-01
4.867188e+00,2.660904e+00,1.109836e-01
4.867813e+00,2.660554e+00,1.137034e-01
4.868437e+00,2.660203e+00,1.164133e-01
4.869063e+00,2.659854e+00,1.191129e-01
4.869688e+00,2.659505e+00,1.218019e-01
4.870312e+00,2.659156e+00,1.244800e-01
4.870938e+00,2.658808e+00,1.271467e-01
4.871562e+00,2.658461e+00,1.298018e-01
4.872187e+00,2.658115e+00,1.324448e-01
4.872813e+00,2.657768e+00,1.350754e-01
4.873437e+00,2.657423e+00,1.376933e-01
4.874062e+00,2.657078e+00,1.402981e-01
4.874688e+00,2.656734e+00,1.428895e-01
4.875312e+00,2.656390e+00,1.454671e-01
4.875938e+00,2.656047e+00,1.480306e-01
4.876563e+00,2.655705e+00,1.505795e-01
4.877187e+00,2.655363e+00,1.531137e-01
4.877813e+00,2.655022e+00,1.556327e-01
4.878438e+00,2.654682e+00,1.581362e-01
4.879062e+00,2.654342e+00,1.606238e-01
4.879688e+00,2.654003e+00,1.630953e-01
4.880312e+00,2.653664e+00,1.655502e-01
4.880937e+00,2.653326e+00,1.679883e-01
4.881563e+00,2.652989e+00,1.704092e-01
4.882187e+00,2.652652e+00,1.728125e-01
4.882812e+00,2.652316e+00,1.751980e-01
4.883438e+00,2.651981e+00,1.775652e-01
4.884062e+00,2.651646e+00,1.799140e-01
4.884688e+00,2.651312e+00,1.822438e-01
4.885313e+00,2.650978e+00,1.845546e-01
4.885937e+00,2.650645e+00,1.868458e-01
4.886563e+00,2.650313e+00,1.891171e-01
4.887187e+00,2.649981e+00,1.913684e-01
4.887812e+00,2.649650e+00,1.935992e-01
4.888438e+00,2.649319e+00,1.958092e-01
4.889062e+00,2.648989e+00,1.979981e-01
4.889687e+00,2.648660e+00,2.001656e-01
4.890313e+00,2.648331e+00,2.023114e-01
4.890937e+00,2.648003e+00,2.044351e-01
4.891563e+00,2.647675e+00,2.065366e-01
4.892188e+00,2.647348e+00,2.086154e-01
4.892812e+00,2.647021e+00,2.106713e-01
4.893438e+00,2.646695e+00,2.127040e-01
4.894063e+00,2.646370e+00,2.147131e-01
4.894687e+00,2.646044e+00,2.166985e-01
4.895313e+00,2.645720e+00,2.186597e-01
4.895937e+00,2.645396e+00,2.205965e-01
4.896562e+00,2.645072e+00,2.225087e-01
4.897188e+00,2.644749e+00,2.243959e-01
4.897812e+00,2.644426e+00,2.262579e-01
4.898438e+00,2.644104e+00,2.280943e-01
4.899063e+00,2.643782e+00,2.299049e-01
4.899687e+00,2.643460e+00,2.316895e-01
4.900313e+00,2.643139e+00,2.334478e-01
4.900938e+00,2.642819e+00,2.351794e-01
4.901562e+00,2.642498e+00,2.368842e-01
4.902188e+00,2.642178e+00,2.385619e-01
4.902812e+00,2.641859e+00,2.402122e-01
4.903437e+00,2.641539e+00,2.418348e-01
4.904063e+00,2.641221e+00,2.434296e-01
4.904687e+00,2.640902e+00,2.449962e-01
4.905312e+00,2.640583e+00,2.465345e-01
4.905938e+00,2.640265e+00,2.480441e-01
4.906562e+00,2.639947e+00,2.495249e-01
4.907188e+00,2.639630e+00,2.509766e-01
4.907813e+00,2.639312e+00,2.523989e-01
4.908437e+00,2.638995e+00,2.537917e-01
4.909063e+00,2.638678e+00,2.551548e-01
4.909688e+00,2.638361e+00,2.564878e-01
4.910312e+00,2.638044e+00,2.577906e-01
4.910938e+00,2.637728e+00,2.590630e-01
4.911562e+00,2.637411e+00,2.603047e-01
4.912187e+00,2.637095e+00,2.615156e-01
4.912813e+00,2.636778e+00,2.626954e-01
4.913437e+00,2.636462e+00,2.638440e-01
4.914062e+00,2.636146e+00,2.649611e-01
4.914688e+00,2.635830e+00,2.660466e-01
4.915312e+00,2.635513e+00,2.671002e-01
4.915938e+00,2.635197e+00,2.681218e-01
4.916563e+00,2.634881e+00,2.691112e-01
4.917187e+00,2.634564e+00,2.700682e-01
4.917813e+00,2.634247e+00,2.709927e-01
4.918437e+00,2.633931e+00,2.718844e-01
4.919062e+00,2.633614e+00,2.727432e-01
4.919688e+00,2.633297e+00,2.735690e-01
4.920312e+00,2.632980e+00,2.743615e-01
4.920937e+00,2.632662e+00,2.751207e-01
4.921563e+00,2.632345e+00,2.758464e-01
4.922187e+00,2.632027e+00,2.765383e-01
4.922813e+00,2.631709e+00,2.771965e-01
4.923438e+00,2.631391e+00,2.778207e-01
4.924062e+00,2.631072e+00,2.784108e-01
4.924688e+00,2.630753e+00,2.789667e-01
4.925313e+00,2.630433e+00,2.794883e-01
4.925937e+00,2.630114e+00,2.799754e-01
4.926563e+00,2.629793e+00,2.804279e-01
4.927187e+00,2.629473e+00,2.808457e-01
4.927812e+00,2.629152e+00,2.812286e-01
4.928438e+00,2.628830e+00,2.815767e-01
4.929062e+00,2.628508e+00,2.818897e-01
4.929688e+00,2.628186e+00,2.821676e-01
4.930313e+00,2.627863e+00,2.824103e-01
4.930937e+00,2.627539e+00,2.826177e-01
4.931563e+00,2.627215e+00,2.827897e-01
4.932188e+00,2.626890e+00,2.829263e-01
4.932812e+00,2.626565e+00,2.830273e-01
4.933438e+00,2.626239e+00,2.830926e-01
4.934062e+00,2.625912e+00,2.831223e-01
4.934687e+00,2.625585e+00,2.831163e-01
4.935313e+00,2.625256e+00,2.830744e-01
4.935937e+00,2.624928e+00,2.829967e-01
4.936562e+00,2.624598e+00,2.828831e-01
4.937188e+00,2.624268e+00,2.827335e-01
4.937812e+00,2.623937e+00,2.825479e-01
4.938438e+00,2.623605e+00,2.823263e-01
4.939063e+00,2.623272e+00,2.820686e-01
4.939687e+00,2.622938e+00,2.817749e-01
4.940313e+00,2.622604e+00,2.814450e-01
4.940938e+00,2.622268e+00,2.810789e-01
4.941562e+00,2.621932e+00,2.806768e-01
4.942188e+00,2.621595e+00,2.802384e-01
4.942812e+00,2.621257e+00,2.797639e-01
4.943437e+00,2.620917e+00,2.792533e-01
4.944063e+00,2.620577e+00,2.787064e-01
4.944687e+00,2.620236e+00,2.781234e-01
4.945312e+00,2.619894e+00,2.775043e-01
4.945938e+00,2.619551e+00,2.768490e-01
4.946562e+00,2.619207e+00,2.761577e-01
4.947188e+00,2.618861e+00,2.754302e-01
4.947813e+00,2.618515e+00,2.746668e-01
4.948437e+00,2.618167e+00,2.738673e-01
4.949063e+00,2.617819e+00,2.730318e-01
4.949687e+00,2.617469e+00,2.721604e-01
4.950312e+00,2.617118e+00,2.712531e-01
4.950938e+00,2.616766e+00,2.703100e-01
4.951562e+00,2.616412e+00,2.693312e-01
4.952187e+00,2.616058e+00,2.683166e-01
4.952813e+00,2.615702e+00,2.672664e-01
4.953437e+00,2.615345e+00,2.661806e-01
4.954063e+00,2.614987e+00,2.650593e-01
4.954688e+00,2.614628e+00,2.639027e-01
4.955312e+00,2.614267e+00,2.627107e-01
4.955938e+00,2.613905e+00,2.614834e-01
4.956563e+00,2.613542e+00,2.602211e-01
4.957187e+00,2.613178e+00,2.589236e-01
4.957813e+00,2.612812e+00,2.575913e-01
4.958437e+00,2.612445e+00,2.562241e-01
4.959062e+00,2.612076e+00,2.548222e-01
4.959688e+00,2.611706e+00,2.533857e-01
4.960312e+00,2.611335e+00,2.519147e-01
4.960938e+00,2.610963e+00,2.504093e-01
4.961563e+00,2.610589e+00,2.488697e-01
4.962187e+00,2.610214e+00,2.472961e-01
4.962813e+00,2.609838e+00,2.456884e-01
4.963438e+00,2.609460e+00,2.440470e-01
4.964062e+00,2.609081e+00,2.423719e-01
4.964688e+00,2.608700e+00,2.406633e-01
4.965312e+00,2.608318e+00,2.389213e-01
4.965937e+00,2.607935e+00,2.371461e-01
4.966563e+00,2.607550e+00,2.353379e-01
4.967187e+00,2.607164e+00,2.334969e-01
4.967812e+00,2.606776e+00,2.316231e-01
4.968438e+00,2.606388e+00,2.297169e-01
4.969062e+00,2.605997e+00,2.277783e-01
4.969688e+00,2.605606e+00,2.258076e-01
4.970313e+00,2.605213e+00,2.238049e-01
4.970937e+00,2.604818e+00,2.217705e-01
4.971563e+00,2.604422e+00,2.197045e-01
4.972188e+00,2.604025e+00,2.176072e-01
4.972812e+00,2.603627e+00,2.154787e-01
4.973438e+00,2.603227e+00,2.133193e-01
4.974062e+00,2.602826e+00,2.111292e-01
4.974687e+00,2.602423e+00,2.089086e-01
4.975313e+00,2.602019e+00,2.066577e-01
4.975937e+00,2.601614e+00,2.043767e-01
4.976562e+00,2.601207e+00,2.020660e-01
4.977188e+00,2.600799e+00,1.997257e-01
4.977812e+00,2.600390e+00,1.973560e-01
4.978438e+00,2.599979e+00,1.949572e-01
4.979063e+00,2.599567e+00,1.925296e-01
4.979687e+00,2.599154e+00,1.900734e-01
4.980313e+00,2.598739e+00,1.875889e-01
4.980937e+00,2.598323e+00,1.850763e-01
4.981562e+00,2.597906e+00,1.825359e-01
4.982188e+00,2.597488e+00,1.799679e-01
4.982812e+00,2.597068e+00,1.773727e-01
4.983437e+00,2.596648e+00,1.747504e-01
4.984063e+00,2.596226e+00,1.721015e-01
4.984687e+00,2.595802e+00,1.694261e-01
4.985313e+00,2.595378e+00,1.667245e-01
4.985938e+00,2.594952e+00,1.639971e-01
4.986562e+00,2.594526e+00,1.612441e-01
4.987188e+00,2.594098e+00,1.584659e-01
4.987813e+00,2.593669e+00,1.556627e-01
4.988437e+00,2.593239e+00,1.528348e-01
4.989063e+00,2.592808e+00,1.499825e-01
4.989687e+00,2.592375e+00,1.471062e-01
4.990312e+00,2.591942e+00,1.442062e-01
4.990938e+00,2.591508e+00,1.412828e-01
4.991562e+00,2.591073e+00,1.383362e-01
4.992188e+00,2.590636e+00,1.353669e-01
4.992813e+00,2.590199e+00,1.323752e-01
4.993437e+00,2.589761e+00,1.293613e-01
4.994063e+00,2.589322e+00,1.263257e-01
4.994688e+00,2.588882e+00,1.232686e-01
4.995312e+00,2.588441e+00,1.201904e-01
4.995938e+00,2.588000e+00,1.170915e-01
4.996562e+00,2.587557e+00,1.139722e-01
4.997187e+00,2.587114e+00,1.108328e-01
4.997813e+00,2.586670e+00,1.076737e-01
4.998437e+00,2.586225e+00,1.044953e-01
4.999062e+00,2.585779e+00,1.012978e-01
4.999688e+00,2.585333e+00,9.808178e-02
5.000312e+00,2.584886e+00,9.484746e-02
5.000938e+00,2.584439e+00,9.159524e-02
5.001563e+00,2.583991e+00,8.832549e-02
5.002187e+00,2.583542e+00,8.503859e-02
5.002813e+00,2.583093e+00,8.173491e-02
5.003438e+00,2.582643e+00,7.841483e-02
5.004062e+00,2.582192e+00,7.507873e-02
5.004688e+00,2.581741e+00,7.172700e-02
5.005312e+00,2.581290e+00,6.836001e-02
5.005937e+00,2.580839e+00,6.497815e-02
5.006563e+00,2.580386e+00,6.158183e-02
5.007187e+00,2.579934e+00,5.817142e-02
5.007812e+00,2.579481e+00,5.474733e-02
5.008438e+00,2.579028e+00,5.130995e-02
5.009062e+00,2.578575e+00,4.785968e-02
5.009688e+00,2.578121e+00,4.439692e-02
5.010313e+00,2.577667e+00,4.092208e-02
5.010937e+00,2.577213e+00,3.743556e-02
5.011563e+00,2.576759e+00,3.393777e-02
5.012187e+00,2.576305e+00,3.042912e-02
5.012812e+00,2.575851e+00,2.691002e-02
5.013438e+00,2.575396e+00,2.338088e-02
5.014062e+00,2.574942e+00,1.984213e-02
5.014687e+00,2.574488e+00,1.629417e-02
5.015313e+00,2.574033e+00,1.273744e-02
5.015937e+00,2.573579e+00,9.172334e-03
5.016563e+00,2.573125e+00,5.599291e-03
5.017188e+00,2.572671e+00,2.018732e-03
5.017812e+00,2.572217e+00,-1.568919e-03
5.018438e+00,2.571763e+00,-5.163235e-03
5.019063e+00,2.571309e+00,-8.763788e-03
5.019687e+00,2.570856e+00,-1.237015e-02
5.020313e+00,2.570403e+00,-1.598188e-02
5.020937e+00,2.569951e+00,-1.959857e-02
5.021562e+00,2.569498e+00,-2.321976e-02
5.022188e+00,2.569046e+00,-2.684503e-02
5.022812e+00,2.568595e+00,-3.047394e-02
5.023438e+00,2.568144e+00,-3.410605e-02
5.024063e+00,2.567693e+00,-3.774093e-02
5.024687e+00,2.567243e+00,-4.137815e-02
5.025313e+00,2.566793e+00,-4.501725e-02
5.025938e+00,2.566344e+00,-4.865780e-02
5.026562e+00,2.565896e+00,-5.229935e-02
5.027188e+00,2.565448e+00,-5.594148e-02
5.027812e+00,2.565000e+00,-5.958373e-02
5.028437e+00,2.564554e+00,-6.322566e-02
5.029063e+00,2.564108e+00,-6.686683e-02
5.029687e+00,2.563663e+00,-7.050680e-02
5.030312e+00,2.563218e+00,-7.414511e-02
5.030938e+00,2.562775e+00,-7.778133e-02
5.031562e+00,2.562332e+00,-8.141502e-02
5.032188e+00,2.561890e+00,-8.504571e-02
5.032813e+00,2.561449e+00,-8.867298e-02
5.033437e+00,2.561008e+00,-9.229638e-02
5.034063e+00,2.560569e+00,-9.591545e-02
5.034688e+00,2.560130e+00,-9.952975e-02
5.035312e+00,2.559693e+00,-1.031388e-01
5.035938e+00,2.559256e+00,-1.067423e-01
5.036562e+00,2.558821e+00,-1.103396e-01
5.037187e+00,2.558386e+00,-1.139304e-01
5.037813e+00,2.557953e+00,-1.175142e-01
5.038437e+00,2.557520e+00,-1.210906e-01
5.039062e+00,2.557089e+00,-1.246590e-01
5.039688e+00,2.556658e+00,-1.282192e-01
5.040312e+00,2.556229e+00,-1.317706e-01
5.040938e+00,2.555801e+00,-1.353127e-01
5.041563e+00,2.555374e+00,-1.388452e-01
5.042187e+00,2.554949e+00,-1.423677e-01
5.042813e+00,2.554524e+00,-1.458796e-01
5.043437e+00,2.554101e+00,-1.493805e-01
5.044062e+00,2.553679e+00,-1.528700e-01
5.044688e+00,2.553258e+00,-1.563476e-01
5.045312e+00,2.552838e+00,-1.598130e-01
5.045937e+00,2.552420e+00,-1.632656e-01
5.046563e+00,2.552002e+00,-1.667051e-01
5.047187e+00,2.551587e+00,-1.701310e-01
5.047813e+00,2.551172e+00,-1.735428e-01
5.048438e+00,2.550759e+00,-1.769402e-01
5.049062e+00,2.550347e+00,-1.803228e-01
5.049688e+00,2.549936e+00,-1.836900e-01
5.050313e+00,2.549527e+00,-1.870414e-01
5.050937e+00,2.549119e+00,-1.903767e-01
5.051563e+00,2.548713e+00,-1.936954e-01
5.052187e+00,2.548308e+00,-1.969971e-01
5.052812e+00,2.547904e+00,-2.002813e-01
5.053438e+00,2.547501e+00,-2.035477e-01
5.054062e+00,2.547100e+00,-2.067958e-01
5.054688e+00,2.546701e+00,-2.100252e-01
5.055313e+00,2.546302e+00,-2.132356e-01
5.055937e+00,2.545905e+00,-2.164264e-01
5.056563e+00,2.545510e+00,-2.195973e-01
5.057188e+00,2.545116e+00,-2.227478e-01
5.057812e+00,2.544723e+00,-2.258776e-01
5.058438e+00,2.544332e+00,-2.289863e-01
5.059062e+00,2.543942e+00,-2.320734e-01
5.059687e+00,2.543553e+00,-2.351386e-01
5.060313e+00,2.543166e+00,-2.381815e-01
5.060937e+00,2.542780e+00,-2.412016e-01
5.061562e+00,2.542395e+00,-2.441986e-01
5.062188e+00,2.542012e+00,-2.471721e-01
5.062812e+00,2.541630e+00,-2.501217e-01
5.063438e+00,2.541250e+00,-2.530470e-01
5.064063e+00,2.540871e+00,-2.559477e-01
5.064687e+00,2.540493e+00,-2.588233e-01
5.065313e+00,2.540116e+00,-2.616734e-01
5.065938e+00,2.539741e+00,-2.644978e-01
5.066562e+00,2.539367e+00,-2.672960e-01
5.067188e+00,2.538995e+00,-2.700677e-01
5.067812e+00,2.538623e+00,-2.728125e-01
5.068437e+00,2.538253e+00,-2.755301e-01
5.069063e+00,2.537885e+00,-2.782200e-01
5.069687e+00,2.537517e+00,-2.808819e-01
5.070312e+00,2.537150e+00,-2.835156e-01
5.070938e+00,2.536785e+00,-2.861205e-01
5.071562e+00,2.536421e+00,-2.886965e-01
5.072188e+00,2.536058e+00,-2.912430e-01
5.072813e+00,2.535697e+00,-2.937599e-01
5.073437e+00,2.535336e+00,-2.962467e-01
5.074063e+00,2.534976e+00,-2.987032e-01
5.074687e+00,2.534618e+00,-3.011290e-01
5.075312e+00,2.534261e+00,-3.035237e-01
5.075938e+00,2.533904e+00,-3.058871e-01
5.076562e+00,2.533549e+00,-3.082189e-01
5.077187e+00,2.533195e+00,-3.105186e-01
5.077813e+00,2.532841e+00,-3.127861e-01
5.078437e+00,2.532489e+00,-3.150210e-01
5.079063e+00,2.532137e+00,-3.172229e-01
5.079688e+00,2.531786e+00,-3.193917e-01
5.080312e+00,2.531436e+00,-3.215270e-01
5.080938e+00,2.531087e+00,-3.236285e-01
5.081563e+00,2.530739e+00,-3.256959e-01
5.082187e+00,2.530392e+00,-3.277289e-01
5.082813e+00,2.530045e+00,-3.297274e-01
5.083437e+00,2.529699e+00,-3.316908e-01
5.084062e+00,2.529354e+00,-3.336192e-01
5.084688e+00,2.529009e+00,-3.355120e-01
5.085312e+00,2.528665e+00,-3.373691e-01
5.085938e+00,2.528321e+00,-3.391903e-01
5.086563e+00,2.527978e+00,-3.409752e-01
5.087187e+00,2.527636e+00,-3.427236e-01
5.087813e+00,2.527294e+00,-3.444353e-01
5.088438e+00,2.526952e+00,-3.461100e-01
5.089062e+00,2.526611e+00,-3.477475e-01
5.089688e+00,2.526271e+00,-3.493476e-01
5.090312e+00,2.525930e+00,-3.509100e-01
5.090937e+00,2.525590e+00,-3.524345e-01
5.091563e+00,2.525250e+00,-3.539208e-01
5.092187e+00,2.524911e+00,-3.553689e-01
5.092812e+00,2.524571e+00,-3.567783e-01
5.093438e+00,2.524232e+00,-3.581490e-01
5.094062e+00,2.523893e+00,-3.594808e-01
5.094688e+00,2.523554e+00,-3.607734e-01
5.095313e+00,2.523214e+00,-3.620267e-01
5.095937e+00,2.522875e+00,-3.632404e-01
5.096563e+00,2.522536e+00,-3.644144e-01
5.097188e+00,2.522197e+00,-3.655485e-01
5.097812e+00,2.521858e+00,-3.666425e-01
5.098438e+00,2.521518e+00,-3.676963e-01
5.099062e+00,2.521179e+00,-3.687096e-01
5.099687e+00,2.520839e+00,-3.696824e-01
5.100313e+00,2.520498e+00,-3.706145e-01
5.100937e+00,2.520158e+00,-3.715057e-01
5.101562e+00,2.519817e+00,-3.723559e-01
5.102188e+00,2.519476e+00,-3.731649e-01
5.102812e+00,2.519134e+00,-3.739326e-01
5.103438e+00,2.518792e+00,-3.746589e-01
5.104063e+00,2.518449e+00,-3.753437e-01
5.104687e+00,2.518105e+00,-3.759867e-01
5.105313e+00,2.517761e+00,-3.765880e-01
5.105937e+00,2.517417e+00,-3.771474e-01
5.106562e+00,2.517071e+00,-3.776648e-01
5.107188e+00,2.516725e+00,-3.781401e-01
5.107812e+00,2.516379e+00,-3.785731e-01
5.108437e+00,2.516031e+00,-3.789639e-01
5.109063e+00,2.515682e+00,-3.793123e-01
5.109687e+00,2.515333e+00,-3.796182e-01
5.110313e+00,2.514983e+00,-3.798816e-01
5.110938e+00,2.514631e+00,-3.801024e-01
5.111562e+00,2.514279e+00,-3.802805e-01
5.112188e+00,2.513925e+00,-3.804159e-01
5.112813e+00,2.513571e+00,-3.805084e-01
5.113437e+00,2.513215e+00,-3.805582e-01
5.114063e+00,2.512858e+00,-3.805650e-01
5.114687e+00,2.512500e+00,-3.805290e-01
5.115312e+00,2.512141e+00,-3.804499e-01
5.115938e+00,2.511780e+00,-3.803279e-01
5.116562e+00,2.511418e+00,-3.801629e-01
5.117188e+00,2.511055e+00,-3.799548e-01
5.117813e+00,2.510690e+00,-3.797037e-01
5.118437e+00,2.510324e+00,-3.794095e-01
5.119063e+00,2.509956e+00,-3.790722e-01
5.119688e+00,2.509587e+00,-3.786919e-01
5.120312e+00,2.509216e+00,-3.782685e-01
5.120938e+00,2.508844e+00,-3.778021e-01
5.121562e+00,2.508470e+00,-3.772926e-01
5.122187e+00,2.508094e+00,-3.767402e-01
5.122813e+00,2.507717e+00,-3.761447e-01
5.123437e+00,2.507338e+00,-3.755063e-01
5.124062e+00,2.506957e+00,-3.748250e-01
5.124688e+00,2.506574e+00,-3.741008e-01
5.125312e+00,2.506190e+00,-3.733337e-01
5.125938e+00,2.505803e+00,-3.725239e-01
5.126563e+00,2.505415e+00,-3.716714e-01
5.127187e+00,2.505025e+00,-3.707762e-01
5.127813e+00,2.504633e+00,-3.698384e-01
5.128438e+00,2.504239e+00,-3.688581e-01
5.129062e+00,2.503843e+00,-3.678353e-01
5.129688e+00,2.503445e+00,-3.667702e-01
5.130312e+00,2.503044e+00,-3.656629e-01
5.130937e+00,2.502642e+00,-3.645133e-01
5.131563e+00,2.502238e+00,-3.633216e-01
5.132187e+00,2.501831e+00,-3.620880e-01
5.132812e+00,2.501423e+00,-3.608125e-01
5.133438e+00,2.501012e+00,-3.594952e-01
5.134062e+00,2.500599e+00,-3.581363e-01
5.134688e+00,2.500184e+00,-3.567359e-01
5.135313e+00,2.499766e+00,-3.552941e-01
5.135937e+00,2.499347e+00,-3.538110e-01
5.136563e+00,2.498925e+00,-3.522868e-01
5.137187e+00,2.498500e+00,-3.507215e-01
5.137812e+00,2.498074e+00,-3.491155e-01
5.138438e+00,2.497645e+00,-3.474688e-01
5.139062e+00,2.497214e+00,-3.457815e-01
5.139687e+00,2.496780e+00,-3.440539e-01
5.140313e+00,2.496344e+00,-3.422860e-01
5.140937e+00,2.495906e+00,-3.404782e-01
5.141563e+00,2.495465e+00,-3.386304e-01
5.142188e+00,2.495022e+00,-3.367430e-01
5.142812e+00,2.494576e+00,-3.348161e-01
5.143438e+00,2.494128e+00,-3.328499e-01
5.144063e+00,2.493678e+00,-3.308446e-01
5.144687e+00,2.493225e+00,-3.288004e-01
5.145313e+00,2.492770e+00,-3.267175e-01
5.145937e+00,2.492312e+00,-3.245961e-01
5.146562e+00,2.491852e+00,-3.224364e-01
5.147188e+00,2.491390e+00,-3.202386e-01
5.147812e+00,2.490925e+00,-3.180030e-01
5.148438e+00,2.490457e+00,-3.157298e-01
5.149063e+00,2.489987e+00,-3.134192e-01
5.149687e+00,2.489515e+00,-3.110715e-01
5.150313e+00,2.489040e+00,-3.086868e-01
5.150938e+00,2.488563e+00,-3.062655e-01
5.151562e+00,2.488083e+00,-3.038078e-01
5.152188e+00,2.487601e+00,-3.013139e-01
5.152812e+00,2.487117e+00,-2.987841e-01
5.153437e+00,2.486630e+00,-2.962186e-01
5.154063e+00,2.486140e+00,-2.936178e-01
5.154687e+00,2.485649e+00,-2.909819e-01
5.155312e+00,2.485155e+00,-2.883111e-01
5.155938e+00,2.484658e+00,-2.856058e-01
5.156562e+00,2.484159e+00,-2.828663e-01
5.157188e+00,2.483658e+00,-2.800927e-01
5.157813e+00,2.483155e+00,-2.772855e-01
5.158437e+00,2.482649e+00,-2.744449e-01
5.159063e+00,2.482141e+00,-2.715712e-01
5.159688e+00,2.481630e+00,-2.686647e-01
5.160312e+00,2.481118e+00,-2.657257e-01
5.160938e+00,2.480603e+00,-2.627545e-01
5.161562e+00,2.480086e+00,-2.597515e-01
5.162187e+00,2.479566e+00,-2.567170e-01
5.162813e+00,2.479045e+00,-2.536513e-01
5.163437e+00,2.478521e+00,-2.505546e-01
5.164062e+00,2.477996e+00,-2.474275e-01
5.164688e+00,2.477468e+00,-2.442701e-01
5.165312e+00,2.476938e+00,-2.410828e-01
5.165938e+00,2.476406e+00,-2.378660e-01
5.166563e+00,2.475872e+00,-2.346200e-01
5.167187e+00,2.475336e+00,-2.313452e-01
5.167813e+00,2.474798e+00,-2.280419e-01
5.168437e+00,2.474259e+00,-2.247105e-01
5.169062e+00,2.473717e+00,-2.213513e-01
5.169688e+00,2.473173e+00,-2.179647e-01
5.170312e+00,2.472628e+00,-2.145510e-01
5.170937e+00,2.472081e+00,-2.111107e-01
5.171563e+00,2.471532e+00,-2.076441e-01
5.172187e+00,2.470981e+00,-2.041516e-01
5.172813e+00,2.470429e+00,-2.006335e-01
5.173438e+00,2.469875e+00,-1.970903e-01
5.174062e+00,2.469320e+00,-1.935224e-01
5.174688e+00,2.468762e+00,-1.899300e-01
5.175313e+00,2.468204e+00,-1.863137e-01
5.175937e+00,2.467644e+00,-1.826738e-01
5.176563e+00,2.467082e+00,-1.790107e-01
5.177187e+00,2.466519e+00,-1.753248e-01
5.177812e+00,2.465955e+00,-1.716166e-01
5.178438e+00,2.465389e+00,-1.678864e-01
5.179062e+00,2.464822e+00,-1.641346e-01
5.179688e+00,2.464254e+00,-1.603617e-01
5.180313e+00,2.463685e+00,-1.565680e-01
5.180937e+00,2.463115e+00,-1.527540e-01
5.181563e+00,2.462543e+00,-1.489202e-01
5.182188e+00,2.461971e+00,-1.450669e-01
5.182812e+00,2.461397e+00,-1.411945e-01
5.183438e+00,2.460823e+00,-1.373036e-01
5.184062e+00,2.460247e+00,-1.333945e-01
5.184687e+00,2.459671e+00,-1.294676e-01
5.185313e+00,2.459094e+00,-1.255234e-01
5.185937e+00,2.458516e+00,-1.215624e-01
5.186562e+00,2.457938e+00,-1.175849e-01
5.187188e+00,2.457359e+00,-1.135915e-01
5.187812e+00,2.456779e+00,-1.095826e-01
5.188438e+00,2.456199e+00,-1.055585e-01
5.189063e+00,2.455618e+00,-1.015199e-01
5.189687e+00,2.455037e+00,-9.746700e-02
5.190313e+00,2.454455e+00,-9.340043e-02
5.190938e+00,2.453873e+00,-8.932058e-02
5.191562e+00,2.453291e+00,-8.522793e-02
5.192188e+00,2.452709e+00,-8.112293e-02
5.192812e+00,2.452126e+00,-7.700603e-02
5.193437e+00,2.451543e+00,-7.287772e-02
5.194063e+00,2.450960e+00,-6.873844e-02
5.194687e+00,2.450377e+00,-6.458867e-02
5.195312e+00,2.449794e+00,-6.042888e-02
5.195938e+00,2.449212e+00,-5.625953e-02
5.196562e+00,2.448629e+00,-5.208111e-02
5.197188e+00,2.448046e+00,-4.789407e-02
5.197813e+00,2.447464e+00,-4.369890e-02
5.198437e+00,2.446882e+00,-3.949607e-02
5.199063e+00,2.446300e+00,-3.528606e-02
5.199687e+00,2.445719e+00,-3.106935e-02
5.200312e+00,2.445138e+00,-2.684642e-02
5.200938e+00,2.444558e+00,-2.261774e-02
5.201562e+00,2.443978e+00,-1.838380e-02
5.202187e+00,2.443399e+00,-1.414508e-02
5.202813e+00,2.442820e+00,-9.902066e-03
5.203437e+00,2.442242e+00,-5.655242e-03
5.204063e+00,2.441665e+00,-1.405092e-03
5.204688e+00,2.441088e+00,2.847898e-03
5.205312e+00,2.440513e+00,7.103240e-03
5.205938e+00,2.439938e+00,1.136045e-02
5.206563e+00,2.439364e+00,1.561903e-02
5.207187e+00,2.438792e+00,1.987851e-02
5.207813e+00,2.438220e+00,2.413838e-02
5.208437e+00,2.437649e+00,2.839817e-02
5.209062e+00,2.437079e+00,3.265737e-02
5.209688e+00,2.436511e+00,3.691551e-02
5.210312e+00,2.435944e+00,4.117208e-02
5.210938e+00,2.435378e+00,4.542661e-02
5.211563e+00,2.434813e+00,4.967859e-02
5.212187e+00,2.434250e+00,5.392755e-02
5.212813e+00,2.433688e+00,5.817298e-02
5.213438e+00,2.433127e+00,6.241439e-02
5.214062e+00,2.432568e+00,6.665131e-02
5.214688e+00,2.432011e+00,7.088323e-02
5.215312e+00,2.431455e+00,7.510966e-02
5.215937e+00,2.430900e+00,7.933013e-02
5.216563e+00,2.430347e+00,8.354412e-02
5.217187e+00,2.429796e+00,8.775117e-02
5.217812e+00,2.429247e+00,9.195077e-02
5.218438e+00,2.428699e+00,9.614244e-02
5.219062e+00,2.428153e+00,1.003257e-01
5.219688e+00,2.427609e+00,1.045000e-01
5.220313e+00,2.427067e+00,1.086650e-01
5.220937e+00,2.426526e+00,1.128201e-01
5.221563e+00,2.425987e+00,1.169648e-01
5.222188e+00,2.425451e+00,1.210987e-01
5.222812e+00,2.424916e+00,1.252212e-01
5.223438e+00,2.424383e+00,1.293320e-01
5.224062e+00,2.423853e+00,1.334304e-01
5.224687e+00,2.423324e+00,1.375161e-01
5.225313e+00,2.422797e+00,1.415885e-01
5.225937e+00,2.422273e+00,1.456473e-01
5.226562e+00,2.421750e+00,1.496918e-01
5.227188e+00,2.421230e+00,1.537216e-01
5.227812e+00,2.420712e+00,1.577363e-01
5.228438e+00,2.420196e+00,1.617353e-01
5.229063e+00,2.419682e+00,1.657183e-01
5.229687e+00,2.419170e+00,1.696847e-01
5.230313e+00,2.418661e+00,1.736341e-01
5.230937e+00,2.418153e+00,1.775660e-01
5.231562e+00,2.417648e+00,1.814800e-01
5.232188e+00,2.417146e+00,1.853755e-01
5.232812e+00,2.416645e+00,1.892521e-01
5.233437e+00,2.416147e+00,1.931095e-01
5.234063e+00,2.415651e+00,1.969470e-01
5.234687e+00,2.415158e+00,2.007643e-01
5.235313e+00,2.414667e+00,2.045609e-01
5.235938e+00,2.414178e+00,2.083364e-01
5.236562e+00,2.413691e+00,2.120902e-01
5.237188e+00,2.413207e+00,2.158221e-01
5.237813e+00,2.412725e+00,2.195314e-01
5.238437e+00,2.412245e+00,2.232179e-01
5.239063e+00,2.411768e+00,2.268810e-01
5.239687e+00,2.411293e+00,2.305203e-01
5.240312e+00,2.410820e+00,2.341354e-01
5.240938e+00,2.410350e+00,2.377258e-01
5.241562e+00,2.409882e+00,2.412912e-01
5.242188e+00,2.409416e+00,2.448311e-01
5.242813e+00,2.408953e+00,2.483450e-01
5.243437e+00,2.408492e+00,2.518327e-01
5.244063e+00,2.408033e+00,2.552935e-01
5.244688e+00,2.407576e+00,2.587272e-01
5.245312e+00,2.407122e+00,2.621334e-01
5.245938e+00,2.406670e+00,2.655115e-01
5.246562e+00,2.406220e+00,2.688613e-01
5.247187e+00,2.405773e+00,2.721823e-01
5.247813e+00,2.405327e+00,2.754741e-01
5.248437e+00,2.404884e+00,2.787363e-01
5.249062e+00,2.404443e+00,2.819686e-01
5.249688e+00,2.404004e+00,2.851705e-01
5.250312e+00,2.403567e+00,2.883417e-01
5.250938e+00,2.403132e+00,2.914817e-01
5.251563e+00,2.402700e+00,2.945903e-01
5.252187e+00,2.402269e+00,2.976670e-01
5.252813e+00,2.401841e+00,3.007115e-01
5.253438e+00,2.401414e+00,3.037234e-01
5.254062e+00,2.400990e+00,3.067024e-01
5.254688e+00,2.400567e+00,3.096480e-01
5.255312e+00,2.400146e+00,3.125600e-01
5.255937e+00,2.399728e+00,3.154379e-01
5.256563e+00,2.399311e+00,3.182815e-01
5.257187e+00,2.398895e+00,3.210904e-01
5.257812e+00,2.398482e+00,3.238643e-01
5.258438e+00,2.398070e+00,3.266027e-01
5.259062e+00,2.397661e+00,3.293055e-01
5.259688e+00,2.397252e+00,3.319722e-01
5.260313e+00,2.396846e+00,3.346026e-01
5.260937e+00,2.396441e+00,3.371963e-01
5.261563e+00,2.396037e+00,3.397530e-01
5.262187e+00,2.395635e+00,3.422725e-01
5.262812e+00,2.395235e+00,3.447543e-01
5.263438e+00,2.394836e+00,3.471983e-01
5.264062e+00,2.394438e+00,3.496040e-01
5.264687e+00,2.394042e+00,3.519713e-01
5.265313e+00,2.393647e+00,3.542998e-01
5.265937e+00,2.393253e+00,3.565893e-01
5.266563e+00,2.392861e+00,3.588394e-01
5.267188e+00,2.392469e+00,3.610499e-01
5.267812e+00,2.392079e+00,3.632206e-01
5.268438e+00,2.391690e+00,3.653511e-01
5.269063e+00,2.391301e+00,3.674412e-01
5.269687e+00,2.390914e+00,3.694907e-01
5.270313e+00,2.390528e+00,3.714993e-01
5.270937e+00,2.390142e+00,3.734668e-01
5.271562e+00,2.389758e+00,3.753928e-01
5.272188e+00,2.389374e+00,3.772773e-01
5.272812e+00,2.388991e+00,3.791199e-01
5.273438e+00,2.388608e+00,3.809205e-01
5.274063e+00,2.388226e+00,3.826787e-01
5.274687e+00,2.387845e+00,3.843945e-01
5.275313e+00,2.387464e+00,3.860675e-01
5.275938e+00,2.387083e+00,3.876976e-01
5.276562e+00,2.386703e+00,3.892846e-01
5.277188e+00,2.386323e+00,3.908283e-01
5.277812e+00,2.385944e+00,3.923285e-01
5.278437e+00,2.385564e+00,3.937850e-01
5.279063e+00,2.385185e+00,3.951976e-01
5.279687e+00,2.384806e+00,3.965662e-01
5.280312e+00,2.384427e+00,3.978905e-01
5.280938e+00,2.384048e+00,3.991705e-01
5.281562e+00,2.383669e+00,4.004059e-01
5.282188e+00,2.383289e+00,4.015966e-01
5.282813e+00,2.382910e+00,4.027425e-01
5.283437e+00,2.382530e+00,4.038434e-01
5.284063e+00,2.382150e+00,4.048992e-01
5.284688e+00,2.381769e+00,4.059097e-01
5.285312e+00,2.381388e+00,4.068748e-01
5.285938e+00,2.381006e+00,4.077944e-01
5.286562e+00,2.380624e+00,4.086684e-01
5.287187e+00,2.380242e+00,4.094966e-01
5.287813e+00,2.379858e+00,4.102790e-01
5.288437e+00,2.379474e+00,4.110155e-01
5.289062e+00,2.379089e+00,4.117059e-01
5.289688e+00,2.378703e+00,4.123501e-01
5.290312e+00,2.378317e+00,4.129481e-01
5.290938e+00,2.377929e+00,4.134999e-01
5.291563e+00,2.377540e+00,4.140052e-01
5.292187e+00,2.377150e+00,4.144641e-01
5.292813e+00,2.376759e+00,4.148765e-01
5.293437e+00,2.376367e+00,4.152423e-01
5.294062e+00,2.375974e+00,4.155615e-01
5.294688e+00,2.375579e+00,4.158340e-01
5.295312e+00,2.375183e+00,4.160598e-01
5.295937e+00,2.374785e+00,4.162389e-01
5.296563e+00,2.374386e+00,4.163711e-01
5.297187e+00,2.373986e+00,4.164565e-01
5.297813e+00,2.373583e+00,4.164951e-01
5.298438e+00,2.373179e+00,4.164869e-01
5.299062e+00,2.372774e+00,4.164318e-01
5.299688e+00,2.372366e+00,4.163298e-01
5.300313e+00,2.371957e+00,4.161809e-01
5.300937e+00,2.371546e+00,4.159852e-01
5.301563e+00,2.371133e+00,4.157426e-01
5.302187e+00,2.370718e+00,4.154532e-01
5.302812e+00,2.370301e+00,4.151170e-01
5.303438e+00,2.369882e+00,4.147340e-01
5.304062e+00,2.369461e+00,4.143042e-01
5.304688e+00,2.369038e+00,4.138277e-01
5.305313e+00,2.368612e+00,4.133045e-01
5.305937e+00,2.368184e+00,4.127346e-01
5.306563e+00,2.367754e+00,4.121182e-01
5.307188e+00,2.367322e+00,4.114553e-01
5.307812e+00,2.366887e+00,4.107459e-01
5.308438e+00,2.366449e+00,4.099901e-01
5.309062e+00,2.366010e+00,4.091880e-01
5.309687e+00,2.365567e+00,4.083396e-01
5.310313e+00,2.365122e+00,4.074451e-01
5.310937e+00,2.364675e+00,4.065045e-01
5.311562e+00,2.364225e+00,4.055180e-01
5.312188e+00,2.363772e+00,4.044855e-01
5.312812e+00,2.363316e+00,4.034073e-01
5.313438e+00,2.362858e+00,4.022835e-01
5.314063e+00,2.362397e+00,4.011140e-01
5.314687e+00,2.361933e+00,3.998992e-01
5.315313e+00,2.361466e+00,3.986390e-01
5.315938e+00,2.360997e+00,3.973337e-01
5.316562e+00,2.360524e+00,3.959833e-01
5.317188e+00,2.360048e+00,3.945880e-01
5.317812e+00,2.359570e+00,3.931479e-01
5.318437e+00,2.359089e+00,3.916632e-01
5.319063e+00,2.358604e+00,3.901341e-01
5.319687e+00,2.358116e+00,3.885607e-01
5.320312e+00,2.357626e+00,3.869431e-01
5.320938e+00,2.357132e+00,3.852816e-01
5.321562e+00,2.356635e+00,3.835762e-01
5.322188e+00,2.356135e+00,3.818273e-01
5.322813e+00,2.355632e+00,3.800349e-01
5.323437e+00,2.355126e+00,3.781993e-01
5.324063e+00,2.354617e+00,3.763206e-01
5.324687e+00,2.354104e+00,3.743990e-01
5.325312e+00,2.353588e+00,3.724348e-01
5.325938e+00,2.353069e+00,3.704281e-01
5.326562e+00,2.352547e+00,3.683792e-01
5.327187e+00,2.352022e+00,3.662883e-01
5.327813e+00,2.351493e+00,3.641555e-01
5.328437e+00,2.350961e+00,3.619812e-01
5.329063e+00,2.350426e+00,3.597655e-01
5.329688e+00,2.349887e+00,3.575086e-01
5.330312e+00,2.349345e+00,3.552109e-01
5.330938e+00,2.348800e+00,3.528726e-01
5.331563e+00,2.348252e+00,3.504938e-01
5.332187e+00,2.347701e+00,3.480749e-01
5.332813e+00,2.347146e+00,3.456161e-01
5.333437e+00,2.346588e+00,3.431176e-01
5.334062e+00,2.346027e+00,3.405798e-01
5.334688e+00,2.345462e+00,3.380029e-01
5.335312e+00,2.344895e+00,3.353871e-01
5.335938e+00,2.344324e+00,3.327328e-01
5.336563e+00,2.343750e+00,3.300402e-01
5.337187e+00,2.343172e+00,3.273096e-01
5.337813e+00,2.342592e+00,3.245412e-01
5.338438e+00,2.342008e+00,3.217355e-01
5.339062e+00,2.341421e+00,3.188926e-01
5.339688e+00,2.340832e+00,3.160129e-01
5.340312e+00,2.340239e+00,3.130967e-01
5.340937e+00,2.339643e+00,3.101442e-01
5.341563e+00,2.339043e+00,3.071559e-01
5.342187e+00,2.338441e+00,3.041320e-01
5.342812e+00,2.337836e+00,3.010727e-01
5.343438e+00,2.337228e+00,2.979786e-01
5.344062e+00,2.336617e+00,2.948498e-01
5.344688e+00,2.336003e+00,2.916867e-01
5.345313e+00,2.335386e+00,2.884897e-01
5.345937e+00,2.334766e+00,2.852590e-01
5.346563e+00,2.334144e+00,2.819950e-01
5.347188e+00,2.333518e+00,2.786981e-01
5.347812e+00,2.332890e+00,2.753686e-01
5.348438e+00,2.332259e+00,2.720068e-01
5.349062e+00,2.331625e+00,2.686132e-01
5.349687e+00,2.330989e+00,2.651880e-01
5.350313e+00,2.330350e+00,2.617316e-01
5.350937e+00,2.329709e+00,2.582444e-01
5.351562e+00,2.329065e+00,2.547268e-01
5.352188e+00,2.328419e+00,2.511791e-01
5.352812e+00,2.327770e+00,2.476017e-01
5.353438e+00,2.327118e+00,2.439949e-01
5.354063e+00,2.326465e+00,2.403593e-01
5.354687e+00,2.325809e+00,2.366950e-01
5.355313e+00,2.325151e+00,2.330026e-01
5.355937e+00,2.324490e+00,2.292823e-01
5.356562e+00,2.323828e+00,2.255347e-01
5.357188e+00,2.323163e+00,2.217600e-01
5.357812e+00,2.322496e+00,2.179588e-01
5.358437e+00,2.321828e+00,2.141313e-01
5.359063e+00,2.321157e+00,2.102780e-01
5.359687e+00,2.320485e+00,2.063993e-01
5.360313e+00,2.319810e+00,2.024956e-01
5.360938e+00,2.319134e+00,1.985673e-01
5.361562e+00,2.318456e+00,1.946148e-01
5.362188e+00,2.317777e+00,1.906386e-01
5.362813e+00,2.317096e+00,1.866390e-01
5.363437e+00,2.316413e+00,1.826165e-01
5.364063e+00,2.315729e+00,1.785715e-01
5.364687e+00,2.315043e+00,1.745044e-01
5.365312e+00,2.314356e+00,1.704157e-01
5.365938e+00,2.313668e+00,1.663057e-01
5.366562e+00,2.312979e+00,1.621750e-01
5.367188e+00,2.312288e+00,1.580238e-01
5.367813e+00,2.311596e+00,1.538528e-01
5.368437e+00,2.310903e+00,1.496623e-01
5.369063e+00,2.310209e+00,1.454527e-01
5.369688e+00,2.309515e+00,1.412246e-01
5.370312e+00,2.308819e+00,1.369783e-01
5.370938e+00,2.308123e+00,1.327142e-01
5.371562e+00,2.307426e+00,1.284329e-01
5.372187e+00,2.306728e+00,1.241348e-01
5.372813e+00,2.306029e+00,1.198204e-01
5.373437e+00,2.305330e+00,1.154900e-01
5.374062e+00,2.304631e+00,1.111441e-01
5.374688e+00,2.303931e+00,1.067833e-01
5.375312e+00,2.303231e+00,1.024079e-01
5.375938e+00,2.302531e+00,9.801846e-02
5.376563e+00,2.301830e+00,9.361537e-02
5.377187e+00,2.301129e+00,8.919913e-02
5.377813e+00,2.300429e+00,8.477019e-02
5.378438e+00,2.299728e+00,8.032902e-02
5.379062e+00,2.299027e+00,7.587609e-02
5.379688e+00,2.298327e+00,7.141186e-02
5.380312e+00,2.297626e+00,6.693681e-02
5.380937e+00,2.296926e+00,6.245140e-02
5.381563e+00,2.296227e+00,5.795610e-02
5.382187e+00,2.295527e+00,5.345139e-02
5.382812e+00,2.294828e+00,4.893774e-02
5.383438e+00,2.294130e+00,4.441563e-02
5.384062e+00,2.293432e+00,3.988552e-02
5.384688e+00,2.292735e+00,3.534791e-02
5.385313e+00,2.292039e+00,3.080325e-02
5.385937e+00,2.291343e+00,2.625203e-02
5.386563e+00,2.290649e+00,2.169474e-02
5.387187e+00,2.289955e+00,1.713184e-02
5.387812e+00,2.289262e+00,1.256382e-02
5.388438e+00,2.288571e+00,7.991158e-03
5.389062e+00,2.287880e+00,3.414336e-03
5.389687e+00,2.287191e+00,-1.166166e-03
5.390313e+00,2.286502e+00,-5.749865e-03
5.390937e+00,2.285816e+00,-1.033628e-02
5.391563e+00,2.285130e+00,-1.492493e-02
5.392188e+00,2.284446e+00,-1.951532e-02
5.392812e+00,2.283763e+00,-2.410699e-02
5.393438e+00,2.283082e+00,-2.869944e-02
5.394063e+00,2.282403e+00,-3.329219e-02
5.394687e+00,2.281725e+00,-3.788475e-02
5.395313e+00,2.281049e+00,-4.247665e-02
5.395937e+00,2.280374e+00,-4.706740e-02
5.396562e+00,2.279702e+00,-5.165652e-02
5.397188e+00,2.279031e+00,-5.624352e-02
5.397812e+00,2.278362e+00,-6.082792e-02
5.398438e+00,2.277696e+00,-6.540924e-02
5.399063e+00,2.277031e+00,-6.998700e-02
5.399687e+00,2.276368e+00,-7.456071e-02
5.400313e+00,2.275707e+00,-7.912989e-02
5.400938e+00,2.275049e+00,-8.369406e-02
5.401562e+00,2.274393e+00,-8.825274e-02
5.402188e+00,2.273739e+00,-9.280545e-02
5.402812e+00,2.273087e+00,-9.735171e-02
5.403437e+00,2.272438e+00,-1.018910e-01
5.404063e+00,2.271791e+00,-1.064230e-01
5.404687e+00,2.271147e+00,-1.109470e-01
5.405312e+00,2.270505e+00,-1.154627e-01
5.405938e+00,2.269865e+00,-1.199695e-01
5.406562e+00,2.269228e+00,-1.244670e-01
5.407188e+00,2.268594e+00,-1.289548e-01
5.407813e+00,2.267962e+00,-1.334323e-01
5.408437e+00,2.267333e+00,-1.378990e-01
5.409063e+00,2.266707e+00,-1.423546e-01
5.409688e+00,2.266083e+00,-1.467984e-01
5.410312e+00,2.265462e+00,-1.512302e-01
5.410938e+00,2.264844e+00,-1.556493e-01
5.411562e+00,2.264229e+00,-1.600553e-01
5.412187e+00,2.263616e+00,-1.644479e-01
5.412813e+00,2.263007e+00,-1.688264e-01
5.413437e+00,2.262400e+00,-1.731904e-01
5.414062e+00,2.261796e+00,-1.775396e-01
5.414688e+00,2.261195e+00,-1.818733e-01
5.415312e+00,2.260597e+00,-1.861912e-01
5.415938e+00,2.260003e+00,-1.904928e-01
5.416563e+00,2.259411e+00,-1.947777e-01
5.417187e+00,2.258822e+00,-1.990454e-01
5.417813e+00,2.258236e+00,-2.032954e-01
5.418437e+00,2.257653e+00,-2.075274e-01
5.419062e+00,2.257073e+00,-2.117408e-01
5.419688e+00,2.256496e+00,-2.159352e-01
5.420312e+00,2.255923e+00,-2.201102e-01
5.420937e+00,2.255352e+00,-2.242654e-01
5.421563e+00,2.254785e+00,-2.284002e-01
5.422187e+00,2.254220e+00,-2.325143e-01
5.422813e+00,2.253659e+00,-2.366072e-01
5.423438e+00,2.253101e+00,-2.406785e-01
5.424062e+00,2.252546e+00,-2.447278e-01
5.424688e+00,2.251994e+00,-2.487547e-01
5.425313e+00,2.251445e+00,-2.527587e-01
5.425937e+00,2.250899e+00,-2.567393e-01
5.426563e+00,2.250356e+00,-2.606963e-01
5.427187e+00,2.249817e+00,-2.646291e-01
5.427812e+00,2.249280e+00,-2.685374e-01
5.428438e+00,2.248747e+00,-2.724207e-01
5.429062e+00,2.248216e+00,-2.762787e-01
5.429688e+00,2.247689e+00,-2.801109e-01
5.430313e+00,2.247165e+00,-2.839169e-01
5.430937e+00,2.246643e+00,-2.876964e-01
5.431563e+00,2.246125e+00,-2.914488e-01
5.432188e+00,2.245610e+00,-2.951740e-01
5.432812e+00,2.245097e+00,-2.988714e-01
5.433438e+00,2.244588e+00,-3.025406e-01
5.434062e+00,2.244082e+00,-3.061813e-01
5.434687e+00,2.243578e+00,-3.097932e-01
5.435313e+00,2.243078e+00,-3.133757e-01
5.435937e+00,2.242580e+00,-3.169286e-01
5.436562e+00,2.242085e+00,-3.204515e-01
5.437188e+00,2.241593e+00,-3.239440e-01
5.437812e+00,2.241103e+00,-3.274057e-01
5.438438e+00,2.240617e+00,-3.308363e-01
5.439063e+00,2.240133e+00,-3.342354e-01
5.439687e+00,2.239652e+00,-3.376027e-01
5.440313e+00,2.239173e+00,-3.409378e-01
5.440938e+00,2.238698e+00,-3.442404e-01
5.441562e+00,2.238224e+00,-3.475102e-01
5.442188e+00,2.237754e+00,-3.507467e-01
5.442812e+00,2.237285e+00,-3.539496e-01
5.443437e+00,2.236820e+00,-3.571187e-01
5.444063e+00,2.236356e+00,-3.602536e-01
5.444687e+00,2.235895e+00,-3.633540e-01
5.445312e+00,2.235437e+00,-3.664194e-01
5.445938e+00,2.234981e+00,-3.694498e-01
5.446562e+00,2.234527e+00,-3.724446e-01
5.447188e+00,2.234075e+00,-3.754037e-01
5.447813e+00,2.233625e+00,-3.783266e-01
5.448437e+00,2.233178e+00,-3.812131e-01
5.449063e+00,2.232732e+00,-3.840630e-01
5.449687e+00,2.232289e+00,-3.868758e-01
5.450312e+00,2.231847e+00,-3.896514e-01
5.450938e+00,2.231408e+00,-3.923894e-01
5.451562e+00,2.230970e+00,-3.950896e-01
5.452187e+00,2.230534e+00,-3.977516e-01
5.452813e+00,2.230100e+00,-4.003753e-01
5.453437e+00,2.229667e+00,-4.029602e-01
5.454063e+00,2.229237e+00,-4.055063e-01
5.454688e+00,2.228807e+00,-4.080131e-01
5.455312e+00,2.228380e+00,-4.104805e-01
5.455938e+00,2.227953e+00,-4.129083e-01
5.456563e+00,2.227529e+00,-4.152960e-01
5.457187e+00,2.227105e+00,-4.176436e-01
5.457813e+00,2.226683e+00,-4.199508e-01
5.458437e+00,2.226262e+00,-4.222173e-01
5.459062e+00,2.225842e+00,-4.244429e-01
5.459688e+00,2.225423e+00,-4.266274e-01
5.460312e+00,2.225006e+00,-4.287706e-01
5.460938e+00,2.224589e+00,-4.308722e-01
5.461563e+00,2.224173e+00,-4.329321e-01
5.462187e+00,2.223758e+00,-4.349500e-01
5.462813e+00,2.223344e+00,-4.369258e-01
5.463438e+00,2.222930e+00,-4.388592e-01
5.464062e+00,2.222517e+00,-4.407500e-01
5.464688e+00,2.222105e+00,-4.425981e-01
5.465312e+00,2.221693e+00,-4.444032e-01
5.465937e+00,2.221282e+00,-4.461653e-01
5.466563e+00,2.220871e+00,-4.478841e-01
5.467187e+00,2.220460e+00,-4.495594e-01
5.467812e+00,2.220050e+00,-4.511911e-01
5.468438e+00,2.219640e+00,-4.527790e-01
5.469062e+00,2.219229e+00,-4.543230e-01
5.469688e+00,2.218819e+00,-4.558229e-01
5.470313e+00,2.218409e+00,-4.572786e-01
5.470937e+00,2.217999e+00,-4.586900e-01
5.471563e+00,2.217588e+00,-4.600568e-01
5.472188e+00,2.217177e+00,-4.613790e-01
5.472812e+00,2.216766e+00,-4.626564e-01
5.473438e+00,2.216355e+00,-4.638889e-01
5.474062e+00,2.215943e+00,-4.650765e-01
5.474687e+00,2.215530e+00,-4.662189e-01
5.475313e+00,2.215117e+00,-4.673161e-01
5.475937e+00,2.214703e+00,-4.683680e-01
5.476562e+00,2.214289e+00,-4.693744e-01
5.477188e+00,2.213873e+00,-4.703354e-01
5.477812e+00,2.213457e+00,-4.712507e-01
5.478438e+00,2.213040e+00,-4.721204e-01
5.479063e+00,2.212622e+00,-4.729443e-01
5.479687e+00,2.212202e+00,-4.737223e-01
5.480313e+00,2.211782e+00,-4.744544e-01
5.480937e+00,2.211360e+00,-4.751406e-01
5.481562e+00,2.210937e+00,-4.757807e-01
5.482188e+00,2.210513e+00,-4.763748e-01
5.482812e+00,2.210087e+00,-4.769227e-01
5.483437e+00,2.209659e+00,-4.774244e-01
5.484063e+00,2.209231e+00,-4.778799e-01
5.484687e+00,2.208800e+00,-4.782891e-01
5.485313e+00,2.208368e+00,-4.786521e-01
5.485938e+00,2.207934e+00,-4.789687e-01
5.486562e+00,2.207498e+00,-4.792390e-01
5.487188e+00,2.207060e+00,-4.794630e-01
5.487813e+00,2.206620e+00,-4.796406e-01
5.488437e+00,2.206179e+00,-4.797718e-01
5.489063e+00,2.205735e+00,-4.798566e-01
5.489687e+00,2.205289e+00,-4.798951e-01
5.490312e+00,2.204841e+00,-4.798872e-01
5.490938e+00,2.204390e+00,-4.798330e-01
5.491562e+00,2.203937e+00,-4.797324e-01
5.492188e+00,2.203482e+00,-4.795855e-01
5.492813e+00,2.203025e+00,-4.793924e-01
5.493437e+00,2.202565e+00,-4.791530e-01
5.494063e+00,2.202102e+00,-4.788673e-01
5.494688e+00,2.201637e+00,-4.785355e-01
5.495312e+00,2.201169e+00,-4.781576e-01
5.495938e+00,2.200698e+00,-4.777335e-01
5.496562e+00,2.200225e+00,-4.772635e-01
5.497187e+00,2.199748e+00,-4.767474e-01
5.497813e+00,2.199269e+00,-4.761855e-01
5.498437e+00,2.198787e+00,-4.755777e-01
5.499062e+00,2.198302e+00,-4.749242e-01
5.499688e+00,2.197814e+00,-4.742249e-01
5.500312e+00,2.197323e+00,-4.734801e-01
5.500938e+00,2.196829e+00,-4.726897e-01
5.501563e+00,2.196331e+00,-4.718539e-01
5.502187e+00,2.195831e+00,-4.709727e-01
5.502813e+00,2.195327e+00,-4.700464e-01
5.503438e+00,2.194820e+00,-4.690748e-01
5.504062e+00,2.194309e+00,-4.680583e-01
5.504688e+00,2.193796e+00,-4.669968e-01
5.505312e+00,2.193278e+00,-4.658906e-01
5.505937e+00,2.192758e+00,-4.647396e-01
5.506563e+00,2.192234e+00,-4.635441e-01
5.507187e+00,2.191706e+00,-4.623042e-01
5.507812e+00,2.191175e+00,-4.610200e-01
5.508438e+00,2.190640e+00,-4.596917e-01
5.509062e+00,2.190102e+00,-4.583194e-01
5.509688e+00,2.189560e+00,-4.569031e-01
5.510313e+00,2.189015e+00,-4.554432e-01
5.510937e+00,2.188465e+00,-4.539397e-01
5.511563e+00,2.187912e+00,-4.523929e-01
5.512187e+00,2.187356e+00,-4.508028e-01
5.512812e+00,2.186795e+00,-4.491696e-01
5.513438e+00,2.186231e+00,-4.474935e-01
5.514062e+00,2.185663e+00,-4.457748e-01
5.514687e+00,2.185092e+00,-4.440135e-01
5.515313e+00,2.184516e+00,-4.422098e-01
5.515937e+00,2.183937e+00,-4.403639e-01
5.516563e+00,2.183354e+00,-4.384761e-01
5.517188e+00,2.182767e+00,-4.365465e-01
5.517812e+00,2.182176e+00,-4.345754e-01
5.518438e+00,2.181581e+00,-4.325628e-01
5.519063e+00,2.180982e+00,-4.305091e-01
5.519687e+00,2.180380e+00,-4.284144e-01
5.520313e+00,2.179773e+00,-4.262790e-01
5.520937e+00,2.179163e+00,-4.241030e-01
5.521562e+00,2.178549e+00,-4.218867e-01
5.522188e+00,2.177931e+00,-4.196304e-01
5.522812e+00,2.177309e+00,-4.173342e-01
5.523438e+00,2.176683e+00,-4.149983e-01
5.524063e+00,2.176053e+00,-4.126231e-01
5.524687e+00,2.175420e+00,-4.102088e-01
5.525313e+00,2.174782e+00,-4.077555e-01
5.525938e+00,2.174141e+00,-4.052636e-01
5.526562e+00,2.173496e+00,-4.027333e-01
5.527188e+00,2.172847e+00,-4.001649e-01
5.527812e+00,2.172194e+00,-3.975585e-01
5.528437e+00,2.171537e+00,-3.949146e-01
5.529063e+00,2.170877e+00,-3.922332e-01
5.529687e+00,2.170213e+00,-3.895148e-01
5.530312e+00,2.169545e+00,-3.867595e-01
5.530938e+00,2.168873e+00,-3.839677e-01
5.531562e+00,2.168198e+00,-3.811396e-01
5.532188e+00,2.167519e+00,-3.782755e-01
5.532813e+00,2.166836e+00,-3.753757e-01
5.533437e+00,2.166150e+00,-3.724405e-01
5.534063e+00,2.165460e+00,-3.694702e-01
5.534688e+00,2.164766e+00,-3.664650e-01
5.535312e+00,2.164069e+00,-3.634252e-01
5.535938e+00,2.163369e+00,-3.603512e-01
5.536562e+00,2.162665e+00,-3.572433e-01
5.537187e+00,2.161957e+00,-3.541018e-01
5.537813e+00,2.161246e+00,-3.509269e-01
5.538437e+00,2.160532e+00,-3.477190e-01
5.539062e+00,2.159814e+00,-3.444784e-01
5.539688e+00,2.159093e+00,-3.412054e-01
5.540312e+00,2.158369e+00,-3.379003e-01
5.540938e+00,2.157642e+00,-3.345635e-01
5.541563e+00,2.156911e+00,-3.311953e-01
5.542187e+00,2.156178e+00,-3.277960e-01
5.542813e+00,2.155441e+00,-3.243660e-01
5.543437e+00,2.154701e+00,-3.209055e-01
5.544062e+00,2.153958e+00,-3.174149e-01
5.544688e+00,2.153213e+00,-3.138946e-01
5.545312e+00,2.152464e+00,-3.103449e-01
5.545937e+00,2.151713e+00,-3.067661e-01
5.546563e+00,2.150959e+00,-3.031586e-01
5.547187e+00,2.150202e+00,-2.995227e-01
5.547813e+00,2.149442e+00,-2.958588e-01
5.548438e+00,2.148680e+00,-2.921673e-01
5.549062e+00,2.147915e+00,-2.884485e-01
5.549688e+00,2.147148e+00,-2.847027e-01
5.550313e+00,2.146378e+00,-2.809303e-01
5.550937e+00,2.145606e+00,-2.771317e-01
5.551563e+00,2.144832e+00,-2.733072e-01
5.552187e+00,2.144055e+00,-2.694573e-01
5.552812e+00,2.143276e+00,-2.655822e-01
5.553438e+00,2.142495e+00,-2.616824e-01
5.554062e+00,2.141712e+00,-2.577582e-01
5.554688e+00,2.140927e+00,-2.538101e-01
5.555313e+00,2.140140e+00,-2.498383e-01
5.555937e+00,2.139351e+00,-2.458432e-01
5.556563e+00,2.138561e+00,-2.418254e-01
5.557188e+00,2.137768e+00,-2.377850e-01
5.557812e+00,2.136974e+00,-2.337226e-01
5.558438e+00,2.136178e+00,-2.296385e-01
5.559062e+00,2.135381e+00,-2.255330e-01
5.559687e+00,2.134582e+00,-2.214067e-01
5.560313e+00,2.133782e+00,-2.172599e-01
5.560937e+00,2.132981e+00,-2.130929e-01
5.561562e+00,2.132178e+00,-2.089062e-01
5.562188e+00,2.131374e+00,-2.047002e-01
5.562812e+00,2.130569e+00,-2.004752e-01
5.563438e+00,2.129763e+00,-1.962318e-01
5.564063e+00,2.128956e+00,-1.919702e-01
5.564687e+00,2.128148e+00,-1.876909e-01
5.565313e+00,2.127339e+00,-1.833943e-01
5.565938e+00,2.126529e+00,-1.790808e-01
5.566562e+00,2.125719e+00,-1.747508e-01
5.567188e+00,2.124908e+00,-1.704048e-01
5.567812e+00,2.124097e+00,-1.660431e-01
5.568437e+00,2.123285e+00,-1.616661e-01
5.569063e+00,2.122473e+00,-1.572743e-01
5.569687e+00,2.121661e+00,-1.528681e-01
5.570312e+00,2.120848e+00,-1.484479e-01
5.570938e+00,2.120035e+00,-1.440142e-01
5.571562e+00,2.119222e+00,-1.395672e-01
5.572188e+00,2.118409e+00,-1.351076e-01
5.572813e+00,2.117596e+00,-1.306356e-01
5.573437e+00,2.116783e+00,-1.261517e-01
5.574063e+00,2.115970e+00,-1.216564e-01
5.574687e+00,2.115158e+00,-1.171501e-01
5.575312e+00,2.114346e+00,-1.126331e-01
5.575938e+00,2.113535e+00,-1.081059e-01
5.576562e+00,2.112724e+00,-1.035690e-01
5.577187e+00,2.111913e+00,-9.902278e-02
5.577813e+00,2.111103e+00,-9.446765e-02
5.578437e+00,2.110294e+00,-8.990406e-02
5.579063e+00,2.109486e+00,-8.533243e-02
5.579688e+00,2.108678e+00,-8.075321e-02
5.580312e+00,2.107872e+00,-7.616682e-02
5.580938e+00,2.107066e+00,-7.157369e-02
5.581563e+00,2.106262e+00,-6.697426e-02
5.582187e+00,2.105459e+00,-6.236897e-02
5.582813e+00,2.104657e+00,-5.775825e-02
5.583437e+00,2.103856e+00,-5.314254e-02
5.584062e+00,2.103056e+00,-4.852227e-02
5.584688e+00,2.102258e+00,-4.389788e-02
5.585312e+00,2.101462e+00,-3.926980e-02
5.585938e+00,2.100667e+00,-3.463847e-02
5.586563e+00,2.099873e+00,-3.000434e-02
5.587187e+00,2.099081e+00,-2.536783e-02
5.587813e+00,2.098291e+00,-2.072938e-02
5.588438e+00,2.097503e+00,-1.608944e-02
5.589062e+00,2.096717e+00,-1.144843e-02
5.589688e+00,2.095932e+00,-6.806806e-03
5.590312e+00,2.095150e+00,-2.164995e-03
5.590937e+00,2.094369e+00,2.476563e-03
5.591563e+00,2.093591e+00,7.117430e-03
5.592187e+00,2.092815e+00,1.175717e-02
5.592812e+00,2.092041e+00,1.639534e-02
5.593438e+00,2.091269e+00,2.103151e-02
5.594062e+00,2.090500e+00,2.566524e-02
5.594688e+00,2.089733e+00,3.029610e-02
5.595313e+00,2.088969e+00,3.492364e-02
5.595937e+00,2.088207e+00,3.954743e-02
5.596563e+00,2.087447e+00,4.416704e-02
5.597188e+00,2.086690e+00,4.878203e-02
5.597812e+00,2.085936e+00,5.339196e-02
5.598438e+00,2.085184e+00,5.799641e-02
5.599062e+00,2.084435e+00,6.259494e-02
5.599687e+00,2.083689e+00,6.718711e-02
5.600313e+00,2.082946e+00,7.177250e-02
5.600937e+00,2.082206e+00,7.635067e-02
5.601562e+00,2.081468e+00,8.092120e-02
5.602188e+00,2.080734e+00,8.548364e-02
5.602812e+00,2.080002e+00,9.003758e-02
5.603438e+00,2.079274e+00,9.458259e-02
5.604063e+00,2.078548e+00,9.911823e-02
5.604687e+00,2.077826e+00,1.036441e-01
5.605313e+00,2.077107e+00,1.081597e-01
5.605937e+00,2.076391e+00,1.126647e-01
5.606562e+00,2.075678e+00,1.171587e-01
5.607188e+00,2.074968e+00,1.216412e-01
5.607812e+00,2.074262e+00,1.261117e-01
5.608437e+00,2.073558e+00,1.305700e-01
5.609063e+00,2.072859e+00,1.350155e-01
5.609687e+00,2.072162e+00,1.394479e-01
5.610313e+00,2.071469e+00,1.438666e-01
5.610938e+00,2.070779e+00,1.482714e-01
5.611562e+00,2.070093e+00,1.526618e-01
5.612188e+00,2.069410e+00,1.570374e-01
5.612813e+00,2.068731e+00,1.613978e-01
5.613437e+00,2.068055e+00,1.657426e-01
5.614063e+00,2.067382e+00,1.700713e-01
5.614687e+00,2.066713e+00,1.743836e-01
5.615312e+00,2.066048e+00,1.786791e-01
5.615938e+00,2.065386e+00,1.829573e-01
5.616562e+00,2.064727e+00,1.872179e-01
5.617188e+00,2.064072e+00,1.914604e-01
5.617813e+00,2.063421e+00,1.956846e-01
5.618437e+00,2.062773e+00,1.998899e-01
5.619063e+00,2.062129e+00,2.040760e-01
5.619688e+00,2.061488e+00,2.082424e-01
5.620312e+00,2.060851e+00,2.123889e-01
5.620938e+00,2.060217e+00,2.165151e-01
5.621562e+00,2.059587e+00,2.206204e-01
5.622187e+00,2.058961e+00,2.247046e-01
5.622813e+00,2.058338e+00,2.287673e-01
5.623437e+00,2.057718e+00,2.328082e-01
5.624062e+00,2.057102e+00,2.368267e-01
5.624688e+00,2.056490e+00,2.408226e-01
5.625312e+00,2.055881e+00,2.447955e-01
5.625938e+00,2.055276e+00,2.487450e-01
5.626563e+00,2.054674e+00,2.526708e-01
5.627187e+00,2.054076e+00,2.565725e-01
5.627813e+00,2.053481e+00,2.604497e-01
5.628438e+00,2.052890e+00,2.643021e-01
5.629062e+00,2.052302e+00,2.681293e-01
5.629688e+00,2.051717e+00,2.719310e-01
5.630312e+00,2.051136e+00,2.757068e-01
5.630937e+00,2.050558e+00,2.794565e-01
5.631563e+00,2.049984e+00,2.831795e-01
5.632187e+00,2.049413e+00,2.868757e-01
5.632812e+00,2.048845e+00,2.905446e-01
5.633438e+00,2.048281e+00,2.941859e-01
5.634062e+00,2.047719e+00,2.977993e-01
5.634688e+00,2.047161e+00,3.013845e-01
5.635313e+00,2.046606e+00,3.049412e-01
5.635937e+00,2.046055e+00,3.084689e-01
5.636563e+00,2.045506e+00,3.119675e-01
5.637187e+00,2.044961e+00,3.154365e-01
5.637812e+00,2.044418e+00,3.188757e-01
5.638438e+00,2.043879e+00,3.222847e-01
5.639062e+00,2.043343e+00,3.256633e-01
5.639687e+00,2.042809e+00,3.290112e-01
5.640313e+00,2.042279e+00,3.323280e-01
5.640937e+00,2.041751e+00,3.356134e-01
5.641563e+00,2.041226e+00,3.388672e-01
5.642188e+00,2.040704e+00,3.420891e-01
5.642812e+00,2.040184e+00,3.452787e-01
5.643438e+00,2.039668e+00,3.484359e-01
5.644063e+00,2.039154e+00,3.515602e-01
5.644687e+00,2.038642e+00,3.546515e-01
5.645313e+00,2.038133e+00,3.577094e-01
5.645937e+00,2.037627e+00,3.607337e-01
5.646562e+00,2.037123e+00,3.637242e-01
5.647188e+00,2.036621e+00,3.666805e-01
5.647812e+00,2.036122e+00,3.696024e-01
5.648438e+00,2.035625e+00,3.724897e-01
5.649063e+00,2.035130e+00,3.753421e-01
5.649687e+00,2.034638e+00,3.781593e-01
5.650313e+00,2.034147e+00,3.809411e-01
5.650938e+00,2.033659e+00,3.836872e-01
5.651562e+00,2.033173e+00,3.863975e-01
5.652188e+00,2.032688e+00,3.890717e-01
5.652812e+00,2.032206e+00,3.917096e-01
5.653437e+00,2.031725e+00,3.943108e-01
5.654063e+00,2.031246e+00,3.968753e-01
5.654687e+00,2.030769e+00,3.994028e-01
5.655312e+00,2.030293e+00,4.018931e-01
5.655938e+00,2.029819e+00,4.043459e-01
5.656562e+00,2.029347e+00,4.067611e-01
5.657188e+00,2.028875e+00,4.091385e-01
5.657813e+00,2.028406e+00,4.114778e-01
5.658437e+00,2.027937e+00,4.137789e-01
5.659063e+00,2.027470e+00,4.160416e-01
5.659688e+00,2.027004e+00,4.182657e-01
5.660312e+00,2.026540e+00,4.204509e-01
5.660938e+00,2.026076e+00,4.225972e-01
5.661562e+00,2.025613e+00,4.247044e-01
5.662187e+00,2.025152e+00,4.267722e-01
5.662813e+00,2.024691e+00,4.288006e-01
5.663437e+00,2.024230e+00,4.307893e-01
5.664062e+00,2.023771e+00,4.327382e-01
5.664688e+00,2.023312e+00,4.346471e-01
5.665312e+00,2.022854e+00,4.365159e-01
5.665938e+00,2.022396e+00,4.383445e-01
5.666563e+00,2.021939e+00,4.401327e-01
5.667187e+00,2.021482e+00,4.418803e-01
5.667813e+00,2.021025e+00,4.435873e-01
5.668437e+00,2.020569e+00,4.452535e-01
5.669062e+00,2.020113e+00,4.468787e-01
5.669688e+00,2.019657e+00,4.484629e-01
5.670312e+00,2.019201e+00,4.500059e-01
5.670937e+00,2.018744e+00,4.515077e-01
5.671563e+00,2.018288e+00,4.529680e-01
5.672187e+00,2.017832e+00,4.543869e-01
5.672813e+00,2.017375e+00,4.557642e-01
5.673438e+00,2.016918e+00,4.570998e-01
5.674062e+00,2.016460e+00,4.583936e-01
5.674688e+00,2.016002e+00,4.596455e-01
5.675313e+00,2.015544e+00,4.608555e-01
5.675937e+00,2.015084e+00,4.620234e-01
5.676563e+00,2.014624e+00,4.631492e-01
5.677187e+00,2.014164e+00,4.642329e-01
5.677812e+00,2.013702e+00,4.652743e-01
5.678438e+00,2.013240e+00,4.662733e-01
5.679062e+00,2.012776e+00,4.672300e-01
5.679688e+00,2.012312e+00,4.681443e-01
5.680313e+00,2.011847e+00,4.690161e-01
5.680937e+00,2.011380e+00,4.698453e-01
5.681563e+00,2.010912e+00,4.706320e-01
5.682188e+00,2.010443e+00,4.713761e-01
5.682812e+00,2.009972e+00,4.720775e-01
5.683438e+00,2.009500e+00,4.727362e-01
5.684062e+00,2.009026e+00,4.733523e-01
5.684687e+00,2.008551e+00,4.739256e-01
5.685313e+00,2.008074e+00,4.744562e-01
5.685937e+00,2.007596e+00,4.749440e-01
5.686562e+00,2.007115e+00,4.753890e-01
5.687188e+00,2.006633e+00,4.757913e-01
5.687812e+00,2.006149e+00,4.761508e-01
5.688438e+00,2.005663e+00,4.764675e-01
5.689063e+00,2.005175e+00,4.767415e-01
5.689687e+00,2.004685e+00,4.769727e-01
5.690313e+00,2.004192e+00,4.771611e-01
5.690938e+00,2.003698e+00,4.773068e-01
5.691562e+00,2.003201e+00,4.774098e-01
5.692188e+00,2.002702e+00,4.774701e-01
5.692812e+00,2.002200e+00,4.774878e-01
5.693437e+00,2.001696e+00,4.774629e-01
5.694063e+00,2.001190e+00,4.773953e-01
5.694687e+00,2.000681e+00,4.772853e-01
5.695312e+00,2.000169e+00,4.771327e-01
5.695938e+00,1.999655e+00,4.769377e-01
5.696562e+00,1.999138e+00,4.767003e-01
5.697188e+00,1.998618e+00,4.764205e-01
5.697813e+00,1.998096e+00,4.760985e-01
5.698437e+00,1.997570e+00,4.757343e-01
5.699063e+00,1.997042e+00,4.753279e-01
5.699687e+00,1.996511e+00,4.748794e-01
5.700312e+00,1.995977e+00,4.743890e-01
5.700938e+00,1.995439e+00,4.738566e-01
5.701562e+00,1.994899e+00,4.732824e-01
5.702187e+00,1.994356e+00,4.726665e-01
5.702813e+00,1.993809e+00,4.720088e-01
5.703437e+00,1.993259e+00,4.713096e-01
5.704063e+00,1.992706e+00,4.705690e-01
5.704688e+00,1.992149e+00,4.697870e-01
5.705312e+00,1.991590e+00,4.689637e-01
5.705938e+00,1.991026e+00,4.680992e-01
5.706563e+00,1.990460e+00,4.671937e-01
5.707187e+00,1.989890e+00,4.662473e-01
5.707813e+00,1.989317e+00,4.652601e-01
5.708437e+00,1.988740e+00,4.642321e-01
5.709062e+00,1.988159e+00,4.631636e-01
5.709688e+00,1.987575e+00,4.620547e-01
5.710312e+00,1.986988e+00,4.609055e-01
5.710938e+00,1.986396e+00,4.597160e-01
5.711563e+00,1.985801e+00,4.584866e-01
5.712187e+00,1.985203e+00,4.572173e-01
5.712813e+00,1.984601e+00,4.559082e-01
5.713438e+00,1.983995e+00,4.545595e-01
5.714062e+00,1.983385e+00,4.531714e-01
5.714688e+00,1.982772e+00,4.517440e-01
5.715312e+00,1.982155e+00,4.502775e-01
5.715937e+00,1.981534e+00,4.487719e-01
5.716563e+00,1.980909e+00,4.472276e-01
5.717187e+00,1.980280e+00,4.456447e-01
5.717812e+00,1.979648e+00,4.440233e-01
5.718438e+00,1.979012e+00,4.423635e-01
5.719062e+00,1.978372e+00,4.406657e-01
5.719688e+00,1.977728e+00,4.389299e-01
5.720313e+00,1.977080e+00,4.371564e-01
5.720937e+00,1.976429e+00,4.353453e-01
5.721563e+00,1.975773e+00,4.334968e-01
5.722188e+00,1.975114e+00,4.316111e-01
5.722812e+00,1.974450e+00,4.296884e-01
5.723438e+00,1.973783e+00,4.277290e-01
5.724062e+00,1.973112e+00,4.257329e-01
5.724687e+00,1.972438e+00,4.237004e-01
5.725313e+00,1.971759e+00,4.216317e-01
5.725937e+00,1.971076e+00,4.195271e-01
5.726562e+00,1.970390e+00,4.173867e-01
5.727188e+00,1.969700e+00,4.152107e-01
5.727812e+00,1.969005e+00,4.129994e-01
5.728438e+00,1.968307e+00,4.107529e-01
5.729063e+00,1.967606e+00,4.084716e-01
5.729687e+00,1.966900e+00,4.061555e-01
5.730313e+00,1.966191e+00,4.038051e-01
5.730937e+00,1.965478e+00,4.014203e-01
5.731562e+00,1.964761e+00,3.990016e-01
5.732188e+00,1.964040e+00,3.965492e-01
5.732812e+00,1.963316e+00,3.940632e-01
5.733437e+00,1.962588e+00,3.915440e-01
5.734063e+00,1.961856e+00,3.889917e-01
5.734687e+00,1.961120e+00,3.864066e-01
5.735313e+00,1.960381e+00,3.837889e-01
5.735938e+00,1.959639e+00,3.811390e-01
5.736562e+00,1.958892e+00,3.784570e-01
5.737188e+00,1.958143e+00,3.757432e-01
5.737813e+00,1.957389e+00,3.729979e-01
5.738437e+00,1.956632e+00,3.702212e-01
5.739063e+00,1.955872e+00,3.674136e-01
5.739687e+00,1.955108e+00,3.645752e-01
5.740312e+00,1.954341e+00,3.617063e-01
5.740938e+00,1.953571e+00,3.588071e-01
5.741562e+00,1.952797e+00,3.558780e-01
5.742188e+00,1.952020e+00,3.529192e-01
5.742813e+00,1.951240e+00,3.499310e-01
5.743437e+00,1.950456e+00,3.469136e-01
5.744063e+00,1.949669e+00,3.438674e-01
5.744688e+00,1.948879e+00,3.407925e-01
5.745312e+00,1.948086e+00,3.376894e-01
5.745938e+00,1.947290e+00,3.345582e-01
5.746562e+00,1.946491e+00,3.313993e-01
5.747187e+00,1.945689e+00,3.282129e-01
5.747813e+00,1.944885e+00,3.249993e-01
5.748437e+00,1.944077e+00,3.217589e-01
5.749062e+00,1.943266e+00,3.184918e-01
5.749688e+00,1.942453e+00,3.151985e-01
5.750312e+00,1.941637e+00,3.118792e-01
5.750938e+00,1.940818e+00,3.085341e-01
5.751563e+00,1.939997e+00,3.051636e-01
5.752187e+00,1.939173e+00,3.017681e-01
5.752813e+00,1.938346e+00,2.983477e-01
5.753438e+00,1.937518e+00,2.949028e-01
5.754062e+00,1.936686e+00,2.914337e-01
5.754688e+00,1.935853e+00,2.879407e-01
5.755312e+00,1.935017e+00,2.844242e-01
5.755937e+00,1.934179e+00,2.808843e-01
5.756563e+00,1.933338e+00,2.773215e-01
5.757187e+00,1.932496e+00,2.737360e-01
5.757812e+00,1.931651e+00,2.701282e-01
5.758438e+00,1.930805e+00,2.664984e-01
5.759062e+00,1.929956e+00,2.628468e-01
5.759688e+00,1.929106e+00,2.591739e-01
5.760313e+00,1.928254e+00,2.554799e-01
5.760937e+00,1.927400e+00,2.517651e-01
5.761563e+00,1.926544e+00,2.480299e-01
5.762187e+00,1.925687e+00,2.442746e-01
5.762812e+00,1.924828e+00,2.404996e-01
5.763438e+00,1.923968e+00,2.367050e-01
5.764062e+00,1.923106e+00,2.328913e-01
5.764687e+00,1.922243e+00,2.290589e-01
5.765313e+00,1.921379e+00,2.252079e-01
5.765937e+00,1.920513e+00,2.213388e-01
5.766563e+00,1.919646e+00,2.174519e-01
5.767188e+00,1.918778e+00,2.135475e-01
5.767812e+00,1.917909e+00,2.096260e-01
5.768438e+00,1.917039e+00,2.056876e-01
5.769063e+00,1.916168e+00,2.017328e-01
5.769687e+00,1.915296e+00,1.977618e-01
5.770313e+00,1.914424e+00,1.937750e-01
5.770937e+00,1.913550e+00,1.897728e-01
5.771562e+00,1.912676e+00,1.857554e-01
5.772188e+00,1.911802e+00,1.817232e-01
5.772812e+00,1.910927e+00,1.776766e-01
5.773438e+00,1.910051e+00,1.736159e-01
5.774063e+00,1.909175e+00,1.695414e-01
5.774687e+00,1.908299e+00,1.654535e-01
5.775313e+00,1.907423e+00,1.613525e-01
5.775938e+00,1.906546e+00,1.572388e-01
5.776562e+00,1.905669e+00,1.531127e-01
5.777188e+00,1.904793e+00,1.489745e-01
5.777812e+00,1.903916e+00,1.448247e-01
5.778437e+00,1.903039e+00,1.406635e-01
5.779063e+00,1.902163e+00,1.364913e-01
5.779687e+00,1.901286e+00,1.323084e-01
5.780312e+00,1.900410e+00,1.281153e-01
5.780938e+00,1.899535e+00,1.239122e-01
5.781562e+00,1.898659e+00,1.196994e-01
5.782188e+00,1.897785e+00,1.154775e-01
5.782813e+00,1.896910e+00,1.112466e-01
5.783437e+00,1.896037e+00,1.070072e-01
5.784063e+00,1.895164e+00,1.027595e-01
5.784688e+00,1.894292e+00,9.850403e-02
5.785312e+00,1.893421e+00,9.424104e-02
5.785938e+00,1.892550e+00,8.997091e-02
5.786562e+00,1.891681e+00,8.569398e-02
5.787187e+00,1.890812e+00,8.141061e-02
5.787813e+00,1.889945e+00,7.712116e-02
5.788437e+00,1.889078e+00,7.282597e-02
5.789062e+00,1.888213e+00,6.852539e-02
5.789688e+00,1.887349e+00,6.421980e-02
5.790312e+00,1.886487e+00,5.990952e-02
5.790938e+00,1.885626e+00,5.559493e-02
5.791563e+00,1.884766e+00,5.127637e-02
5.792187e+00,1.883907e+00,4.695420e-02
5.792813e+00,1.883051e+00,4.262877e-02
5.793437e+00,1.882196e+00,3.830043e-02
5.794062e+00,1.881342e+00,3.396954e-02
5.794688e+00,1.880490e+00,2.963646e-02
5.795312e+00,1.879640e+00,2.530154e-02
5.795937e+00,1.878792e+00,2.096512e-02
5.796563e+00,1.877946e+00,1.662757e-02
5.797187e+00,1.877102e+00,1.228924e-02
5.797813e+00,1.876259e+00,7.950473e-03
5.798438e+00,1.875419e+00,3.611632e-03
5.799062e+00,1.874581e+00,-7.269336e-04
5.799688e+00,1.873744e+00,-5.064871e-03
5.800313e+00,1.872911e+00,-9.401829e-03
5.800937e+00,1.872079e+00,-1.373746e-02
5.801563e+00,1.871250e+00,-1.807140e-02
5.802187e+00,1.870423e+00,-2.240331e-02
5.802812e+00,1.869598e+00,-2.673284e-02
5.803438e+00,1.868776e+00,-3.105963e-02
5.804062e+00,1.867956e+00,-3.538335e-02
5.804688e+00,1.867139e+00,-3.970363e-02
5.805313e+00,1.866324e+00,-4.402013e-02
5.805937e+00,1.865512e+00,-4.833250e-02
5.806563e+00,1.864702e+00,-5.264040e-02
5.807188e+00,1.863896e+00,-5.694347e-02
5.807812e+00,1.863091e+00,-6.124138e-02
5.808438e+00,1.862290e+00,-6.553378e-02
5.809062e+00,1.861492e+00,-6.982032e-02
5.809687e+00,1.860696e+00,-7.410065e-02
5.810313e+00,1.859903e+00,-7.837445e-02
5.810937e+00,1.859113e+00,-8.264136e-02
5.811562e+00,1.858326e+00,-8.690104e-02
5.812188e+00,1.857542e+00,-9.115315e-02
5.812812e+00,1.856761e+00,-9.539736e-02
5.813438e+00,1.855983e+00,-9.963332e-02
5.814063e+00,1.855208e+00,-1.038607e-01
5.814687e+00,1.854436e+00,-1.080791e-01
5.815313e+00,1.853667e+00,-1.122883e-01
5.815938e+00,1.852902e+00,-1.164880e-01
5.816562e+00,1.852139e+00,-1.206776e-01
5.817188e+00,1.851380e+00,-1.248571e-01
5.817812e+00,1.850624e+00,-1.290259e-01
5.818437e+00,1.849871e+00,-1.331838e-01
5.819063e+00,1.849121e+00,-1.373305e-01
5.819687e+00,1.848375e+00,-1.414656e-01
5.820312e+00,1.847632e+00,-1.455888e-01
5.820938e+00,1.846892e+00,-1.496997e-01
5.821562e+00,1.846155e+00,-1.537981e-01
5.822188e+00,1.845422e+00,-1.578837e-01
5.822813e+00,1.844692e+00,-1.619560e-01
5.823437e+00,1.843966e+00,-1.660148e-01
5.824063e+00,1.843243e+00,-1.700598e-01
5.824687e+00,1.842523e+00,-1.740906e-01
5.825312e+00,1.841806e+00,-1.781070e-01
5.825938e+00,1.841093e+00,-1.821086e-01
5.826562e+00,1.840384e+00,-1.860950e-01
5.827187e+00,1.839678e+00,-1.900661e-01
5.827813e+00,1.838975e+00,-1.940215e-01
5.828437e+00,1.838275e+00,-1.979608e-01
5.829063e+00,1.837579e+00,-2.018838e-01
5.829688e+00,1.836887e+00,-2.057901e-01
5.830312e+00,1.836197e+00,-2.096795e-01
5.830938e+00,1.835512e+00,-2.135517e-01
5.831563e+00,1.834829e+00,-2.174063e-01
5.832187e+00,1.834150e+00,-2.212431e-01
5.832813e+00,1.833475e+00,-2.250617e-01
5.833437e+00,1.832803e+00,-2.288619e-01
5.834062e+00,1.832134e+00,-2.326434e-01
5.834688e+00,1.831468e+00,-2.364059e-01
5.835312e+00,1.830806e+00,-2.401490e-01
5.835938e+00,1.830148e+00,-2.438726e-01
5.836563e+00,1.829492e+00,-2.475763e-01
5.837187e+00,1.828840e+00,-2.512598e-01
5.837813e+00,1.828191e+00,-2.549229e-01
5.838438e+00,1.827546e+00,-2.585652e-01
5.839062e+00,1.826904e+00,-2.621866e-01
5.839688e+00,1.826265e+00,-2.657866e-01
5.840312e+00,1.825629e+00,-2.693652e-01
5.840937e+00,1.824997e+00,-2.729219e-01
5.841563e+00,1.824368e+00,-2.764565e-01
5.842187e+00,1.823742e+00,-2.799688e-01
5.842812e+00,1.823119e+00,-2.834584e-01
5.843438e+00,1.822499e+00,-2.869252e-01
5.844062e+00,1.821883e+00,-2.903688e-01
5.844688e+00,1.821270e+00,-2.937890e-01
5.845313e+00,1.820659e+00,-2.971856e-01
5.845937e+00,1.820052e+00,-3.005582e-01
5.846563e+00,1.819448e+00,-3.039067e-01
5.847188e+00,1.818846e+00,-3.072308e-01
5.847812e+00,1.818248e+00,-3.105302e-01
5.848438e+00,1.817653e+00,-3.138047e-01
5.849062e+00,1.817060e+00,-3.170541e-01
5.849687e+00,1.816471e+00,-3.202781e-01
5.850313e+00,1.815884e+00,-3.234765e-01
5.850937e+00,1.815300e+00,-3.266490e-01
5.851562e+00,1.814719e+00,-3.297954e-01
5.852188e+00,1.814140e+00,-3.329155e-01
5.852812e+00,1.813564e+00,-3.360091e-01
5.853438e+00,1.812991e+00,-3.390759e-01
5.854063e+00,1.812420e+00,-3.421157e-01
5.854687e+00,1.811852e+00,-3.451282e-01
5.855313e+00,1.811287e+00,-3.481134e-01
5.855937e+00,1.810724e+00,-3.510709e-01
5.856562e+00,1.810164e+00,-3.540006e-01
5.857188e+00,1.809606e+00,-3.569022e-01
5.857812e+00,1.809050e+00,-3.597755e-01
5.858437e+00,1.808496e+00,-3.626204e-01
5.859063e+00,1.807945e+00,-3.654366e-01
5.859687e+00,1.807396e+00,-3.682239e-01
5.860313e+00,1.806850e+00,-3.709821e-01
5.860938e+00,1.806305e+00,-3.737111e-01
5.861562e+00,1.805763e+00,-3.764107e-01
5.862188e+00,1.805222e+00,-3.790805e-01
5.862813e+00,1.804684e+00,-3.817206e-01
5.863437e+00,1.804147e+00,-3.843306e-01
5.864063e+00,1.803613e+00,-3.869105e-01
5.864687e+00,1.803080e+00,-3.894600e-01
5.865312e+00,1.802549e+00,-3.919790e-01
5.865938e+00,1.802020e+00,-3.944672e-01
5.866562e+00,1.801492e+00,-3.969246e-01
5.867188e+00,1.800966e+00,-3.993509e-01
5.867813e+00,1.800442e+00,-4.017461e-01
5.868437e+00,1.799919e+00,-4.041098e-01
5.869063e+00,1.799398e+00,-4.064421e-01
5.869688e+00,1.798878e+00,-4.087426e-01
5.870312e+00,1.798359e+00,-4.110114e-01
5.870938e+00,1.797842e+00,-4.132482e-01
5.871562e+00,1.797326e+00,-4.154528e-01
5.872187e+00,1.796811e+00,-4.176252e-01
5.872813e+00,1.796298e+00,-4.197652e-01
5.873437e+00,1.795785e+00,-4.218726e-01
5.874062e+00,1.795274e+00,-4.239474e-01
5.874688e+00,1.794763e+00,-4.259894e-01
5.875312e+00,1.794254e+00,-4.279984e-01
5.875938e+00,1.793745e+00,-4.299744e-01
5.876563e+00,1.793237e+00,-4.319172e-01
5.877187e+00,1.792730e+00,-4.338267e-01
5.877813e+00,1.792223e+00,-4.357028e-01
5.878438e+00,1.791717e+00,-4.375454e-01
5.879062e+00,1.791212e+00,-4.393544e-01
5.879688e+00,1.790707e+00,-4.411296e-01
5.880312e+00,1.790202e+00,-4.428709e-01
5.880937e+00,1.789698e+00,-4.445784e-01
5.881563e+00,1.789194e+00,-4.462517e-01
5.882187e+00,1.788691e+00,-4.478910e-01
5.882812e+00,1.788188e+00,-4.494960e-01
5.883438e+00,1.787685e+00,-4.510667e-01
5.884062e+00,1.787182e+00,-4.526029e-01
5.884688e+00,1.786678e+00,-4.541047e-01
5.885313e+00,1.786175e+00,-4.555720e-01
5.885937e+00,1.785672e+00,-4.570045e-01
5.886563e+00,1.785169e+00,-4.584024e-01
5.887187e+00,1.784665e+00,-4.597655e-01
5.887812e+00,1.784161e+00,-4.610937e-01
5.888438e+00,1.783657e+00,-4.623870e-01
5.889062e+00,1.783153e+00,-4.636453e-01
5.889687e+00,1.782648e+00,-4.648685e-01
5.890313e+00,1.782142e+00,-4.660567e-01
5.890937e+00,1.781636e+00,-4.672097e-01
5.891563e+00,1.781129e+00,-4.683275e-01
5.892188e+00,1.780622e+00,-4.694100e-01
5.892812e+00,1.780114e+00,-4.704572e-01
5.893438e+00,1.779605e+00,-4.714692e-01
5.894063e+00,1.779095e+00,-4.724457e-01
5.894687e+00,1.778584e+00,-4.733868e-01
5.895313e+00,1.778072e+00,-4.742925e-01
5.895937e+00,1.777559e+00,-4.751627e-01
5.896562e+00,1.777046e+00,-4.759974e-01
5.897188e+00,1.776530e+00,-4.767966e-01
5.897812e+00,1.776014e+00,-4.775602e-01
5.898438e+00,1.775497e+00,-4.782883e-01
5.899063e+00,1.774978e+00,-4.789808e-01
5.899687e+00,1.774457e+00,-4.796377e-01
5.900313e+00,1.773936e+00,-4.802590e-01
5.900938e+00,1.773413e+00,-4.808447e-01
5.901562e+00,1.772888e+00,-4.813947e-01
5.902188e+00,1.772362e+00,-4.819092e-01
5.902812e+00,1.771834e+00,-4.823881e-01
5.903437e+00,1.771304e+00,-4.828314e-01
5.904063e+00,1.770773e+00,-4.832390e-01
5.904687e+00,1.770239e+00,-4.836111e-01
5.905312e+00,1.769704e+00,-4.839477e-01
5.905938e+00,1.769168e+00,-4.842486e-01
5.906562e+00,1.768629e+00,-4.845141e-01
5.907188e+00,1.768088e+00,-4.847440e-01
5.907813e+00,1.767545e+00,-4.849384e-01
5.908437e+00,1.767000e+00,-4.850974e-01
5.909063e+00,1.766453e+00,-4.852209e-01
5.909688e+00,1.765903e+00,-4.853091e-01
5.910312e+00,1.765352e+00,-4.853618e-01
5.910938e+00,1.764798e+00,-4.853793e-01
5.911562e+00,1.764242e+00,-4.853615e-01
5.912187e+00,1.763683e+00,-4.853084e-01
5.912813e+00,1.763122e+00,-4.852202e-01
5.913437e+00,1.762559e+00,-4.850968e-01
5.914062e+00,1.761993e+00,-4.849383e-01
5.914688e+00,1.761424e+00,-4.847447e-01
5.915312e+00,1.760853e+00,-4.845162e-01
5.915938e+00,1.760279e+00,-4.842528e-01
5.916563e+00,1.759703e+00,-4.839545e-01
5.917187e+00,1.759124e+00,-4.836214e-01
5.917813e+00,1.758542e+00,-4.832536e-01
5.918437e+00,1.757958e+00,-4.828511e-01
5.919062e+00,1.757371e+00,-4.824141e-01
5.919688e+00,1.756781e+00,-4.819425e-01
5.920312e+00,1.756188e+00,-4.814365e-01
5.920937e+00,1.755592e+00,-4.808961e-01
5.921563e+00,1.754993e+00,-4.803215e-01
5.922187e+00,1.754391e+00,-4.797127e-01
5.922813e+00,1.753786e+00,-4.790697e-01
5.923438e+00,1.753178e+00,-4.783928e-01
5.924062e+00,1.752568e+00,-4.776820e-01
5.924688e+00,1.751954e+00,-4.769373e-01
5.925313e+00,1.751337e+00,-4.761589e-01
5.925937e+00,1.750717e+00,-4.753468e-01
5.926563e+00,1.750093e+00,-4.745013e-01
5.927187e+00,1.749467e+00,-4.736223e-01
5.927812e+00,1.748837e+00,-4.727100e-01
5.928438e+00,1.748204e+00,-4.717645e-01
5.929062e+00,1.747568e+00,-4.707859e-01
5.929688e+00,1.746929e+00,-4.697742e-01
5.930313e+00,1.746286e+00,-4.687298e-01
5.930937e+00,1.745640e+00,-4.676525e-01
5.931563e+00,1.744991e+00,-4.665427e-01
5.932188e+00,1.744338e+00,-4.654003e-01
5.932812e+00,1.743682e+00,-4.642255e-01
5.933438e+00,1.743023e+00,-4.630184e-01
5.934062e+00,1.742360e+00,-4.617793e-01
5.934687e+00,1.741694e+00,-4.605081e-01
5.935313e+00,1.741024e+00,-4.592050e-01
5.935937e+00,1.740352e+00,-4.578702e-01
5.936562e+00,1.739675e+00,-4.565038e-01
5.937188e+00,1.738995e+00,-4.551059e-01
5.937812e+00,1.738312e+00,-4.536767e-01
5.938438e+00,1.737626e+00,-4.522162e-01
5.939063e+00,1.736936e+00,-4.507248e-01
5.939687e+00,1.736242e+00,-4.492025e-01
5.940313e+00,1.735545e+00,-4.476494e-01
5.940938e+00,1.734845e+00,-4.460657e-01
5.941562e+00,1.734141e+00,-4.444516e-01
5.942188e+00,1.733434e+00,-4.428071e-01
5.942812e+00,1.732723e+00,-4.411326e-01
5.943437e+00,1.732009e+00,-4.394280e-01
5.944063e+00,1.731291e+00,-4.376937e-01
5.944687e+00,1.730570e+00,-4.359297e-01
5.945312e+00,1.729846e+00,-4.341361e-01
5.945938e+00,1.729118e+00,-4.323133e-01
5.946562e+00,1.728386e+00,-4.304613e-01
5.947188e+00,1.727651e+00,-4.285803e-01
5.947813e+00,1.726913e+00,-4.266705e-01
5.948437e+00,1.726172e+00,-4.247320e-01
5.949063e+00,1.725427e+00,-4.227650e-01
5.949687e+00,1.724678e+00,-4.207697e-01
5.950312e+00,1.723927e+00,-4.187463e-01
5.950938e+00,1.723171e+00,-4.166950e-01
5.951562e+00,1.722413e+00,-4.146158e-01
5.952187e+00,1.721651e+00,-4.125091e-01
5.952813e+00,1.720886e+00,-4.103750e-01
5.953437e+00,1.720118e+00,-4.082136e-01
5.954063e+00,1.719346e+00,-4.060253e-01
5.954688e+00,1.718572e+00,-4.038100e-01
5.955312e+00,1.717793e+00,-4.015681e-01
5.955938e+00,1.717012e+00,-3.992998e-01
5.956563e+00,1.716228e+00,-3.970051e-01
5.957187e+00,1.715440e+00,-3.946844e-01
5.957813e+00,1.714649e+00,-3.923378e-01
5.958437e+00,1.713855e+00,-3.899655e-01
5.959062e+00,1.713059e+00,-3.875677e-01
5.959688e+00,1.712258e+00,-3.851447e-01
5.960312e+00,1.711455e+00,-3.826965e-01
5.960938e+00,1.710649e+00,-3.802234e-01
5.961563e+00,1.709840e+00,-3.777257e-01
5.962187e+00,1.709028e+00,-3.752034e-01
5.962813e+00,1.708213e+00,-3.726569e-01
5.963438e+00,1.707396e+00,-3.700864e-01
5.964062e+00,1.706575e+00,-3.674919e-01
5.964688e+00,1.705751e+00,-3.648738e-01
5.965312e+00,1.704925e+00,-3.622323e-01
5.965937e+00,1.704096e+00,-3.595676e-01
5.966563e+00,1.703264e+00,-3.568798e-01
5.967187e+00,1.702430e+00,-3.541692e-01
5.967812e+00,1.701593e+00,-3.514361e-01
5.968438e+00,1.700753e+00,-3.486806e-01
5.969062e+00,1.699911e+00,-3.459030e-01
5.969688e+00,1.699066e+00,-3.431034e-01
5.970313e+00,1.698219e+00,-3.402821e-01
5.970937e+00,1.697369e+00,-3.374393e-01
5.971563e+00,1.696517e+00,-3.345753e-01
5.972188e+00,1.695662e+00,-3.316902e-01
5.972812e+00,1.694806e+00,-3.287844e-01
5.973438e+00,1.693946e+00,-3.258579e-01
5.974062e+00,1.693085e+00,-3.229111e-01
5.974687e+00,1.692221e+00,-3.199441e-01
5.975313e+00,1.691356e+00,-3.169573e-01
5.975937e+00,1.690488e+00,-3.139507e-01
5.976562e+00,1.689618e+00,-3.109248e-01
5.977188e+00,1.688746e+00,-3.078796e-01
5.977812e+00,1.687872e+00,-3.048154e-01
5.978438e+00,1.686996e+00,-3.017325e-01
5.979063e+00,1.686118e+00,-2.986311e-01
5.979687e+00,1.685238e+00,-2.955114e-01
5.980313e+00,1.684357e+00,-2.923737e-01
5.980937e+00,1.683474e+00,-2.892182e-01
5.981562e+00,1.682589e+00,-2.860451e-01
5.982188e+00,1.681702e+00,-2.828547e-01
5.982812e+00,1.680814e+00,-2.796472e-01
5.983437e+00,1.679925e+00,-2.764229e-01
5.984063e+00,1.679034e+00,-2.731819e-01
5.984687e+00,1.678141e+00,-2.699246e-01
5.985313e+00,1.677247e+00,-2.666512e-01
5.985938e+00,1.676352e+00,-2.633619e-01
5.986562e+00,1.675455e+00,-2.600570e-01
5.987188e+00,1.674557e+00,-2.567367e-01
5.987813e+00,1.673658e+00,-2.534013e-01
5.988437e+00,1.672758e+00,-2.500510e-01
5.989063e+00,1.671857e+00,-2.466860e-01
5.989687e+00,1.670954e+00,-2.433066e-01
5.990312e+00,1.670051e+00,-2.399131e-01
5.990938e+00,1.669147e+00,-2.365056e-01
5.991562e+00,1.668242e+00,-2.330846e-01
5.992188e+00,1.667336e+00,-2.296501e-01
5.992813e+00,1.666429e+00,-2.262025e-01
5.993437e+00,1.665522e+00,-2.227419e-01
5.994063e+00,1.664614e+00,-2.192687e-01
5.994688e+00,1.663705e+00,-2.157831e-01
5.995312e+00,1.662796e+00,-2.122854e-01
5.995938e+00,1.661886e+00,-2.087758e-01
5.996562e+00,1.660976e+00,-2.052545e-01
5.997187e+00,1.660066e+00,-2.017219e-01
5.997813e+00,1.659155e+00,-1.981781e-01
5.998437e+00,1.658244e+00,-1.946235e-01
5.999062e+00,1.657332e+00,-1.910582e-01
5.999688e+00,1.656421e+00,-1.874826e-01
6.000312e+00,1.655509e+00,-1.838969e-01
6.000938e+00,1.654597e+00,-1.803013e-01
6.001563e+00,1.653686e+00,-1.766961e-01
6.002187e+00,1.652774e+00,-1.730816e-01
6.002813e+00,1.651862e+00,-1.694580e-01
6.003438e+00,1.650951e+00,-1.658255e-01
6.004062e+00,1.650040e+00,-1.621845e-01
6.004688e+00,1.649129e+00,-1.585352e-01
6.005312e+00,1.648218e+00,-1.548779e-01
6.005937e+00,1.647307e+00,-1.512128e-01
6.006563e+00,1.646398e+00,-1.475401e-01
6.007187e+00,1.645488e+00,-1.438602e-01
6.007812e+00,1.644579e+00,-1.401732e-01
6.008438e+00,1.643671e+00,-1.364795e-01
6.009062e+00,1.642763e+00,-1.327793e-01
6.009688e+00,1.641856e+00,-1.290729e-01
6.010313e+00,1.640949e+00,-1.253605e-01
6.010937e+00,1.640044e+00,-1.216424e-01
6.011563e+00,1.639139e+00,-1.179188e-01
6.012187e+00,1.638235e+00,-1.141901e-01
6.012812e+00,1.637332e+00,-1.104564e-01
6.013438e+00,1.636430e+00,-1.067180e-01
6.014062e+00,1.635529e+00,-1.029753e-01
6.014687e+00,1.634629e+00,-9.922833e-02
6.015313e+00,1.633730e+00,-9.547752e-02
6.015937e+00,1.632833e+00,-9.172307e-02
6.016563e+00,1.631936e+00,-8.796526e-02
6.017188e+00,1.631041e+00,-8.420434e-02
6.017812e+00,1.630147e+00,-8.044056e-02
6.018438e+00,1.629254e+00,-7.667420e-02
6.019063e+00,1.628363e+00,-7.290551e-02
6.019687e+00,1.627473e+00,-6.913475e-02
6.020313e+00,1.626585e+00,-6.536218e-02
6.020937e+00,1.625698e+00,-6.158806e-02
6.021562e+00,1.624813e+00,-5.781265e-02
6.022188e+00,1.623930e+00,-5.403621e-02
6.022812e+00,1.623048e+00,-5.025899e-02
6.023438e+00,1.622167e+00,-4.648127e-02
6.024063e+00,1.621289e+00,-4.270328e-02
6.024687e+00,1.620412e+00,-3.892530e-02
6.025313e+00,1.619537e+00,-3.514759e-02
6.025938e+00,1.618664e+00,-3.137039e-02
6.026562e+00,1.617793e+00,-2.759397e-02
6.027188e+00,1.616924e+00,-2.381858e-02
6.027812e+00,1.616057e+00,-2.004448e-02
6.028437e+00,1.615191e+00,-1.627193e-02
6.029063e+00,1.614328e+00,-1.250118e-02
6.029687e+00,1.613467e+00,-8.732492e-03
6.030312e+00,1.612608e+00,-4.966117e-03
6.030938e+00,1.611751e+00,-1.202310e-03
6.031562e+00,1.610896e+00,2.558673e-03
6.032188e+00,1.610044e+00,6.316579e-03
6.032813e+00,1.609194e+00,1.007116e-02
6.033437e+00,1.608346e+00,1.382215e-02
6.034063e+00,1.607500e+00,1.756931e-02
6.034688e+00,1.606657e+00,2.131238e-02
6.035312e+00,1.605816e+00,2.505111e-02
6.035938e+00,1.604977e+00,2.878525e-02
6.036562e+00,1.604141e+00,3.251455e-02
6.037187e+00,1.603307e+00,3.623876e-02
6.037813e+00,1.602476e+00,3.995764e-02
6.038437e+00,1.601647e+00,4.367093e-02
6.039062e+00,1.600821e+00,4.737838e-02
6.039688e+00,1.599997e+00,5.107975e-02
6.040312e+00,1.599176e+00,5.477480e-02
6.040938e+00,1.598358e+00,5.846328e-02
6.041563e+00,1.597542e+00,6.214493e-02
6.042187e+00,1.596729e+00,6.581953e-02
6.042813e+00,1.595918e+00,6.948682e-02
6.043437e+00,1.595110e+00,7.314657e-02
6.044062e+00,1.594305e+00,7.679852e-02
6.044688e+00,1.593503e+00,8.044245e-02
6.045312e+00,1.592703e+00,8.407810e-02
6.045937e+00,1.591906e+00,8.770525e-02
6.046563e+00,1.591112e+00,9.132365e-02
6.047187e+00,1.590320e+00,9.493307e-02
6.047813e+00,1.589531e+00,9.853327e-02
6.048438e+00,1.588746e+00,1.021240e-01
6.049062e+00,1.587963e+00,1.057051e-01
6.049688e+00,1.587182e+00,1.092762e-01
6.050313e+00,1.586405e+00,1.128371e-01
6.050937e+00,1.585631e+00,1.163877e-01
6.051563e+00,1.584859e+00,1.199277e-01
6.052187e+00,1.584090e+00,1.234568e-01
6.052812e+00,1.583324e+00,1.269748e-01
6.053438e+00,1.582561e+00,1.304816e-01
6.054062e+00,1.581801e+00,1.339767e-01
6.054688e+00,1.581044e+00,1.374602e-01
6.055313e+00,1.580289e+00,1.409316e-01
6.055937e+00,1.579538e+00,1.443909e-01
6.056563e+00,1.578790e+00,1.478377e-01
6.057188e+00,1.578044e+00,1.512719e-01
6.057812e+00,1.577301e+00,1.546932e-01
6.058438e+00,1.576561e+00,1.581014e-01
6.059062e+00,1.575825e+00,1.614964e-01
6.059687e+00,1.575091e+00,1.648778e-01
6.060313e+00,1.574359e+00,1.682454e-01
6.060937e+00,1.573631e+00,1.715992e-01
6.061562e+00,1.572906e+00,1.749387e-01
6.062188e+00,1.572184e+00,1.782639e-01
6.062812e+00,1.571464e+00,1.815746e-01
6.063438e+00,1.570748e+00,1.848704e-01
6.064063e+00,1.570034e+00,1.881512e-01
6.064687e+00,1.569323e+00,1.914169e-01
6.065313e+00,1.568615e+00,1.946671e-01
6.065938e+00,1.567910e+00,1.979018e-01
6.066562e+00,1.567207e+00,2.011206e-01
6.067188e+00,1.566508e+00,2.043234e-01
6.067812e+00,1.565811e+00,2.075100e-01
6.068437e+00,1.565117e+00,2.106802e-01
6.069063e+00,1.564426e+00,2.138339e-01
6.069687e+00,1.563738e+00,2.169707e-01
6.070312e+00,1.563053e+00,2.200905e-01
6.070938e+00,1.562370e+00,2.231932e-01
6.071562e+00,1.561690e+00,2.262785e-01
6.072188e+00,1.561013e+00,2.293462e-01
6.072813e+00,1.560338e+00,2.323962e-01
6.073437e+00,1.559666e+00,2.354283e-01
6.074063e+00,1.558997e+00,2.384422e-01
6.074687e+00,1.558330e+00,2.414379e-01
6.075312e+00,1.557666e+00,2.444151e-01
6.075938e+00,1.557005e+00,2.473737e-01
6.076562e+00,1.556346e+00,2.503134e-01
6.077187e+00,1.555690e+00,2.532342e-01
6.077813e+00,1.555036e+00,2.561357e-01
6.078437e+00,1.554385e+00,2.590179e-01
6.079063e+00,1.553736e+00,2.618806e-01
6.079688e+00,1.553090e+00,2.647236e-01
6.080312e+00,1.552447e+00,2.675468e-01
6.080938e+00,1.551805e+00,2.703499e-01
6.081563e+00,1.551166e+00,2.731329e-01
6.082187e+00,1.550530e+00,2.758955e-01
6.082813e+00,1.549896e+00,2.786376e-01
6.083437e+00,1.549264e+00,2.813591e-01
6.084062e+00,1.548634e+00,2.840597e-01
6.084688e+00,1.548007e+00,2.867394e-01
6.085312e+00,1.547382e+00,2.893980e-01
6.085938e+00,1.546759e+00,2.920352e-01
6.086563e+00,1.546138e+00,2.946511e-01
6.087187e+00,1.545519e+00,2.972454e-01
6.087813e+00,1.544903e+00,2.998179e-01
6.088438e+00,1.544288e+00,3.023686e-01
6.089062e+00,1.543676e+00,3.048973e-01
6.089688e+00,1.543066e+00,3.074039e-01
6.090312e+00,1.542457e+00,3.098881e-01
6.090937e+00,1.541851e+00,3.123500e-01
6.091563e+00,1.541246e+00,3.147893e-01
6.092187e+00,1.540643e+00,3.172059e-01
6.092812e+00,1.540042e+00,3.195997e-01
6.093438e+00,1.539443e+00,3.219705e-01
6.094062e+00,1.538846e+00,3.243183e-01
6.094688e+00,1.538250e+00,3.266429e-01
6.095313e+00,1.537656e+00,3.289442e-01
6.095937e+00,1.537064e+00,3.312220e-01
6.096563e+00,1.536473e+00,3.334763e-01
6.097188e+00,1.535884e+00,3.357069e-01
6.097812e+00,1.535297e+00,3.379137e-01
6.098438e+00,1.534710e+00,3.400966e-01
6.099062e+00,1.534126e+00,3.422555e-01
6.099687e+00,1.533543e+00,3.443902e-01
6.100313e+00,1.532961e+00,3.465007e-01
6.100937e+00,1.532380e+00,3.485869e-01
6.101562e+00,1.531801e+00,3.506487e-01
6.102188e+00,1.531223e+00,3.526859e-01
6.102812e+00,1.530646e+00,3.546984e-01
6.103438e+00,1.530071e+00,3.566862e-01
6.104063e+00,1.529496e+00,3.586492e-01
6.104687e+00,1.528923e+00,3.605872e-01
6.105313e+00,1.528351e+00,3.625003e-01
6.105937e+00,1.527779e+00,3.643882e-01
6.106562e+00,1.527209e+00,3.662509e-01
6.107188e+00,1.526640e+00,3.680883e-01
6.107812e+00,1.526071e+00,3.699004e-01
6.108437e+00,1.525503e+00,3.716870e-01
6.109063e+00,1.524937e+00,3.734481e-01
6.109687e+00,1.524370e+00,3.751835e-01
6.110313e+00,1.523805e+00,3.768933e-01
6.110938e+00,1.523240e+00,3.785774e-01
6.111562e+00,1.522676e+00,3.802356e-01
6.112188e+00,1.522112e+00,3.818679e-01
6.112813e+00,1.521549e+00,3.834742e-01
6.113437e+00,1.520987e+00,3.850545e-01
6.114063e+00,1.520425e+00,3.866088e-01
6.114687e+00,1.519863e+00,3.881368e-01
6.115312e+00,1.519302e+00,3.896387e-01
6.115938e+00,1.518741e+00,3.911143e-01
6.116562e+00,1.518180e+00,3.925635e-01
6.117188e+00,1.517619e+00,3.939864e-01
6.117813e+00,1.517059e+00,3.953828e-01
6.118437e+00,1.516499e+00,3.967528e-01
6.119063e+00,1.515939e+00,3.980962e-01
6.119688e+00,1.515379e+00,3.994131e-01
6.120312e+00,1.514819e+00,4.007033e-01
6.120938e+00,1.514258e+00,4.019669e-01
6.121562e+00,1.513698e+00,4.032038e-01
6.122187e+00,1.513138e+00,4.044139e-01
6.122813e+00,1.512578e+00,4.055973e-01
6.123437e+00,1.512017e+00,4.067539e-01
6.124062e+00,1.511456e+00,4.078836e-01
6.124688e+00,1.510895e+00,4.089865e-01
6.125312e+00,1.510333e+00,4.100624e-01
6.125938e+00,1.509771e+00,4.111115e-01
6.126563e+00,1.509209e+00,4.121336e-01
6.127187e+00,1.508646e+00,4.131287e-01
6.127813e+00,1.508083e+00,4.140969e-01
6.128438e+00,1.507519e+00,4.150381e-01
6.129062e+00,1.506955e+00,4.159522e-01
6.129688e+00,1.506390e+00,4.168393e-01
6.130312e+00,1.505824e+00,4.176994e-01
6.130937e+00,1.505258e+00,4.185324e-01
6.131563e+00,1.504690e+00,4.193383e-01
6.132187e+00,1.504122e+00,4.201172e-01
6.132812e+00,1.503554e+00,4.208690e-01
6.133438e+00,1.502984e+00,4.215937e-01
6.134062e+00,1.502413e+00,4.222914e-01
6.134688e+00,1.501842e+00,4.229619e-01
6.135313e+00,1.501269e+00,4.236054e-01
6.135937e+00,1.500696e+00,4.242219e-01
6.136563e+00,1.500121e+00,4.248112e-01
6.137187e+00,1.499545e+00,4.253736e-01
6.137812e+00,1.498969e+00,4.259088e-01
6.138438e+00,1.498391e+00,4.264171e-01
6.139062e+00,1.497811e+00,4.268983e-01
6.139687e+00,1.497231e+00,4.273526e-01
6.140313e+00,1.496649e+00,4.277798e-01
6.140937e+00,1.496066e+00,4.281801e-01
6.141563e+00,1.495481e+00,4.285535e-01
6.142188e+00,1.494896e+00,4.288999e-01
6.142812e+00,1.494308e+00,4.292194e-01
6.143438e+00,1.493719e+00,4.295121e-01
6.144063e+00,1.493129e+00,4.297780e-01
6.144687e+00,1.492537e+00,4.300170e-01
6.145313e+00,1.491944e+00,4.302293e-01
6.145937e+00,1.491349e+00,4.304148e-01
6.146562e+00,1.490753e+00,4.305736e-01
6.147188e+00,1.490154e+00,4.307057e-01
6.147812e+00,1.489554e+00,4.308112e-01
6.148438e+00,1.488953e+00,4.308902e-01
6.149063e+00,1.488349e+00,4.309425e-01
6.149687e+00,1.487744e+00,4.309684e-01
6.150313e+00,1.487137e+00,4.309678e-01
6.150938e+00,1.486528e+00,4.309408e-01
6.151562e+00,1.485918e+00,4.308875e-01
6.152188e+00,1.485305e+00,4.308078e-01
6.152812e+00,1.484691e+00,4.307019e-01
6.153437e+00,1.484074e+00,4.305697e-01
6.154063e+00,1.483456e+00,4.304114e-01
6.154687e+00,1.482836e+00,4.302270e-01
6.155312e+00,1.482213e+00,4.300166e-01
6.155938e+00,1.481589e+00,4.297802e-01
6.156562e+00,1.480962e+00,4.295179e-01
6.157188e+00,1.480333e+00,4.292297e-01
6.157813e+00,1.479703e+00,4.289157e-01
6.158437e+00,1.479070e+00,4.285760e-01
6.159063e+00,1.478435e+00,4.282107e-01
6.159688e+00,1.477798e+00,4.278198e-01
6.160312e+00,1.477158e+00,4.274033e-01
6.160938e+00,1.476517e+00,4.269614e-01
6.161562e+00,1.475873e+00,4.264941e-01
6.162187e+00,1.475227e+00,4.260016e-01
6.162813e+00,1.474578e+00,4.254838e-01
6.163437e+00,1.473927e+00,4.249409e-01
6.164062e+00,1.473274e+00,4.243728e-01
6.164688e+00,1.472619e+00,4.237799e-01
6.165312e+00,1.471961e+00,4.231620e-01
6.165938e+00,1.471301e+00,4.225193e-01
6.166563e+00,1.470639e+00,4.218518e-01
6.167187e+00,1.469974e+00,4.211597e-01
6.167813e+00,1.469307e+00,4.204430e-01
6.168437e+00,1.468637e+00,4.197019e-01
6.169062e+00,1.467965e+00,4.189364e-01
6.169688e+00,1.467291e+00,4.181465e-01
6.170312e+00,1.466614e+00,4.173325e-01
6.170937e+00,1.465934e+00,4.164943e-01
6.171563e+00,1.465253e+00,4.156322e-01
6.172187e+00,1.464568e+00,4.147461e-01
6.172813e+00,1.463881e+00,4.138362e-01
6.173438e+00,1.463192e+00,4.129026e-01
6.174062e+00,1.462500e+00,4.119453e-01
6.174688e+00,1.461806e+00,4.109645e-01
6.175313e+00,1.461109e+00,4.099603e-01
6.175937e+00,1.460410e+00,4.089328e-01
6.176563e+00,1.459708e+00,4.078820e-01
6.177187e+00,1.459004e+00,4.068082e-01
6.177812e+00,1.458297e+00,4.057113e-01
6.178438e+00,1.457587e+00,4.045915e-01
6.179062e+00,1.456875e+00,4.034490e-01
6.179688e+00,1.456161e+00,4.022837e-01
6.180313e+00,1.455444e+00,4.010959e-01
6.180937e+00,1.454724e+00,3.998857e-01
6.181563e+00,1.454002e+00,3.986530e-01
6.182188e+00,1.453278e+00,3.973982e-01
6.182812e+00,1.452550e+00,3.961212e-01
6.183438e+00,1.451821e+00,3.948223e-01
6.184062e+00,1.451089e+00,3.935014e-01
6.184687e+00,1.450354e+00,3.921588e-01
6.185313e+00,1.449617e+00,3.907945e-01
6.185937e+00,1.448877e+00,3.894088e-01
6.186562e+00,1.448134e+00,3.880016e-01
6.187188e+00,1.447390e+00,3.865731e-01
6.187812e+00,1.446642e+00,3.851234e-01
6.188438e+00,1.445893e+00,3.836527e-01
6.189063e+00,1.445140e+00,3.821611e-01
6.189687e+00,1.444386e+00,3.806487e-01
6.190313e+00,1.443628e+00,3.791157e-01
6.190938e+00,1.442869e+00,3.775621e-01
6.191562e+00,1.442107e+00,3.759880e-01
6.192188e+00,1.441342e+00,3.743938e-01
6.192812e+00,1.440575e+00,3.727793e-01
6.193437e+00,1.439806e+00,3.711448e-01
6.194063e+00,1.439034e+00,3.694905e-01
6.194687e+00,1.438260e+00,3.678164e-01
6.195312e+00,1.437483e+00,3.661226e-01
6.195938e+00,1.436704e+00,3.644094e-01
6.196562e+00,1.435923e+00,3.626768e-01
6.197188e+00,1.435140e+00,3.609250e-01
6.197813e+00,1.434354e+00,3.591541e-01
6.198437e+00,1.433566e+00,3.573642e-01
6.199063e+00,1.432775e+00,3.555556e-01
6.199687e+00,1.431982e+00,3.537282e-01
6.200312e+00,1.431187e+00,3.518823e-01
6.200938e+00,1.430390e+00,3.500181e-01
6.201562e+00,1.429591e+00,3.481355e-01
6.202187e+00,1.428789e+00,3.462349e-01
6.202813e+00,1.427985e+00,3.443162e-01
6.203437e+00,1.427179e+00,3.423798e-01
6.204063e+00,1.426371e+00,3.404256e-01
6.204688e+00,1.425561e+00,3.384539e-01
6.205312e+00,1.424748e+00,3.364648e-01
6.205938e+00,1.423934e+00,3.344584e-01
6.206563e+00,1.423117e+00,3.324349e-01
6.207187e+00,1.422299e+00,3.303945e-01
6.207813e+00,1.421478e+00,3.283372e-01
6.208437e+00,1.420656e+00,3.262632e-01
6.209062e+00,1.419831e+00,3.241727e-01
6.209688e+00,1.419005e+00,3.220659e-01
6.210312e+00,1.418177e+00,3.199427e-01
6.210938e+00,1.417346e+00,3.178036e-01
6.211563e+00,1.416514e+00,3.156484e-01
6.212187e+00,1.415680e+00,3.134775e-01
6.212813e+00,1.414845e+00,3.112910e-01
6.213438e+00,1.414007e+00,3.090889e-01
6.214062e+00,1.413168e+00,3.068715e-01
6.214688e+00,1.412327e+00,3.046390e-01
6.215312e+00,1.411484e+00,3.023914e-01
6.215937e+00,1.410640e+00,3.001290e-01
6.216563e+00,1.409794e+00,2.978518e-01
6.217187e+00,1.408946e+00,2.955600e-01
6.217812e+00,1.408097e+00,2.932538e-01
6.218438e+00,1.407246e+00,2.909334e-01
6.219062e+00,1.406394e+00,2.885989e-01
6.219688e+00,1.405540e+00,2.862504e-01
6.220313e+00,1.404685e+00,2.838881e-01
6.220937e+00,1.403828e+00,2.815122e-01
6.221563e+00,1.402970e+00,2.791228e-01
6.222188e+00,1.402111e+00,2.767200e-01
6.222812e+00,1.401250e+00,2.743041e-01
6.223438e+00,1.400388e+00,2.718752e-01
6.224062e+00,1.399524e+00,2.694334e-01
6.224687e+00,1.398659e+00,2.669789e-01
6.225313e+00,1.397794e+00,2.645119e-01
6.225937e+00,1.396926e+00,2.620325e-01
6.226562e+00,1.396058e+00,2.595409e-01
6.227188e+00,1.395189e+00,2.570372e-01
6.227812e+00,1.394318e+00,2.545216e-01
6.228438e+00,1.393447e+00,2.519943e-01
6.229063e+00,1.392574e+00,2.494554e-01
6.229687e+00,1.391700e+00,2.469050e-01
6.230313e+00,1.390826e+00,2.443434e-01
6.230937e+00,1.389950e+00,2.417707e-01
6.231562e+00,1.389074e+00,2.391871e-01
6.232188e+00,1.388197e+00,2.365926e-01
6.232812e+00,1.387319e+00,2.339876e-01
6.233437e+00,1.386440e+00,2.313721e-01
6.234063e+00,1.385560e+00,2.287463e-01
6.234687e+00,1.384680e+00,2.261104e-01
6.235313e+00,1.383799e+00,2.234645e-01
6.235938e+00,1.382917e+00,2.208087e-01
6.236562e+00,1.382035e+00,2.181434e-01
6.237188e+00,1.381152e+00,2.154685e-01
6.237813e+00,1.380269e+00,2.127844e-01
6.238437e+00,1.379385e+00,2.100911e-01
6.239063e+00,1.378500e+00,2.073887e-01
6.239687e+00,1.377615e+00,2.046776e-01
6.240312e+00,1.376730e+00,2.019578e-01
6.240938e+00,1.375844e+00,1.992294e-01
6.241562e+00,1.374958e+00,1.964928e-01
6.242188e+00,1.374072e+00,1.937479e-01
6.242813e+00,1.373185e+00,1.909951e-01
6.243437e+00,1.372298e+00,1.882344e-01
6.244063e+00,1.371411e+00,1.854660e-01
6.244688e+00,1.370524e+00,1.826901e-01
6.245312e+00,1.369637e+00,1.799068e-01
6.245938e+00,1.368749e+00,1.771163e-01
6.246562e+00,1.367862e+00,1.743188e-01
6.247187e+00,1.366974e+00,1.715145e-01
6.247813e+00,1.366087e+00,1.687034e-01
6.248437e+00,1.365199e+00,1.658858e-01
6.249062e+00,1.364312e+00,1.630618e-01
6.249688e+00,1.363424e+00,1.602316e-01
6.250312e+00,1.362537e+00,1.573954e-01
6.250938e+00,1.361650e+00,1.545533e-01
6.251563e+00,1.360763e+00,1.517054e-01
6.252187e+00,1.359876e+00,1.488520e-01
6.252813e+00,1.358990e+00,1.459932e-01
6.253438e+00,1.358104e+00,1.431292e-01
6.254062e+00,1.357218e+00,1.402602e-01
6.254688e+00,1.356333e+00,1.373862e-01
6.255312e+00,1.355448e+00,1.345075e-01
6.255937e+00,1.354563e+00,1.316242e-01
6.256563e+00,1.353679e+00,1.287366e-01
6.257187e+00,1.352796e+00,1.258446e-01
6.257812e+00,1.351913e+00,1.229486e-01
6.258438e+00,1.351030e+00,1.200487e-01
6.259062e+00,1.350148e+00,1.171451e-01
6.259688e+00,1.349267e+00,1.142378e-01
6.260313e+00,1.348387e+00,1.113271e-01
6.260937e+00,1.347507e+00,1.084132e-01
6.261563e+00,1.346628e+00,1.054961e-01
6.262187e+00,1.345749e+00,1.025761e-01
6.262812e+00,1.344872e+00,9.965338e-02
6.263438e+00,1.343995e+00,9.672801e-02
6.264062e+00,1.343119e+00,9.380018e-02
6.264687e+00,1.342244e+00,9.087006e-02
6.265313e+00,1.341369e+00,8.793782e-02
6.265937e+00,1.340496e+00,8.500361e-02
6.266563e+00,1.339624e+00,8.206759e-02
6.267188e+00,1.338752e+00,7.912993e-02
6.267812e+00,1.337882e+00,7.619079e-02
6.268438e+00,1.337013e+00,7.325032e-02
6.269063e+00,1.336145e+00,7.030870e-02
6.269687e+00,1.335277e+00,6.736607e-02
6.270313e+00,1.334411e+00,6.442260e-02
6.270937e+00,1.333547e+00,6.147845e-02
6.271562e+00,1.332683e+00,5.853377e-02
6.272188e+00,1.331820e+00,5.558874e-02
6.272812e+00,1.330959e+00,5.264349e-02
6.273438e+00,1.330099e+00,4.969821e-02
6.274063e+00,1.329240e+00,4.675303e-02
6.274687e+00,1.328383e+00,4.380813e-02
6.275313e+00,1.327527e+00,4.086365e-02
6.275938e+00,1.326672e+00,3.791976e-02
6.276562e+00,1.325819e+00,3.497661e-02
6.277188e+00,1.324967e+00,3.203437e-02
6.277812e+00,1.324116e+00,2.909317e-02
6.278437e+00,1.323267e+00,2.615319e-02
6.279063e+00,1.322420e+00,2.321458e-02
6.279687e+00,1.321573e+00,2.027749e-02
6.280312e+00,1.320729e+00,1.734208e-02
6.280938e+00,1.319886e+00,1.440850e-02
6.281562e+00,1.319044e+00,1.147691e-02
6.282188e+00,1.318204e+00,8.547461e-03
6.282813e+00,1.317366e+00,5.620305e-03
6.283437e+00,1.316529e+00,2.695595e-03
6.284063e+00,1.315694e+00,-2.265144e-04
6.284688e+00,1.314860e+00,-3.145872e-03
6.285312e+00,1.314029e+00,-6.062326e-03
6.285938e+00,1.313198e+00,-8.975725e-03
6.286562e+00,1.312370e+00,-1.188592e-02
6.287187e+00,1.311543e+00,-1.479275e-02
6.287813e+00,1.310718e+00,-1.769608e-02
6.288437e+00,1.309895e+00,-2.059576e-02
6.289062e+00,1.309074e+00,-2.349163e-02
6.289688e+00,1.308254e+00,-2.638354e-02
6.290312e+00,1.307436e+00,-2.927136e-02
6.290938e+00,1.306620e+00,-3.215493e-02
6.291563e+00,1.305806e+00,-3.503409e-02
6.292187e+00,1.304993e+00,-3.790872e-02
6.292813e+00,1.304183e+00,-4.077866e-02
6.293437e+00,1.303374e+00,-4.364376e-02
6.294062e+00,1.302567e+00,-4.650389e-02
6.294688e+00,1.301763e+00,-4.935889e-02
6.295312e+00,1.300960e+00,-5.220862e-02
6.295937e+00,1.300159e+00,-5.505295e-02
6.296563e+00,1.299359e+00,-5.789172e-02
6.297187e+00,1.298562e+00,-6.072479e-02
6.297813e+00,1.297767e+00,-6.355203e-02
6.298438e+00,1.296974e+00,-6.637328e-02
6.299062e+00,1.296182e+00,-6.918842e-02
6.299688e+00,1.295393e+00,-7.199730e-02
6.300313e+00,1.294606e+00,-7.479978e-02
6.300937e+00,1.293820e+00,-7.759573e-02
6.301563e+00,1.293037e+00,-8.038500e-02
6.302187e+00,1.292255e+00,-8.316746e-02
6.302812e+00,1.291476e+00,-8.594297e-02
6.303438e+00,1.290699e+00,-8.871139e-02
6.304062e+00,1.289923e+00,-9.147260e-02
6.304688e+00,1.289150e+00,-9.422645e-02
6.305313e+00,1.288379e+00,-9.697281e-02
6.305937e+00,1.287610e+00,-9.971154e-02
6.306563e+00,1.286842e+00,-1.024425e-01
6.307188e+00,1.286077e+00,-1.051656e-01
6.307812e+00,1.285314e+00,-1.078807e-01
6.308438e+00,1.284553e+00,-1.105876e-01
6.309062e+00,1.283794e+00,-1.132863e-01
6.309687e+00,1.283037e+00,-1.159765e-01
6.310313e+00,1.282282e+00,-1.186582e-01
6.310937e+00,1.281530e+00,-1.213312e-01
6.311562e+00,1.280779e+00,-1.239955e-01
6.312188e+00,1.280030e+00,-1.266508e-01
6.312812e+00,1.279283e+00,-1.292970e-01
6.313438e+00,1.278539e+00,-1.319341e-01
6.314063e+00,1.277796e+00,-1.345620e-01
6.314687e+00,1.277056e+00,-1.371803e-01
6.315313e+00,1.276317e+00,-1.397892e-01
6.315938e+00,1.275581e+00,-1.423884e-01
6.316562e+00,1.274847e+00,-1.449778e-01
6.317188e+00,1.274114e+00,-1.475573e-01
6.317812e+00,1.273384e+00,-1.501268e-01
6.318437e+00,1.272656e+00,-1.526861e-01
6.319063e+00,1.271930e+00,-1.552352e-01
6.319687e+00,1.271205e+00,-1.577739e-01
6.320312e+00,1.270483e+00,-1.603021e-01
6.320938e+00,1.269763e+00,-1.628196e-01
6.321562e+00,1.269045e+00,-1.653265e-01
6.322188e+00,1.268329e+00,-1.678225e-01
6.322813e+00,1.267615e+00,-1.703076e-01
6.323437e+00,1.266903e+00,-1.727816e-01
6.324063e+00,1.266192e+00,-1.752445e-01
6.324687e+00,1.265484e+00,-1.776960e-01
6.325312e+00,1.264778e+00,-1.801362e-01
6.325938e+00,1.264074e+00,-1.825649e-01
6.326562e+00,1.263371e+00,-1.849819e-01
6.327187e+00,1.262671e+00,-1.873872e-01
6.327813e+00,1.261972e+00,-1.897807e-01
6.328437e+00,1.261276e+00,-1.921623e-01
6.329063e+00,1.260581e+00,-1.945318e-01
6.329688e+00,1.259888e+00,-1.968892e-01
6.330312e+00,1.259198e+00,-1.992344e-01
6.330938e+00,1.258509e+00,-2.015672e-01
6.331563e+00,1.257821e+00,-2.038876e-01
6.332187e+00,1.257136e+00,-2.061954e-01
6.332813e+00,1.256453e+00,-2.084906e-01
6.333437e+00,1.255771e+00,-2.107731e-01
6.334062e+00,1.255091e+00,-2.130427e-01
6.334688e+00,1.254413e+00,-2.152994e-01
6.335312e+00,1.253737e+00,-2.175430e-01
6.335938e+00,1.253062e+00,-2.197736e-01
6.336563e+00,1.252389e+00,-2.219909e-01
6.337187e+00,1.251718e+00,-2.241949e-01
6.337813e+00,1.251049e+00,-2.263855e-01
6.338438e+00,1.250381e+00,-2.285626e-01
6.339062e+00,1.249716e+00,-2.307261e-01
6.339688e+00,1.249051e+00,-2.328760e-01
6.340312e+00,1.248389e+00,-2.350121e-01
6.340937e+00,1.247728e+00,-2.371344e-01
6.341563e+00,1.247068e+00,-2.392427e-01
6.342187e+00,1.246411e+00,-2.413370e-01
6.342812e+00,1.245755e+00,-2.434173e-01
6.343438e+00,1.245100e+00,-2.454833e-01
6.344062e+00,1.244447e+00,-2.475351e-01
6.344688e+00,1.243796e+00,-2.495725e-01
6.345313e+00,1.243146e+00,-2.515956e-01
6.345937e+00,1.242497e+00,-2.536041e-01
6.346563e+00,1.241850e+00,-2.555980e-01
6.347188e+00,1.241205e+00,-2.575773e-01
6.347812e+00,1.240560e+00,-2.595418e-01
6.348438e+00,1.239918e+00,-2.614916e-01
6.349062e+00,1.239276e+00,-2.634264e-01
6.349687e+00,1.238637e+00,-2.653463e-01
6.350313e+00,1.237998e+00,-2.672512e-01
6.350937e+00,1.237361e+00,-2.691410e-01
6.351562e+00,1.236725e+00,-2.710156e-01
6.352188e+00,1.236090e+00,-2.728750e-01
6.352812e+00,1.235457e+00,-2.747191e-01
6.353438e+00,1.234825e+00,-2.765478e-01
6.354063e+00,1.234194e+00,-2.783611e-01
6.354687e+00,1.233564e+00,-2.801588e-01
6.355313e+00,1.232936e+00,-2.819410e-01
6.355937e+00,1.232308e+00,-2.837076e-01
6.356562e+00,1.231682e+00,-2.854585e-01
6.357188e+00,1.231057e+00,-2.871937e-01
6.357812e+00,1.230433e+00,-2.889130e-01
6.358437e+00,1.229810e+00,-2.906165e-01
6.359063e+00,1.229189e+00,-2.923040e-01
6.359687e+00,1.228568e+00,-2.939756e-01
6.360313e+00,1.227948e+00,-2.956311e-01
6.360938e+00,1.227329e+00,-2.972705e-01
6.361562e+00,1.226711e+00,-2.988938e-01
6.362188e+00,1.226094e+00,-3.005009e-01
6.362813e+00,1.225478e+00,-3.020918e-01
6.363437e+00,1.224863e+00,-3.036663e-01
6.364063e+00,1.224249e+00,-3.052245e-01
6.364687e+00,1.223635e+00,-3.067663e-01
6.365312e+00,1.223023e+00,-3.082917e-01
6.365938e+00,1.222411e+00,-3.098006e-01
6.366562e+00,1.221800e+00,-3.112929e-01
6.367188e+00,1.221190e+00,-3.127687e-01
6.367813e+00,1.220580e+00,-3.142278e-01
6.368437e+00,1.219971e+00,-3.156703e-01
6.369063e+00,1.219363e+00,-3.170960e-01
6.369688e+00,1.218755e+00,-3.185051e-01
6.370312e+00,1.218148e+00,-3.198973e-01
6.370938e+00,1.217542e+00,-3.212727e-01
6.371562e+00,1.216936e+00,-3.226313e-01
6.372187e+00,1.216331e+00,-3.239729e-01
6.372813e+00,1.215726e+00,-3.252977e-01
6.373437e+00,1.215121e+00,-3.266054e-01
6.374062e+00,1.214518e+00,-3.278962e-01
6.374688e+00,1.213914e+00,-3.291700e-01
6.375312e+00,1.213311e+00,-3.304266e-01
6.375938e+00,1.212709e+00,-3.316662e-01
6.376563e+00,1.212106e+00,-3.328887e-01
6.377187e+00,1.211504e+00,-3.340941e-01
6.377813e+00,1.210903e+00,-3.352822e-01
6.378438e+00,1.210302e+00,-3.364532e-01
6.379062e+00,1.209701e+00,-3.376070e-01
6.379688e+00,1.209100e+00,-3.387435e-01
6.380312e+00,1.208499e+00,-3.398627e-01
6.380937e+00,1.207899e+00,-3.409647e-01
6.381563e+00,1.207299e+00,-3.420493e-01
6.382187e+00,1.206699e+00,-3.431166e-01
6.382812e+00,1.206099e+00,-3.441666e-01
6.383438e+00,1.205499e+00,-3.451992e-01
6.384062e+00,1.204899e+00,-3.462144e-01
6.384688e+00,1.204299e+00,-3.472122e-01
6.385313e+00,1.203699e+00,-3.481926e-01
6.385937e+00,1.203100e+00,-3.491556e-01
6.386563e+00,1.202500e+00,-3.501012e-01
6.387187e+00,1.201900e+00,-3.510293e-01
6.387812e+00,1.201300e+00,-3.519399e-01
6.388438e+00,1.200700e+00,-3.528331e-01
6.389062e+00,1.200100e+00,-3.537088e-01
6.389687e+00,1.199499e+00,-3.545670e-01
6.390313e+00,1.198899e+00,-3.554077e-01
6.390937e+00,1.198298e+00,-3.562309e-01
6.391563e+00,1.197697e+00,-3.570366e-01
6.392188e+00,1.197096e+00,-3.578248e-01
6.392812e+00,1.196495e+00,-3.585955e-01
6.393438e+00,1.195893e+00,-3.593487e-01
6.394063e+00,1.195291e+00,-3.600844e-01
6.394687e+00,1.194688e+00,-3.608025e-01
6.395313e+00,1.194086e+00,-3.615032e-01
6.395937e+00,1.193482e+00,-3.621863e-01
6.396562e+00,1.192879e+00,-3.628519e-01
6.397188e+00,1.192275e+00,-3.635000e-01
6.397812e+00,1.191670e+00,-3.641307e-01
6.398438e+00,1.191065e+00,-3.647438e-01
6.399063e+00,1.190460e+00,-3.653394e-01
6.399687e+00,1.189854e+00,-3.659176e-01
6.400313e+00,1.189247e+00,-3.664783e-01
6.400938e+00,1.188640e+00,-3.670215e-01
6.401562e+00,1.188032e+00,-3.675473e-01
6.402188e+00,1.187424e+00,-3.680556e-01
6.402812e+00,1.186815e+00,-3.685465e-01
6.403437e+00,1.186205e+00,-3.690200e-01
6.404063e+00,1.185595e+00,-3.694761e-01
6.404687e+00,1.184984e+00,-3.699148e-01
6.405312e+00,1.184372e+00,-3.703361e-01
6.405938e+00,1.183760e+00,-3.707401e-01
6.406562e+00,1.183146e+00,-3.711267e-01
6.407188e+00,1.182532e+00,-3.714960e-01
6.407813e+00,1.181918e+00,-3.718480e-01
6.408437e+00,1.181302e+00,-3.721828e-01
6.409063e+00,1.180686e+00,-3.725002e-01
6.409688e+00,1.180068e+00,-3.728005e-01
6.410312e+00,1.179450e+00,-3.730835e-01
6.410938e+00,1.178831e+00,-3.733493e-01
6.411562e+00,1.178211e+00,-3.735979e-01
6.412187e+00,1.177590e+00,-3.738294e-01
6.412813e+00,1.176968e+00,-3.740438e-01
6.413437e+00,1.176345e+00,-3.742410e-01
6.414062e+00,1.175721e+00,-3.744212e-01
6.414688e+00,1.175096e+00,-3.745844e-01
6.415312e+00,1.174471e+00,-3.747305e-01
6.415938e+00,1.173844e+00,-3.748597e-01
6.416563e+00,1.173216e+00,-3.749719e-01
6.417187e+00,1.172587e+00,-3.750672e-01
6.417813e+00,1.171957e+00,-3.751456e-01
6.418437e+00,1.171325e+00,-3.752072e-01
6.419062e+00,1.170693e+00,-3.752519e-01
6.419688e+00,1.170060e+00,-3.752799e-01
6.420312e+00,1.169425e+00,-3.752911e-01
6.420937e+00,1.168789e+00,-3.752855e-01
6.421563e+00,1.168152e+00,-3.752633e-01
6.422187e+00,1.167514e+00,-3.752245e-01
6.422813e+00,1.166875e+00,-3.751690e-01
6.423438e+00,1.166234e+00,-3.750970e-01
6.424062e+00,1.165592e+00,-3.750084e-01
6.424688e+00,1.164949e+00,-3.749034e-01
6.425313e+00,1.164305e+00,-3.747819e-01
6.425937e+00,1.163659e+00,-3.746440e-01
6.426563e+00,1.163012e+00,-3.744897e-01
6.427187e+00,1.162364e+00,-3.743191e-01
6.427812e+00,1.161714e+00,-3.741322e-01
6.428438e+00,1.161064e+00,-3.739291e-01
6.429062e+00,1.160411e+00,-3.737098e-01
6.429688e+00,1.159758e+00,-3.734744e-01
6.430313e+00,1.159103e+00,-3.732229e-01
6.430937e+00,1.158447e+00,-3.729553e-01
6.431563e+00,1.157789e+00,-3.726717e-01
6.432188e+00,1.157130e+00,-3.723721e-01
6.432812e+00,1.156470e+00,-3.720567e-01
6.433438e+00,1.155808e+00,-3.717254e-01
6.434062e+00,1.155145e+00,-3.713783e-01
6.434687e+00,1.154480e+00,-3.710154e-01
6.435313e+00,1.153814e+00,-3.706368e-01
6.435937e+00,1.153146e+00,-3.702426e-01
6.436562e+00,1.152477e+00,-3.698327e-01
6.437188e+00,1.151807e+00,-3.694073e-01
6.437812e+00,1.151135e+00,-3.689665e-01
6.438438e+00,1.150462e+00,-3.685101e-01
6.439063e+00,1.149787e+00,-3.680384e-01
6.439687e+00,1.149111e+00,-3.675514e-01
6.440313e+00,1.148433e+00,-3.670491e-01
6.440938e+00,1.147753e+00,-3.665315e-01
6.441562e+00,1.147073e+00,-3.659988e-01
6.442188e+00,1.146390e+00,-3.654510e-01
6.442812e+00,1.145706e+00,-3.648882e-01
6.443437e+00,1.145021e+00,-3.643103e-01
6.444063e+00,1.144334e+00,-3.637176e-01
6.444687e+00,1.143646e+00,-3.631099e-01
6.445312e+00,1.142956e+00,-3.624875e-01
6.445938e+00,1.142264e+00,-3.618503e-01
6.446562e+00,1.141571e+00,-3.611984e-01
6.447188e+00,1.140877e+00,-3.605319e-01
6.447813e+00,1.140180e+00,-3.598508e-01
6.448437e+00,1.139483e+00,-3.591553e-01
6.449063e+00,1.138783e+00,-3.584453e-01
6.449687e+00,1.138083e+00,-3.577209e-01
6.450312e+00,1.137380e+00,-3.569822e-01
6.450938e+00,1.136676e+00,-3.562293e-01
6.451562e+00,1.135971e+00,-3.554622e-01
6.452187e+00,1.135264e+00,-3.546809e-01
6.452813e+00,1.134555e+00,-3.538856e-01
6.453437e+00,1.133845e+00,-3.530764e-01
6.454063e+00,1.133134e+00,-3.522532e-01
6.454688e+00,1.132420e+00,-3.514162e-01
6.455312e+00,1.131706e+00,-3.505654e-01
6.455938e+00,1.130989e+00,-3.497009e-01
6.456563e+00,1.130271e+00,-3.488227e-01
6.457187e+00,1.129552e+00,-3.479310e-01
6.457813e+00,1.128831e+00,-3.470258e-01
6.458437e+00,1.128108e+00,-3.461071e-01
6.459062e+00,1.127384e+00,-3.451750e-01
6.459688e+00,1.126659e+00,-3.442297e-01
6.460312e+00,1.125932e+00,-3.432711e-01
6.460938e+00,1.125203e+00,-3.422994e-01
6.461563e+00,1.124473e+00,-3.413146e-01
6.462187e+00,1.123741e+00,-3.403168e-01
6.462813e+00,1.123007e+00,-3.393061e-01
6.463438e+00,1.122273e+00,-3.382825e-01
6.464062e+00,1.121536e+00,-3.372461e-01
6.464688e+00,1.120798e+00,-3.361970e-01
6.465312e+00,1.120059e+00,-3.351353e-01
6.465937e+00,1.119318e+00,-3.340609e-01
6.466563e+00,1.118576e+00,-3.329741e-01
6.467187e+00,1.117832e+00,-3.318749e-01
6.467812e+00,1.117087e+00,-3.307633e-01
6.468438e+00,1.116340e+00,-3.296395e-01
6.469062e+00,1.115592e+00,-3.285034e-01
6.469688e+00,1.114842e+00,-3.273552e-01
6.470313e+00,1.114091e+00,-3.261950e-01
6.470937e+00,1.113338e+00,-3.250229e-01
6.471563e+00,1.112584e+00,-3.238388e-01
6.472188e+00,1.111828e+00,-3.226430e-01
6.472812e+00,1.111071e+00,-3.214354e-01
6.473438e+00,1.110313e+00,-3.202161e-01
6.474062e+00,1.109553e+00,-3.189853e-01
6.474687e+00,1.108792e+00,-3.177429e-01
6.475313e+00,1.108029e+00,-3.164892e-01
6.475937e+00,1.107265e+00,-3.152241e-01
6.476562e+00,1.106500e+00,-3.139477e-01
6.477188e+00,1.105733e+00,-3.126602e-01
6.477812e+00,1.104965e+00,-3.113616e-01
6.478438e+00,1.104196e+00,-3.100519e-01
6.479063e+00,1.103425e+00,-3.087313e-01
6.479687e+00,1.102653e+00,-3.073998e-01
6.480313e+00,1.101879e+00,-3.060576e-01
6.480937e+00,1.101105e+00,-3.047046e-01
6.481562e+00,1.100329e+00,-3.033410e-01
6.482188e+00,1.099552e+00,-3.019669e-01
6.482812e+00,1.098773e+00,-3.005823e-01
6.483437e+00,1.097993e+00,-2.991874e-01
6.484063e+00,1.097212e+00,-2.977822e-01
6.484687e+00,1.096430e+00,-2.963667e-01
6.485313e+00,1.095646e+00,-2.949411e-01
6.485938e+00,1.094862e+00,-2.935055e-01
6.486562e+00,1.094076e+00,-2.920599e-01
6.487188e+00,1.093289e+00,-2.906044e-01
6.487813e+00,1.092501e+00,-2.891391e-01
6.488437e+00,1.091711e+00,-2.876641e-01
6.489063e+00,1.090921e+00,-2.861794e-01
6.489687e+00,1.090129e+00,-2.846852e-01
6.490312e+00,1.089336e+00,-2.831816e-01
6.490938e+00,1.088542e+00,-2.816685e-01
6.491562e+00,1.087747e+00,-2.801462e-01
6.492188e+00,1.086951e+00,-2.786146e-01
6.492813e+00,1.086154e+00,-2.770740e-01
6.493437e+00,1.085356e+00,-2.755242e-01
6.494063e+00,1.084557e+00,-2.739655e-01
6.494688e+00,1.083757e+00,-2.723979e-01
6.495312e+00,1.082956e+00,-2.708216e-01
6.495938e+00,1.082153e+00,-2.692365e-01
6.496562e+00,1.081350e+00,-2.676428e-01
6.497187e+00,1.080546e+00,-2.660405e-01
6.497813e+00,1.079741e+00,-2.644298e-01
6.498437e+00,1.078935e+00,-2.628108e-01
6.499062e+00,1.078128e+00,-2.611834e-01
6.499688e+00,1.077321e+00,-2.595479e-01
6.500312e+00,1.076512e+00,-2.579042e-01
6.500938e+00,1.075702e+00,-2.562525e-01
6.501563e+00,1.074892e+00,-2.545929e-01
6.502187e+00,1.074081e+00,-2.529254e-01
6.502813e+00,1.073269e+00,-2.512501e-01
6.503438e+00,1.072456e+00,-2.495672e-01
6.504062e+00,1.071643e+00,-2.478767e-01
6.504688e+00,1.070829e+00,-2.461786e-01
6.505312e+00,1.070013e+00,-2.444732e-01
6.505937e+00,1.069198e+00,-2.427603e-01
6.506563e+00,1.068381e+00,-2.410403e-01
6.507187e+00,1.067564e+00,-2.393130e-01
6.507812e+00,1.066746e+00,-2.375787e-01
6.508438e+00,1.065928e+00,-2.358374e-01
6.509062e+00,1.065109e+00,-2.340892e-01
6.509688e+00,1.064289e+00,-2.323342e-01
6.510313e+00,1.063469e+00,-2.305724e-01
6.510937e+00,1.062648e+00,-2.288040e-01
6.511563e+00,1.061826e+00,-2.270290e-01
6.512187e+00,1.061004e+00,-2.252475e-01
6.512812e+00,1.060182e+00,-2.234597e-01
6.513438e+00,1.059358e+00,-2.216656e-01
6.514062e+00,1.058535e+00,-2.198652e-01
6.514687e+00,1.057711e+00,-2.180587e-01
6.515313e+00,1.056886e+00,-2.162462e-01
6.515937e+00,1.056061e+00,-2.144277e-01
6.516563e+00,1.055236e+00,-2.126034e-01
6.517188e+00,1.054410e+00,-2.107732e-01
6.517812e+00,1.053584e+00,-2.089374e-01
6.518438e+00,1.052757e+00,-2.070960e-01
6.519063e+00,1.051930e+00,-2.052490e-01
6.519687e+00,1.051103e+00,-2.033967e-01
6.520313e+00,1.050275e+00,-2.015389e-01
6.520937e+00,1.049447e+00,-1.996759e-01
6.521562e+00,1.048619e+00,-1.978078e-01
6.522188e+00,1.047791e+00,-1.959345e-01
6.522812e+00,1.046962e+00,-1.940563e-01
6.523438e+00,1.046133e+00,-1.921731e-01
6.524063e+00,1.045304e+00,-1.902851e-01
6.524687e+00,1.044475e+00,-1.883924e-01
6.525313e+00,1.043645e+00,-1.864950e-01
6.525938e+00,1.042815e+00,-1.845930e-01
6.526562e+00,1.041986e+00,-1.826866e-01
6.527188e+00,1.041156e+00,-1.807758e-01
6.527812e+00,1.040326e+00,-1.788606e-01
6.528437e+00,1.039495e+00,-1.769413e-01
6.529063e+00,1.038665e+00,-1.750178e-01
6.529687e+00,1.037835e+00,-1.730902e-01
6.530312e+00,1.037005e+00,-1.711587e-01
6.530938e+00,1.036175e+00,-1.692233e-01
6.531562e+00,1.035344e+00,-1.672841e-01
6.532188e+00,1.034514e+00,-1.653413e-01
6.532813e+00,1.033684e+00,-1.633948e-01
6.533437e+00,1.032854e+00,-1.614447e-01
6.534063e+00,1.032024e+00,-1.594912e-01
6.534688e+00,1.031194e+00,-1.575344e-01
6.535312e+00,1.030364e+00,-1.555743e-01
6.535938e+00,1.029534e+00,-1.536109e-01
6.536562e+00,1.028704e+00,-1.516445e-01
6.537187e+00,1.027875e+00,-1.496751e-01
6.537813e+00,1.027046e+00,-1.477027e-01
6.538437e+00,1.026217e+00,-1.457275e-01
6.539062e+00,1.025388e+00,-1.437495e-01
6.539688e+00,1.024559e+00,-1.417688e-01
6.540312e+00,1.023731e+00,-1.397855e-01
6.540938e+00,1.022903e+00,-1.377997e-01
6.541563e+00,1.022075e+00,-1.358115e-01
6.542187e+00,1.021247e+00,-1.338209e-01
6.542813e+00,1.020420e+00,-1.318281e-01
6.543437e+00,1.019593e+00,-1.298331e-01
6.544062e+00,1.018767e+00,-1.278361e-01
6.544688e+00,1.017941e+00,-1.258370e-01
6.545312e+00,1.017115e+00,-1.238360e-01
6.545937e+00,1.016290e+00,-1.218331e-01
6.546563e+00,1.015465e+00,-1.198285e-01
6.547187e+00,1.014640e+00,-1.178222e-01
6.547813e+00,1.013816e+00,-1.158144e-01
6.548438e+00,1.012993e+00,-1.138050e-01
6.549062e+00,1.012169e+00,-1.117942e-01
6.549688e+00,1.011347e+00,-1.097821e-01
6.550313e+00,1.010525e+00,-1.077687e-01
6.550937e+00,1.009703e+00,-1.057541e-01
6.551563e+00,1.008882e+00,-1.037385e-01
6.552187e+00,1.008061e+00,-1.017218e-01
6.552812e+00,1.007241e+00,-9.970419e-02
6.553438e+00,1.006422e+00,-9.768575e-02
6.554062e+00,1.005603e+00,-9.566655e-02
6.554688e+00,1.004785e+00,-9.364665e-02
6.555313e+00,1.003968e+00,-9.162616e-02
6.555937e+00,1.003151e+00,-8.960515e-02
6.556563e+00,1.002335e+00,-8.758370e-02
6.557188e+00,1.001519e+00,-8.556189e-02
6.557812e+00,1.000704e+00,-8.353980e-02
6.558438e+00,9.998899e-01,-8.151751e-02
6.559062e+00,9.990764e-01,-7.949511e-02
6.559687e+00,9.982637e-01,-7.747266e-02
6.560313e+00,9.974517e-01,-7.545026e-02
6.560937e+00,9.966404e-01,-7.342799e-02
6.561562e+00,9.958299e-01,-7.140591e-02
6.562188e+00,9.950202e-01,-6.938411e-02
6.562812e+00,9.942112e-01,-6.736268e-02
6.563438e+00,9.934031e-01,-6.534168e-02
6.564063e+00,9.925958e-01,-6.332120e-02
6.564687e+00,9.917893e-01,-6.130132e-02
6.565313e+00,9.909837e-01,-5.928211e-02
6.565938e+00,9.901789e-01,-5.726365e-02
6.566562e+00,9.893749e-01,-5.524602e-02
6.567188e+00,9.885719e-01,-5.322930e-02
6.567812e+00,9.877697e-01,-5.121356e-02
6.568437e+00,9.869684e-01,-4.919889e-02
6.569063e+00,9.861680e-01,-4.718535e-02
6.569687e+00,9.853686e-01,-4.517303e-02
6.570312e+00,9.845700e-01,-4.316200e-02
6.570938e+00,9.837724e-01,-4.115233e-02
6.571562e+00,9.829758e-01,-3.914411e-02
6.572188e+00,9.821801e-01,-3.713742e-02
6.572813e+00,9.813854e-01,-3.513231e-02
6.573437e+00,9.805917e-01,-3.312887e-02
6.574063e+00,9.797989e-01,-3.112718e-02
6.574687e+00,9.790072e-01,-2.912731e-02
6.575312e+00,9.782165e-01,-2.712933e-02
6.575938e+00,9.774268e-01,-2.513332e-02
6.576562e+00,9.766381e-01,-2.313936e-02
6.577187e+00,9.758504e-01,-2.114750e-02
6.577813e+00,9.750638e-01,-1.915784e-02
6.578437e+00,9.742783e-01,-1.717044e-02
6.579063e+00,9.734938e-01,-1.518537e-02
6.579688e+00,9.727104e-01,-1.320271e-02
6.580312e+00,9.719281e-01,-1.122253e-02
6.580938e+00,9.711468e-01,-9.244897e-03
6.581563e+00,9.703666e-01,-7.269890e-03
6.582187e+00,9.695876e-01,-5.297578e-03
6.582813e+00,9.688096e-01,-3.328031e-03
6.583437e+00,9.680328e-01,-1.361321e-03
6.584062e+00,9.672571e-01,6.024830e-04
6.584688e+00,9.664825e-01,2.563309e-03
6.585312e+00,9.657091e-01,4.521089e-03
6.585938e+00,9.649368e-01,6.475751e-03
6.586563e+00,9.641656e-01,8.427228e-03
6.587187e+00,9.633956e-01,1.037545e-02
6.587813e+00,9.626268e-01,1.232035e-02
6.588438e+00,9.618591e-01,1.426185e-02
6.589062e+00,9.610926e-01,1.619990e-02
6.589688e+00,9.603272e-01,1.813441e-02
6.590312e+00,9.595631e-01,2.006533e-02
6.590937e+00,9.588001e-01,2.199259e-02
6.591563e+00,9.580384e-01,2.391612e-02
6.592187e+00,9.572778e-01,2.583585e-02
6.592812e+00,9.565184e-01,2.775172e-02
6.593438e+00,9.557602e-01,2.966366e-02
6.594062e+00,9.550032e-01,3.157161e-02
6.594688e+00,9.542475e-01,3.347549e-02
6.595313e+00,9.534929e-01,3.537526e-02
6.595937e+00,9.527396e-01,3.727083e-02
6.596563e+00,9.519875e-01,3.916215e-02
6.597188e+00,9.512366e-01,4.104916e-02
6.597812e+00,9.504870e-01,4.293178e-02
6.598438e+00,9.497386e-01,4.480997e-02
6.599062e+00,9.489914e-01,4.668364e-02
6.599687e+00,9.482454e-01,4.855275e-02
6.600313e+00,9.475007e-01,5.041722e-02
6.600937e+00,9.467572e-01,5.227700e-02
6.601562e+00,9.460150e-01,5.413203e-02
6.602188e+00,9.452740e-01,5.598224e-02
6.602812e+00,9.445342e-01,5.782758e-02
6.603438e+00,9.437957e-01,5.966798e-02
6.604063e+00,9.430585e-01,6.150338e-02
6.604687e+00,9.423224e-01,6.333373e-02
6.605313e+00,9.415877e-01,6.515896e-02
6.605937e+00,9.408542e-01,6.697902e-02
6.606562e+00,9.401219e-01,6.879384e-02
6.607188e+00,9.393909e-01,7.060337e-02
6.607812e+00,9.386611e-01,7.240756e-02
6.608437e+00,9.379326e-01,7.420633e-02
6.609063e+00,9.372053e-01,7.599965e-02
6.609687e+00,9.364792e-01,7.778744e-02
6.610313e+00,9.357545e-01,7.956966e-02
6.610938e+00,9.350309e-01,8.134624e-02
6.611562e+00,9.343086e-01,8.311714e-02
6.612188e+00,9.335876e-01,8.488229e-02
6.612813e+00,9.328677e-01,8.664165e-02
6.613437e+00,9.321492e-01,8.839515e-02
6.614063e+00,9.314318e-01,9.014275e-02
6.614687e+00,9.307158e-01,9.188439e-02
6.615312e+00,9.300009e-01,9.362001e-02
6.615938e+00,9.292873e-01,9.534957e-02
6.616562e+00,9.285749e-01,9.707301e-02
6.617188e+00,9.278637e-01,9.879028e-02
6.617813e+00,9.271537e-01,1.005013e-01
6.618437e+00,9.264450e-01,1.022061e-01
6.619063e+00,9.257375e-01,1.039045e-01
6.619688e+00,9.250312e-01,1.055966e-01
6.620312e+00,9.243262e-01,1.072823e-01
6.620938e+00,9.236223e-01,1.089614e-01
6.621562e+00,9.229196e-01,1.106341e-01
6.622187e+00,9.222182e-01,1.123002e-01
6.622813e+00,9.215179e-01,1.139596e-01
6.623437e+00,9.208189e-01,1.156124e-01
6.624062e+00,9.201210e-01,1.172585e-01
6.624688e+00,9.194243e-01,1.188978e-01
6.625312e+00,9.187288e-01,1.205303e-01
6.625938e+00,9.180345e-01,1.221560e-01
6.626563e+00,9.173413e-01,1.237747e-01
6.627187e+00,9.166493e-01,1.253865e-01
6.627813e+00,9.159585e-01,1.269913e-01
6.628438e+00,9.152688e-01,1.285891e-01
6.629062e+00,9.145803e-01,1.301798e-01
6.629688e+00,9.138929e-01,1.317633e-01
6.630312e+00,9.132067e-01,1.333397e-01
6.630937e+00,9.125216e-01,1.349089e-01
6.631563e+00,9.118376e-01,1.364708e-01
6.632187e+00,9.111547e-01,1.380254e-01
6.632812e+00,9.104730e-01,1.395727e-01
6.633438e+00,9.097924e-01,1.411126e-01
6.634062e+00,9.091128e-01,1.426451e-01
6.634688e+00,9.084344e-01,1.441701e-01
6.635313e+00,9.077571e-01,1.456877e-01
6.635937e+00,9.070808e-01,1.471977e-01
6.636563e+00,9.064057e-01,1.487001e-01
6.637187e+00,9.057316e-01,1.501948e-01
6.637812e+00,9.050585e-01,1.516820e-01
6.638438e+00,9.043866e-01,1.531614e-01
6.639062e+00,9.037156e-01,1.546331e-01
6.639687e+00,9.030457e-01,1.560971e-01
6.640313e+00,9.023769e-01,1.575532e-01
6.640937e+00,9.017090e-01,1.590015e-01
6.641563e+00,9.010422e-01,1.604419e-01
6.642188e+00,9.003764e-01,1.618744e-01
6.642812e+00,8.997116e-01,1.632990e-01
6.643438e+00,8.990478e-01,1.647155e-01
6.644063e+00,8.983850e-01,1.661241e-01
6.644687e+00,8.977232e-01,1.675246e-01
6.645313e+00,8.970623e-01,1.689170e-01
6.645937e+00,8.964024e-01,1.703013e-01
6.646562e+00,8.957435e-01,1.716775e-01
6.647188e+00,8.950854e-01,1.730455e-01
6.647812e+00,8.944284e-01,1.744053e-01
6.648438e+00,8.937722e-01,1.757568e-01
6.649063e+00,8.931170e-01,1.771001e-01
6.649687e+00,8.924627e-01,1.784351e-01
6.650313e+00,8.918093e-01,1.797617e-01
6.650938e+00,8.911568e-01,1.810800e-01
6.651562e+00,8.905051e-01,1.823899e-01
6.652188e+00,8.898543e-01,1.836914e-01
6.652812e+00,8.892044e-01,1.849844e-01
6.653437e+00,8.885554e-01,1.862690e-01
6.654063e+00,8.879072e-01,1.875451e-01
6.654687e+00,8.872598e-01,1.888126e-01
6.655312e+00,8.866133e-01,1.900716e-01
6.655938e+00,8.859675e-01,1.913220e-01
6.656562e+00,8.853226e-01,1.925638e-01
6.657188e+00,8.846785e-01,1.937970e-01
6.657813e+00,8.840352e-01,1.950216e-01
6.658437e+00,8.833926e-01,1.962374e-01
6.659063e+00,8.827508e-01,1.974446e-01
6.659688e+00,8.821098e-01,1.986431e-01
6.660312e+00,8.814695e-01,1.998328e-01
6.660938e+00,8.808299e-01,2.010137e-01
6.661562e+00,8.801911e-01,2.021859e-01
6.662187e+00,8.795530e-01,2.033492e-01
6.662813e+00,8.789156e-01,2.045038e-01
6.663437e+00,8.782789e-01,2.056495e-01
6.664062e+00,8.776429e-01,2.067863e-01
6.664688e+00,8.770075e-01,2.079142e-01
6.665312e+00,8.763728e-01,2.090332e-01
6.665938e+00,8.757388e-01,2.101433e-01
6.666563e+00,8.751054e-01,2.112445e-01
6.667187e+00,8.744727e-01,2.123367e-01
6.667813e+00,8.738405e-01,2.134199e-01
6.668437e+00,8.732090e-01,2.144941e-01
6.669062e+00,8.725781e-01,2.155593e-01
6.669688e+00,8.719478e-01,2.166155e-01
6.670312e+00,8.713180e-01,2.176626e-01
6.670937e+00,8.706888e-01,2.187007e-01
6.671563e+00,8.700602e-01,2.197297e-01
6.672187e+00,8.694321e-01,2.207496e-01
6.672813e+00,8.688046e-01,2.217605e-01
6.673438e+00,8.681776e-01,2.227622e-01
6.674062e+00,8.675511e-01,2.237548e-01
6.674688e+00,8.669251e-01,2.247382e-01
6.675313e+00,8.662996e-01,2.257125e-01
6.675937e+00,8.656746e-01,2.266776e-01
6.676563e+00,8.650500e-01,2.276336e-01
6.677187e+00,8.644260e-01,2.285804e-01
6.677812e+00,8.638023e-01,2.295179e-01
6.678438e+00,8.631791e-01,2.304463e-01
6.679062e+00,8.625564e-01,2.313655e-01
6.679688e+00,8.619340e-01,2.322754e-01
6.680313e+00,8.613121e-01,2.331761e-01
6.680937e+00,8.606905e-01,2.340675e-01
6.681563e+00,8.600694e-01,2.349497e-01
6.682188e+00,8.594486e-01,2.358227e-01
6.682812e+00,8.588281e-01,2.366864e-01
6.683438e+00,8.582081e-01,2.375408e-01
6.684062e+00,8.575883e-01,2.383859e-01
6.684687e+00,8.569689e-01,2.392218e-01
6.685313e+00,8.563498e-01,2.400483e-01
6.685937e+00,8.557311e-01,2.408656e-01
6.686562e+00,8.551126e-01,2.416736e-01
6.687188e+00,8.544944e-01,2.424723e-01
6.687812e+00,8.538765e-01,2.432616e-01
6.688438e+00,8.532588e-01,2.440417e-01
6.689063e+00,8.526414e-01,2.448124e-01
6.689687e+00,8.520243e-01,2.455738e-01
6.690313e+00,8.514074e-01,2.463259e-01
6.690938e+00,8.507907e-01,2.470687e-01
6.691562e+00,8.501742e-01,2.478022e-01
6.692188e+00,8.495579e-01,2.485263e-01
6.692812e+00,8.489418e-01,2.492411e-01
6.693437e+00,8.483259e-01,2.499466e-01
6.694063e+00,8.477101e-01,2.506428e-01
6.694687e+00,8.470945e-01,2.513296e-01
6.695312e+00,8.464791e-01,2.520071e-01
6.695938e+00,8.458638e-01,2.526753e-01
6.696562e+00,8.452486e-01,2.533342e-01
6.697188e+00,8.446336e-01,2.539837e-01
6.697813e+00,8.440186e-01,2.546240e-01
6.698437e+00,8.434038e-01,2.552549e-01
6.699063e+00,8.427890e-01,2.558765e-01
6.699687e+00,8.421743e-01,2.564888e-01
6.700312e+00,8.415597e-01,2.570918e-01
6.700938e+00,8.409451e-01,2.576855e-01
6.701562e+00,8.403306e-01,2.582699e-01
6.702187e+00,8.397161e-01,2.588450e-01
6.702813e+00,8.391016e-01,2.594109e-01
6.703437e+00,8.384872e-01,2.599674e-01
6.704063e+00,8.378727e-01,2.605147e-01
6.704688e+00,8.372583e-01,2.610527e-01
6.705312e+00,8.366438e-01,2.615814e-01
6.705938e+00,8.360294e-01,2.621009e-01
6.706563e+00,8.354148e-01,2.626112e-01
6.707187e+00,8.348003e-01,2.631122e-01
6.707813e+00,8.341857e-01,2.636040e-01
6.708437e+00,8.335710e-01,2.640865e-01
6.709062e+00,8.329563e-01,2.645598e-01
6.709688e+00,8.323414e-01,2.650240e-01
6.710312e+00,8.317265e-01,2.654789e-01
6.710938e+00,8.311115e-01,2.659246e-01
6.711563e+00,8.304964e-01,2.663612e-01
6.712187e+00,8.298812e-01,2.667886e-01
6.712813e+00,8.292658e-01,2.672069e-01
6.713438e+00,8.286503e-01,2.676160e-01
6.714062e+00,8.280347e-01,2.680159e-01
6.714688e+00,8.274189e-01,2.684068e-01
6.715312e+00,8.268029e-01,2.687885e-01
6.715937e+00,8.261868e-01,2.691611e-01
6.716563e+00,8.255705e-01,2.695247e-01
6.717187e+00,8.249540e-01,2.698792e-01
6.717812e+00,8.243373e-01,2.702246e-01
6.718438e+00,8.237204e-01,2.705610e-01
6.719062e+00,8.231033e-01,2.708883e-01
6.719688e+00,8.224860e-01,2.712066e-01
6.720313e+00,8.218684e-01,2.715160e-01
6.720937e+00,8.212506e-01,2.718163e-01
6.721563e+00,8.206326e-01,2.721076e-01
6.722188e+00,8.200143e-01,2.723900e-01
6.722812e+00,8.193957e-01,2.726635e-01
6.723438e+00,8.187769e-01,2.729280e-01
6.724062e+00,8.181578e-01,2.731837e-01
6.724687e+00,8.175384e-01,2.734304e-01
6.725313e+00,8.169187e-01,2.736682e-01
6.725937e+00,8.162987e-01,2.738972e-01
6.726562e+00,8.156785e-01,2.741174e-01
6.727188e+00,8.150579e-01,2.743287e-01
6.727812e+00,8.144369e-01,2.745312e-01
6.728438e+00,8.138157e-01,2.747249e-01
6.729063e+00,8.131941e-01,2.749098e-01
6.729687e+00,8.125722e-01,2.750860e-01
6.730313e+00,8.119499e-01,2.752535e-01
6.730937e+00,8.113273e-01,2.754123e-01
6.731562e+00,8.107043e-01,2.755623e-01
6.732188e+00,8.100809e-01,2.757037e-01
6.732812e+00,8.094572e-01,2.758364e-01
6.733437e+00,8.088330e-01,2.759605e-01
6.734063e+00,8.082085e-01,2.760760e-01
6.734687e+00,8.075836e-01,2.761828e-01
6.735313e+00,8.069583e-01,2.762811e-01
6.735938e+00,8.063326e-01,2.763709e-01
6.736562e+00,8.057065e-01,2.764521e-01
6.737188e+00,8.050799e-01,2.765248e-01
6.737813e+00,8.044530e-01,2.765890e-01
6.738437e+00,8.038255e-01,2.766448e-01
6.739063e+00,8.031977e-01,2.766921e-01
6.739687e+00,8.025694e-01,2.767310e-01
6.740312e+00,8.019407e-01,2.767615e-01
6.740938e+00,8.013115e-01,2.767837e-01
6.741562e+00,8.006819e-01,2.767974e-01
6.742188e+00,8.000518e-01,2.768029e-01
6.742813e+00,7.994212e-01,2.768000e-01
6.743437e+00,7.987901e-01,2.767889e-01
6.744063e+00,7.981586e-01,2.767695e-01
6.744688e+00,7.975266e-01,2.767419e-01
6.745312e+00,7.968941e-01,2.767061e-01
6.745938e+00,7.962611e-01,2.766621e-01
6.746562e+00,7.956277e-01,2.766099e-01
6.747187e+00,7.949937e-01,2.765497e-01
6.747813e+00,7.943592e-01,2.764813e-01
6.748437e+00,7.937242e-01,2.764048e-01
6.749062e+00,7.930887e-01,2.763203e-01
6.749688e+00,7.924526e-01,2.762277e-01
6.750312e+00,7.918161e-01,2.761272e-01
6.750938e+00,7.911790e-01,2.760186e-01
6.751563e+00,7.905414e-01,2.759022e-01
6.752187e+00,7.899033e-01,2.757778e-01
6.752813e+00,7.892646e-01,2.756455e-01
6.753438e+00,7.886254e-01,2.755053e-01
6.754062e+00,7.879856e-01,2.753573e-01
6.754688e+00,7.873453e-01,2.752015e-01
6.755312e+00,7.867044e-01,2.750379e-01
6.755937e+00,7.860630e-01,2.748666e-01
6.756563e+00,7.854211e-01,2.746875e-01
6.757187e+00,7.847785e-01,2.745007e-01
6.757812e+00,7.841354e-01,2.743063e-01
6.758438e+00,7.834918e-01,2.741042e-01
6.759062e+00,7.828476e-01,2.738945e-01
6.759688e+00,7.822028e-01,2.736772e-01
6.760313e+00,7.815574e-01,2.734523e-01
6.760937e+00,7.809115e-01,2.732199e-01
6.761563e+00,7.802650e-01,2.729801e-01
6.762187e+00,7.796179e-01,2.727327e-01
6.762812e+00,7.789702e-01,2.724779e-01
6.763438e+00,7.783220e-01,2.722157e-01
6.764062e+00,7.776732e-01,2.719462e-01
6.764687e+00,7.770237e-01,2.716692e-01
6.765313e+00,7.763737e-01,2.713850e-01
6.765937e+00,7.757231e-01,2.710935e-01
6.766563e+00,7.750720e-01,2.707947e-01
6.767188e+00,7.744202e-01,2.704887e-01
6.767812e+00,7.737678e-01,2.701755e-01
6.768438e+00,7.731149e-01,2.698551e-01
6.769063e+00,7.724613e-01,2.695276e-01
6.769687e+00,7.718071e-01,2.691930e-01
6.770313e+00,7.711524e-01,2.688513e-01
6.770937e+00,7.704970e-01,2.685026e-01
6.771562e+00,7.698411e-01,2.681468e-01
6.772188e+00,7.691845e-01,2.677841e-01
6.772812e+00,7.685274e-01,2.674145e-01
6.773438e+00,7.678696e-01,2.670379e-01
6.774063e+00,7.672113e-01,2.666544e-01
6.774687e+00,7.665523e-01,2.662641e-01
6.775313e+00,7.658928e-01,2.658670e-01
6.775938e+00,7.652326e-01,2.654631e-01
6.776562e+00,7.645719e-01,2.650524e-01
6.777188e+00,7.639105e-01,2.646351e-01
6.777812e+00,7.632486e-01,2.642110e-01
6.778437e+00,7.625860e-01,2.637803e-01
6.779063e+00,7.619228e-01,2.633429e-01
6.779687e+00,7.612591e-01,2.628990e-01
6.780312e+00,7.605947e-01,2.624485e-01
6.780938e+00,7.599298e-01,2.619915e-01
6.781562e+00,7.592642e-01,2.615280e-01
6.782188e+00,7.585981e-01,2.610580e-01
6.782813e+00,7.579313e-01,2.605816e-01
6.783437e+00,7.572640e-01,2.600988e-01
6.784063e+00,7.565960e-01,2.596097e-01
6.784688e+00,7.559275e-01,2.591143e-01
6.785312e+00,7.552584e-01,2.586125e-01
6.785938e+00,7.545887e-01,2.581045e-01
6.786562e+00,7.539184e-01,2.575903e-01
6.787187e+00,7.532475e-01,2.570699e-01
6.787813e+00,7.525760e-01,2.565433e-01
6.788437e+00,7.519039e-01,2.560106e-01
6.789062e+00,7.512313e-01,2.554719e-01
6.789688e+00,7.505581e-01,2.549270e-01
6.790312e+00,7.498843e-01,2.543762e-01
6.790938e+00,7.492099e-01,2.538194e-01
6.791563e+00,7.485349e-01,2.532566e-01
6.792187e+00,7.478594e-01,2.526879e-01
6.792813e+00,7.471833e-01,2.521134e-01
6.793437e+00,7.465066e-01,2.515330e-01
6.794062e+00,7.458294e-01,2.509467e-01
6.794688e+00,7.451515e-01,2.503547e-01
6.795312e+00,7.444732e-01,2.497570e-01
6.795937e+00,7.437942e-01,2.491536e-01
6.796563e+00,7.431148e-01,2.485444e-01
6.797187e+00,7.424347e-01,2.479297e-01
6.797813e+00,7.417541e-01,2.473093e-01
6.798438e+00,7.410730e-01,2.466834e-01
6.799062e+00,7.403913e-01,2.460519e-01
6.799688e+00,7.397091e-01,2.454150e-01
6.800313e+00,7.390263e-01,2.447726e-01
6.800937e+00,7.383430e-01,2.441247e-01
6.801563e+00,7.376592e-01,2.434715e-01
6.802187e+00,7.369748e-01,2.428129e-01
6.802812e+00,7.362899e-01,2.421490e-01
6.803438e+00,7.356045e-01,2.414798e-01
6.804062e+00,7.349185e-01,2.408053e-01
6.804688e+00,7.342321e-01,2.401256e-01
6.805313e+00,7.335451e-01,2.394408e-01
6.805937e+00,7.328576e-01,2.387508e-01
6.806563e+00,7.321696e-01,2.380557e-01
6.807188e+00,7.314811e-01,2.373555e-01
6.807812e+00,7.307921e-01,2.366503e-01
6.808438e+00,7.301026e-01,2.359400e-01
6.809062e+00,7.294126e-01,2.352248e-01
6.809687e+00,7.287222e-01,2.345047e-01
6.810313e+00,7.280312e-01,2.337797e-01
6.810937e+00,7.273398e-01,2.330498e-01
6.811562e+00,7.266479e-01,2.323150e-01
6.812188e+00,7.259555e-01,2.315755e-01
6.812812e+00,7.252627e-01,2.308312e-01
6.813438e+00,7.245694e-01,2.300822e-01
6.814063e+00,7.238756e-01,2.293286e-01
6.814687e+00,7.231814e-01,2.285702e-01
6.815313e+00,7.224867e-01,2.278073e-01
6.815938e+00,7.217916e-01,2.270398e-01
6.816562e+00,7.210961e-01,2.262677e-01
6.817188e+00,7.204001e-01,2.254911e-01
6.817812e+00,7.197037e-01,2.247100e-01
6.818437e+00,7.190068e-01,2.239246e-01
6.819063e+00,7.183095e-01,2.231347e-01
6.819687e+00,7.176119e-01,2.223404e-01
6.820312e+00,7.169138e-01,2.215418e-01
6.820938e+00,7.162153e-01,2.207389e-01
6.821562e+00,7.155164e-01,2.199318e-01
6.822188e+00,7.148171e-01,2.191204e-01
6.822813e+00,7.141174e-01,2.183048e-01
6.823437e+00,7.134173e-01,2.174851e-01
6.824063e+00,7.127168e-01,2.166613e-01
6.824687e+00,7.120160e-01,2.158333e-01
6.825312e+00,7.113148e-01,2.150014e-01
6.825938e+00,7.106132e-01,2.141654e-01
6.826562e+00,7.099112e-01,2.133254e-01
6.827187e+00,7.092089e-01,2.124815e-01
6.827813e+00,7.085063e-01,2.116337e-01
6.828437e+00,7.078033e-01,2.107820e-01
6.829063e+00,7.071000e-01,2.099265e-01
6.829688e+00,7.063963e-01,2.090672e-01
6.830312e+00,7.056923e-01,2.082041e-01
6.830938e+00,7.049880e-01,2.073372e-01
6.831563e+00,7.042833e-01,2.064667e-01
6.832187e+00,7.035784e-01,2.055925e-01
6.832813e+00,7.028731e-01,2.047147e-01
6.833437e+00,7.021676e-01,2.038333e-01
6.834062e+00,7.014617e-01,2.029484e-01
6.834688e+00,7.007555e-01,2.020599e-01
6.835312e+00,7.000491e-01,2.011679e-01
6.835938e+00,6.993424e-01,2.002725e-01
6.836563e+00,6.986354e-01,1.993737e-01
6.837187e+00,6.979282e-01,1.984715e-01
6.837813e+00,6.972206e-01,1.975659e-01
6.838438e+00,6.965129e-01,1.966570e-01
6.839062e+00,6.958049e-01,1.957449e-01
6.839688e+00,6.950966e-01,1.948295e-01
6.840312e+00,6.943881e-01,1.939109e-01
6.840937e+00,6.936793e-01,1.929891e-01
6.841563e+00,6.929704e-01,1.920642e-01
6.842187e+00,6.922612e-01,1.911362e-01
6.842812e+00,6.915518e-01,1.902051e-01
6.843438e+00,6.908422e-01,1.892710e-01
6.844062e+00,6.901324e-01,1.883338e-01
6.844688e+00,6.894224e-01,1.873938e-01
6.845313e+00,6.887122e-01,1.864507e-01
6.845937e+00,6.880018e-01,1.855048e-01
6.846563e+00,6.872912e-01,1.845560e-01
6.847188e+00,6.865805e-01,1.836044e-01
6.847812e+00,6.858696e-01,1.826500e-01
6.848438e+00,6.851585e-01,1.816928e-01
6.849062e+00,6.844473e-01,1.807329e-01
6.849687e+00,6.837359e-01,1.797703e-01
6.850313e+00,6.830244e-01,1.788050e-01
6.850937e+00,6.823128e-01,1.778371e-01
6.851562e+00,6.816010e-01,1.768666e-01
6.852188e+00,6.808891e-01,1.758936e-01
6.852812e+00,6.801771e-01,1.749180e-01
6.853438e+00,6.794650e-01,1.739400e-01
6.854063e+00,6.787528e-01,1.729594e-01
6.854687e+00,6.780404e-01,1.719765e-01
6.855313e+00,6.773280e-01,1.709912e-01
6.855937e+00,6.766155e-01,1.700035e-01
6.856562e+00,6.759029e-01,1.690134e-01
6.857188e+00,6.751902e-01,1.680211e-01
6.857812e+00,6.744775e-01,1.670265e-01
6.858437e+00,6.737647e-01,1.660297e-01
6.859063e+00,6.730518e-01,1.650308e-01
6.859687e+00,6.723389e-01,1.640296e-01
6.860313e+00,6.716260e-01,1.630263e-01
6.860938e+00,6.709130e-01,1.620209e-01
6.861562e+00,6.702000e-01,1.610135e-01
6.862188e+00,6.694869e-01,1.600040e-01
6.862813e+00,6.687739e-01,1.589926e-01
6.863437e+00,6.680608e-01,1.579792e-01
6.864063e+00,6.673477e-01,1.569638e-01
6.864687e+00,6.666346e-01,1.559465e-01
6.865312e+00,6.659216e-01,1.549274e-01
6.865938e+00,6.652085e-01,1.539065e-01
6.866562e+00,6.644954e-01,1.528837e-01
6.867188e+00,6.637824e-01,1.518592e-01
6.867813e+00,6.630694e-01,1.508329e-01
6.868437e+00,6.623565e-01,1.498050e-01
6.869063e+00,6.616435e-01,1.487753e-01
6.869688e+00,6.609307e-01,1.477440e-01
6.870312e+00,6.602179e-01,1.467111e-01
6.870938e+00,6.595051e-01,1.456766e-01
6.871562e+00,6.587924e-01,1.446406e-01
6.872187e+00,6.580798e-01,1.436031e-01
6.872813e+00,6.573673e-01,1.425641e-01
6.873437e+00,6.566548e-01,1.415236e-01
6.874062e+00,6.559424e-01,1.404817e-01
6.874688e+00,6.552302e-01,1.394384e-01
6.875312e+00,6.545180e-01,1.383938e-01
6.875938e+00,6.538059e-01,1.373478e-01
6.876563e+00,6.530940e-01,1.363005e-01
6.877187e+00,6.523821e-01,1.352520e-01
6.877813e+00,6.516704e-01,1.342022e-01
6.878438e+00,6.509589e-01,1.331512e-01
6.879062e+00,6.502474e-01,1.320991e-01
6.879688e+00,6.495361e-01,1.310458e-01
6.880312e+00,6.488250e-01,1.299914e-01
6.880937e+00,6.481140e-01,1.289359e-01
6.881563e+00,6.474032e-01,1.278793e-01
6.882187e+00,6.466925e-01,1.268218e-01
6.882812e+00,6.459820e-01,1.257632e-01
6.883438e+00,6.452717e-01,1.247037e-01
6.884062e+00,6.445616e-01,1.236432e-01
6.884688e+00,6.438516e-01,1.225819e-01
6.885313e+00,6.431419e-01,1.215196e-01
6.885937e+00,6.424323e-01,1.204566e-01
6.886563e+00,6.417230e-01,1.193927e-01
6.887187e+00,6.410138e-01,1.183280e-01
6.887812e+00,6.403049e-01,1.172626e-01
6.888438e+00,6.395962e-01,1.161964e-01
6.889062e+00,6.388878e-01,1.151296e-01
6.889687e+00,6.381795e-01,1.140621e-01
6.890313e+00,6.374715e-01,1.129939e-01
6.890937e+00,6.367638e-01,1.119252e-01
6.891563e+00,6.360562e-01,1.108559e-01
6.892188e+00,6.353490e-01,1.097860e-01
6.892812e+00,6.346420e-01,1.087156e-01
6.893438e+00,6.339353e-01,1.076447e-01
6.894063e+00,6.332288e-01,1.065733e-01
6.894687e+00,6.325226e-01,1.055015e-01
6.895313e+00,6.318167e-01,1.044293e-01
6.895937e+00,6.311111e-01,1.033567e-01
6.896562e+00,6.304057e-01,1.022838e-01
6.897188e+00,6.297007e-01,1.012105e-01
6.897812e+00,6.289960e-01,1.001369e-01
6.898438e+00,6.282915e-01,9.906309e-02
6.899063e+00,6.275874e-01,9.798902e-02
6.899687e+00,6.268836e-01,9.691474e-02
6.900313e+00,6.261801e-01,9.584027e-02
6.900938e+00,6.254769e-01,9.476565e-02
6.901562e+00,6.247741e-01,9.369089e-02
6.902188e+00,6.240716e-01,9.261603e-02
6.902812e+00,6.233694e-01,9.154110e-02
6.903437e+00,6.226676e-01,9.046611e-02
6.904063e+00,6.219661e-01,8.939111e-02
6.904687e+00,6.212650e-01,8.831611e-02
6.905312e+00,6.205643e-01,8.724114e-02
6.905938e+00,6.198639e-01,8.616623e-02
6.906562e+00,6.191638e-01,8.509140e-02
6.907188e+00,6.184642e-01,8.401669e-02
6.907813e+00,6.177649e-01,8.294211e-02
6.908437e+00,6.170660e-01,8.186770e-02
6.909063e+00,6.163675e-01,8.079348e-02
6.909688e+00,6.156693e-01,7.971947e-02
6.910312e+00,6.149716e-01,7.864571e-02
6.910938e+00,6.142742e-01,7.757222e-02
6.911562e+00,6.135773e-01,7.649902e-02
6.912187e+00,6.128808e-01,7.542613e-02
6.912813e+00,6.121846e-01,7.435360e-02
6.913437e+00,6.114889e-01,7.328143e-02
6.914062e+00,6.107936e-01,7.220966e-02
6.914688e+00,6.100987e-01,7.113831e-02
6.915312e+00,6.094043e-01,7.006741e-02
6.915938e+00,6.087103e-01,6.899698e-02
6.916563e+00,6.080167e-01,6.792705e-02
6.917187e+00,6.073235e-01,6.685763e-02
6.917813e+00,6.066308e-01,6.578876e-02
6.918437e+00,6.059386e-01,6.472046e-02
6.919062e+00,6.052468e-01,6.365276e-02
6.919688e+00,6.045554e-01,6.258568e-02
6.920312e+00,6.038645e-01,6.151924e-02
6.920937e+00,6.031741e-01,6.045346e-02
6.921563e+00,6.024841e-01,5.938838e-02
6.922187e+00,6.017946e-01,5.832401e-02
6.922813e+00,6.011055e-01,5.726039e-02
6.923438e+00,6.004169e-01,5.619752e-02
6.924062e+00,5.997288e-01,5.513545e-02
6.924688e+00,5.990412e-01,5.407418e-02
6.925313e+00,5.983541e-01,5.301375e-02
6.925937e+00,5.976675e-01,5.195417e-02
6.926563e+00,5.969813e-01,5.089548e-02
6.927187e+00,5.962956e-01,4.983769e-02
6.927812e+00,5.956105e-01,4.878082e-02
6.928438e+00,5.949258e-01,4.772491e-02
6.929062e+00,5.942416e-01,4.666996e-02
6.929688e+00,5.935580e-01,4.561601e-02
6.930313e+00,5.928748e-01,4.456308e-02
6.930937e+00,5.921922e-01,4.351119e-02
6.931563e+00,5.915101e-01,4.246036e-02
6.932188e+00,5.908285e-01,4.141061e-02
6.932812e+00,5.901474e-01,4.036197e-02
6.933438e+00,5.894668e-01,3.931446e-02
6.934062e+00,5.887868e-01,3.826810e-02
6.934687e+00,5.881073e-01,3.722291e-02
6.935313e+00,5.874283e-01,3.617891e-02
6.935937e+00,5.867499e-01,3.513613e-02
6.936562e+00,5.860719e-01,3.409458e-02
6.937188e+00,5.853946e-01,3.305430e-02
6.937812e+00,5.847177e-01,3.201529e-02
6.938438e+00,5.840414e-01,3.097758e-02
6.939063e+00,5.833657e-01,2.994119e-02
6.939687e+00,5.826905e-01,2.890615e-02
6.940313e+00,5.820159e-01,2.787247e-02
6.940938e+00,5.813418e-01,2.684017e-02
6.941562e+00,5.806682e-01,2.580927e-02
6.942188e+00,5.799952e-01,2.477980e-02
6.942812e+00,5.793228e-01,2.375178e-02
6.943437e+00,5.786509e-01,2.272522e-02
6.944063e+00,5.779796e-01,2.170014e-02
6.944687e+00,5.773089e-01,2.067657e-02
6.945312e+00,5.766387e-01,1.965452e-02
6.945938e+00,5.759691e-01,1.863402e-02
6.946562e+00,5.753001e-01,1.761508e-02
6.947188e+00,5.746316e-01,1.659773e-02
6.947813e+00,5.739637e-01,1.558197e-02
6.948437e+00,5.732964e-01,1.456784e-02
6.949063e+00,5.726297e-01,1.355536e-02
6.949687e+00,5.719635e-01,1.254453e-02
6.950312e+00,5.712979e-01,1.153538e-02
6.950938e+00,5.706330e-01,1.052793e-02
6.951562e+00,5.699685e-01,9.522196e-03
6.952187e+00,5.693047e-01,8.518197e-03
6.952813e+00,5.686415e-01,7.515953e-03
6.953437e+00,5.679788e-01,6.515481e-03
6.954063e+00,5.673167e-01,5.516799e-03
6.954688e+00,5.666553e-01,4.519926e-03
6.955312e+00,5.659944e-01,3.524880e-03
6.955938e+00,5.653341e-01,2.531678e-03
6.956563e+00,5.646744e-01,1.540339e-03
6.957187e+00,5.640153e-01,5.508791e-04
6.957813e+00,5.633567e-01,-4.366830e-04
6.958437e+00,5.626988e-01,-1.422330e-03
6.959062e+00,5.620415e-01,-2.406045e-03
6.959688e+00,5.613848e-01,-3.387810e-03
6.960312e+00,5.607287e-01,-4.367609e-03
6.960938e+00,5.600731e-01,-5.345425e-03
6.961563e+00,5.594182e-01,-6.321240e-03
6.962187e+00,5.587639e-01,-7.295038e-03
6.962813e+00,5.581102e-01,-8.266802e-03
6.963438e+00,5.574571e-01,-9.236516e-03
6.964062e+00,5.568046e-01,-1.020416e-02
6.964688e+00,5.561527e-01,-1.116973e-02
6.965312e+00,5.555013e-01,-1.213319e-02
6.965937e+00,5.548507e-01,-1.309454e-02
6.966563e+00,5.542006e-01,-1.405376e-02
6.967187e+00,5.535511e-01,-1.501084e-02
6.967812e+00,5.529022e-01,-1.596575e-02
6.968438e+00,5.522539e-01,-1.691848e-02
6.969062e+00,5.516063e-01,-1.786902e-02
6.969688e+00,5.509592e-01,-1.881735e-02
6.970313e+00,5.503128e-01,-1.976345e-02
6.970937e+00,5.496669e-01,-2.070732e-02
6.971563e+00,5.490217e-01,-2.164893e-02
6.972188e+00,5.483771e-01,-2.258828e-02
6.972812e+00,5.477330e-01,-2.352534e-02
6.973438e+00,5.470896e-01,-2.446010e-02
6.974062e+00,5.464468e-01,-2.539255e-02
6.974687e+00,5.458047e-01,-2.632267e-02
6.975313e+00,5.451631e-01,-2.725045e-02
6.975937e+00,5.445221e-01,-2.817587e-02
6.976562e+00,5.438817e-01,-2.909892e-02
6.977188e+00,5.432420e-01,-3.001959e-02
6.977812e+00,5.426028e-01,-3.093786e-02
6.978438e+00,5.419643e-01,-3.185372e-02
6.979063e+00,5.413264e-01,-3.276716e-02
6.979687e+00,5.406890e-01,-3.367816e-02
6.980313e+00,5.400523e-01,-3.458670e-02
6.980937e+00,5.394162e-01,-3.549278e-02
6.981562e+00,5.387807e-01,-3.639638e-02
6.982188e+00,5.381458e-01,-3.729749e-02
6.982812e+00,5.375115e-01,-3.819610e-02
6.983437e+00,5.368778e-01,-3.909219e-02
6.984063e+00,5.362447e-01,-3.998575e-02
6.984687e+00,5.356122e-01,-4.087676e-02
6.985313e+00,5.349804e-01,-4.176523e-02
6.985938e+00,5.343491e-01,-4.265112e-02
6.986562e+00,5.337184e-01,-4.353444e-02
6.987188e+00,5.330883e-01,-4.441516e-02
6.987813e+00,5.324588e-01,-4.529328e-02
6.988437e+00,5.318300e-01,-4.616879e-02
6.989063e+00,5.312017e-01,-4.704167e-02
6.989687e+00,5.305740e-01,-4.791191e-02
6.990312e+00,5.299469e-01,-4.877950e-02
6.990938e+00,5.293204e-01,-4.964443e-02
6.991562e+00,5.286946e-01,-5.050669e-02
6.992188e+00,5.280693e-01,-5.136626e-02
6.992813e+00,5.274446e-01,-5.222314e-02
6.993437e+00,5.268204e-01,-5.307731e-02
6.994063e+00,5.261969e-01,-5.392876e-02
6.994688e+00,5.255740e-01,-5.477749e-02
6.995312e+00,5.249516e-01,-5.562348e-02
6.995938e+00,5.243299e-01,-5.646672e-02
6.996562e+00,5.237087e-01,-5.730720e-02
6.997187e+00,5.230881e-01,-5.814491e-02
6.997813e+00,5.224681e-01,-5.897984e-02
6.998437e+00,5.218487e-01,-5.981198e-02
6.999062e+00,5.212299e-01,-6.064132e-02
6.999688e+00,5.206116e-01,-6.146786e-02
7.000312e+00,5.199940e-01,-6.229157e-02
7.000938e+00,5.193769e-01,-6.311246e-02
7.001563e+00,5.187604e-01,-6.393050e-02
7.002187e+00,5.181444e-01,-6.474570e-02
7.002813e+00,5.175290e-01,-6.555805e-02
7.003438e+00,5.169142e-01,-6.636752e-02
7.004062e+00,5.163000e-01,-6.717412e-02
7.004688e+00,5.156864e-01,-6.797784e-02
7.005312e+00,5.150733e-01,-6.877867e-02
7.005937e+00,5.144607e-01,-6.957659e-02
7.006563e+00,5.138488e-01,-7.037160e-02
7.007187e+00,5.132374e-01,-7.116370e-02
7.007812e+00,5.126266e-01,-7.195286e-02
7.008438e+00,5.120163e-01,-7.273910e-02
7.009062e+00,5.114066e-01,-7.352238e-02
7.009688e+00,5.107974e-01,-7.430272e-02
7.010313e+00,5.101888e-01,-7.508010e-02
7.010937e+00,5.095807e-01,-7.585451e-02
7.011563e+00,5.089732e-01,-7.662595e-02
7.012187e+00,5.083663e-01,-7.739440e-02
7.012812e+00,5.077599e-01,-7.815986e-02
7.013438e+00,5.071540e-01,-7.892233e-02
7.014062e+00,5.065487e-01,-7.968179e-02
7.014687e+00,5.059439e-01,-8.043823e-02
7.015313e+00,5.053397e-01,-8.119166e-02
7.015937e+00,5.047360e-01,-8.194207e-02
7.016563e+00,5.041328e-01,-8.268944e-02
7.017188e+00,5.035302e-01,-8.343377e-02
7.017812e+00,5.029281e-01,-8.417505e-02
7.018438e+00,5.023266e-01,-8.491328e-02
7.019063e+00,5.017255e-01,-8.564845e-02
7.019687e+00,5.011250e-01,-8.638056e-02
7.020313e+00,5.005250e-01,-8.710959e-02
7.020937e+00,4.999256e-01,-8.783555e-02
7.021562e+00,4.993266e-01,-8.855842e-02
7.022188e+00,4.987282e-01,-8.927820e-02
7.022812e+00,4.981303e-01,-8.999489e-02
7.023438e+00,4.975329e-01,-9.070847e-02
7.024063e+00,4.969361e-01,-9.141895e-02
7.024687e+00,4.963397e-01,-9.212632e-02
7.025313e+00,4.957438e-01,-9.283057e-02
7.025938e+00,4.951485e-01,-9.353169e-02
7.026562e+00,4.945536e-01,-9.422969e-02
7.027188e+00,4.939593e-01,-9.492455e-02
7.027812e+00,4.933654e-01,-9.561627e-02
7.028437e+00,4.927721e-01,-9.630485e-02
7.029063e+00,4.921792e-01,-9.699029e-02
7.029687e+00,4.915868e-01,-9.767257e-02
7.030312e+00,4.909950e-01,-9.835169e-02
7.030938e+00,4.904036e-01,-9.902765e-02
7.031562e+00,4.898127e-01,-9.970044e-02
7.032188e+00,4.892222e-01,-1.003701e-01
7.032813e+00,4.886323e-01,-1.010365e-01
7.033437e+00,4.880428e-01,-1.016998e-01
7.034063e+00,4.874538e-01,-1.023599e-01
7.034688e+00,4.868653e-01,-1.030168e-01
7.035312e+00,4.862773e-01,-1.036705e-01
7.035938e+00,4.856897e-01,-1.043210e-01
7.036562e+00,4.851026e-01,-1.049683e-01
7.037187e+00,4.845160e-01,-1.056124e-01
7.037813e+00,4.839298e-01,-1.062534e-01
7.038437e+00,4.833441e-01,-1.068911e-01
7.039062e+00,4.827588e-01,-1.075256e-01
7.039688e+00,4.821740e-01,-1.081568e-01
7.040312e+00,4.815896e-01,-1.087849e-01
7.040938e+00,4.810057e-01,-1.094097e-01
7.041563e+00,4.804222e-01,-1.100314e-01
7.042187e+00,4.798392e-01,-1.106498e-01
7.042813e+00,4.792567e-01,-1.112649e-01
7.043437e+00,4.786745e-01,-1.118769e-01
7.044062e+00,4.780928e-01,-1.124856e-01
7.044688e+00,4.775116e-01,-1.130911e-01
7.045312e+00,4.769307e-01,-1.136933e-01
7.045937e+00,4.763503e-01,-1.142923e-01
7.046563e+00,4.757703e-01,-1.148880e-01
7.047187e+00,4.751908e-01,-1.154805e-01
7.047813e+00,4.746117e-01,-1.160698e-01
7.048438e+00,4.740329e-01,-1.166558e-01
7.049062e+00,4.734547e-01,-1.172386e-01
7.049688e+00,4.728768e-01,-1.178181e-01
7.050313e+00,4.722993e-01,-1.183944e-01
7.050937e+00,4.717223e-01,-1.189674e-01
7.051563e+00,4.711456e-01,-1.195371e-01
7.052187e+00,4.705694e-01,-1.201036e-01
7.052812e+00,4.699935e-01,-1.206669e-01
7.053438e+00,4.694181e-01,-1.212269e-01
7.054062e+00,4.688430e-01,-1.217836e-01
7.054688e+00,4.682684e-01,-1.223370e-01
7.055313e+00,4.676941e-01,-1.228873e-01
7.055937e+00,4.671202e-01,-1.234342e-01
7.056563e+00,4.665467e-01,-1.239779e-01
7.057188e+00,4.659736e-01,-1.245183e-01
7.057812e+00,4.654009e-01,-1.250555e-01
7.058438e+00,4.648285e-01,-1.255894e-01
7.059062e+00,4.642566e-01,-1.261200e-01
7.059687e+00,4.636850e-01,-1.266473e-01
7.060313e+00,4.631137e-01,-1.271715e-01
7.060937e+00,4.625429e-01,-1.276923e-01
7.061562e+00,4.619724e-01,-1.282099e-01
7.062188e+00,4.614023e-01,-1.287242e-01
7.062812e+00,4.608325e-01,-1.292352e-01
7.063438e+00,4.602631e-01,-1.297430e-01
7.064063e+00,4.596940e-01,-1.302475e-01
7.064687e+00,4.591253e-01,-1.307488e-01
7.065313e+00,4.585569e-01,-1.312468e-01
7.065938e+00,4.579889e-01,-1.317415e-01
7.066562e+00,4.574213e-01,-1.322330e-01
7.067188e+00,4.568539e-01,-1.327212e-01
7.067812e+00,4.562869e-01,-1.332062e-01
7.068437e+00,4.557203e-01,-1.336879e-01
7.069063e+00,4.551540e-01,-1.341663e-01
7.069687e+00,4.545880e-01,-1.346415e-01
7.070312e+00,4.540223e-01,-1.351135e-01
7.070938e+00,4.534570e-01,-1.355822e-01
7.071562e+00,4.528920e-01,-1.360476e-01
7.072188e+00,4.523273e-01,-1.365098e-01
7.072813e+00,4.517630e-01,-1.369687e-01
7.073437e+00,4.511989e-01,-1.374244e-01
7.074063e+00,4.506352e-01,-1.378769e-01
7.074687e+00,4.500717e-01,-1.383261e-01
7.075312e+00,4.495086e-01,-1.387720e-01
7.075938e+00,4.489458e-01,-1.392147e-01
7.076562e+00,4.483833e-01,-1.396542e-01
7.077187e+00,4.478211e-01,-1.400905e-01
7.077813e+00,4.472592e-01,-1.405235e-01
7.078437e+00,4.466976e-01,-1.409533e-01
7.079063e+00,4.461362e-01,-1.413798e-01
7.079688e+00,4.455752e-01,-1.418032e-01
7.080312e+00,4.450145e-01,-1.422233e-01
7.080938e+00,4.444540e-01,-1.426401e-01
7.081563e+00,4.438938e-01,-1.430538e-01
7.082187e+00,4.433339e-01,-1.434643e-01
7.082813e+00,4.427743e-01,-1.438715e-01
7.083437e+00,4.422150e-01,-1.442755e-01
7.084062e+00,4.416559e-01,-1.446763e-01
7.084688e+00,4.410971e-01,-1.450740e-01
7.085312e+00,4.405385e-01,-1.454684e-01
7.085938e+00,4.399803e-01,-1.458596e-01
7.086563e+00,4.394223e-01,-1.462476e-01
7.087187e+00,4.388645e-01,-1.466324e-01
7.087813e+00,4.383070e-01,-1.470141e-01
7.088438e+00,4.377498e-01,-1.473925e-01
7.089062e+00,4.371928e-01,-1.477678e-01
7.089688e+00,4.366361e-01,-1.481399e-01
7.090312e+00,4.360796e-01,-1.485088e-01
7.090937e+00,4.355234e-01,-1.488745e-01
7.091563e+00,4.349674e-01,-1.492371e-01
7.092187e+00,4.344116e-01,-1.495965e-01
7.092812e+00,4.338561e-01,-1.499527e-01
7.093438e+00,4.333008e-01,-1.503058e-01
7.094062e+00,4.327458e-01,-1.506558e-01
7.094688e+00,4.321910e-01,-1.510025e-01
7.095313e+00,4.316364e-01,-1.513462e-01
7.095937e+00,4.310820e-01,-1.516867e-01
7.096563e+00,4.305279e-01,-1.520241e-01
7.097188e+00,4.299740e-01,-1.523583e-01
7.097812e+00,4.294203e-01,-1.526894e-01
7.098438e+00,4.288668e-01,-1.530174e-01
7.099062e+00,4.283136e-01,-1.533422e-01
7.099687e+00,4.277605e-01,-1.536640e-01
7.100313e+00,4.272077e-01,-1.539826e-01
7.100937e+00,4.266551e-01,-1.542981e-01
7.101562e+00,4.261026e-01,-1.546106e-01
7.102188e+00,4.255504e-01,-1.549199e-01
7.102812e+00,4.249984e-01,-1.552261e-01
7.103438e+00,4.244466e-01,-1.555293e-01
7.104063e+00,4.238950e-01,-1.558294e-01
7.104687e+00,4.233435e-01,-1.561264e-01
7.105313e+00,4.227923e-01,-1.564203e-01
7.105937e+00,4.222413e-01,-1.567111e-01
7.106562e+00,4.216904e-01,-1.569989e-01
7.107188e+00,4.211397e-01,-1.572837e-01
7.107812e+00,4.205892e-01,-1.575654e-01
7.108437e+00,4.200389e-01,-1.578440e-01
7.109063e+00,4.194888e-01,-1.581196e-01
7.109687e+00,4.189389e-01,-1.583922e-01
7.110313e+00,4.183891e-01,-1.586617e-01
7.110938e+00,4.178395e-01,-1.589282e-01
7.111562e+00,4.172900e-01,-1.591917e-01
7.112188e+00,4.167408e-01,-1.594522e-01
7.112813e+00,4.161917e-01,-1.597096e-01
7.113437e+00,4.156428e-01,-1.599641e-01
7.114063e+00,4.150940e-01,-1.602156e-01
7.114687e+00,4.145454e-01,-1.604640e-01
7.115312e+00,4.139969e-01,-1.607095e-01
7.115938e+00,4.134486e-01,-1.609520e-01
7.116562e+00,4.129005e-01,-1.611916e-01
7.117188e+00,4.123525e-01,-1.614281e-01
7.117813e+00,4.118047e-01,-1.616618e-01
7.118437e+00,4.112570e-01,-1.618924e-01
7.119063e+00,4.107094e-01,-1.621201e-01
7.119688e+00,4.101621e-01,-1.623449e-01
7.120312e+00,4.096148e-01,-1.625667e-01
7.120938e+00,4.090677e-01,-1.627856e-01
7.121562e+00,4.085207e-01,-1.630016e-01
7.122187e+00,4.079739e-01,-1.632146e-01
7.122813e+00,4.074272e-01,-1.634247e-01
7.123437e+00,4.068806e-01,-1.636320e-01
7.124062e+00,4.063342e-01,-1.638363e-01
7.124688e+00,4.057879e-01,-1.640378e-01
7.125312e+00,4.052417e-01,-1.642363e-01
7.125938e+00,4.046956e-01,-1.644320e-01
7.126563e+00,4.041497e-01,-1.646248e-01
7.127187e+00,4.036039e-01,-1.648147e-01
7.127813e+00,4.030582e-01,-1.650018e-01
7.128438e+00,4.025126e-01,-1.651860e-01
7.129062e+00,4.019672e-01,-1.653674e-01
7.129688e+00,4.014219e-01,-1.655460e-01
7.130312e+00,4.008766e-01,-1.657217e-01
7.130937e+00,4.003315e-01,-1.658945e-01
7.131563e+00,3.997865e-01,-1.660646e-01
7.132187e+00,3.992416e-01,-1.662319e-01
7.132812e+00,3.986969e-01,-1.663963e-01
7.133438e+00,3.981522e-01,-1.665580e-01
7.134062e+00,3.976076e-01,-1.667168e-01
7.134688e+00,3.970631e-01,-1.668729e-01
7.135313e+00,3.965188e-01,-1.670262e-01
7.135937e+00,3.959745e-01,-1.671767e-01
7.136563e+00,3.954303e-01,-1.673245e-01
7.137187e+00,3.948862e-01,-1.674695e-01
7.137812e+00,3.943422e-01,-1.676118e-01
7.138438e+00,3.937984e-01,-1.677513e-01
7.139062e+00,3.932546e-01,-1.678881e-01
7.139687e+00,3.927108e-01,-1.680222e-01
7.140313e+00,3.921672e-01,-1.681536e-01
7.140937e+00,3.916237e-01,-1.682822e-01
7.141563e+00,3.910802e-01,-1.684082e-01
7.142188e+00,3.905369e-01,-1.685314e-01
7.142812e+00,3.899936e-01,-1.686520e-01
7.143438e+00,3.894504e-01,-1.687699e-01
7.144063e+00,3.889072e-01,-1.688851e-01
7.144687e+00,3.883642e-01,-1.689976e-01
7.145313e+00,3.878212e-01,-1.691075e-01
7.145937e+00,3.872783e-01,-1.692147e-01
7.146562e+00,3.867355e-01,-1.693193e-01
7.147188e+00,3.861928e-01,-1.694213e-01
7.147812e+00,3.856501e-01,-1.695206e-01
7.148438e+00,3.851075e-01,-1.696174e-01
7.149063e+00,3.845649e-01,-1.697115e-01
7.149687e+00,3.840225e-01,-1.698030e-01
7.150313e+00,3.834801e-01,-1.698919e-01
7.150938e+00,3.829377e-01,-1.699782e-01
7.151562e+00,3.823955e-01,-1.700620e-01
7.152188e+00,3.818532e-01,-1.701431e-01
7.152812e+00,3.813111e-01,-1.702217e-01
7.153437e+00,3.807690e-01,-1.702978e-01
7.154063e+00,3.802270e-01,-1.703713e-01
7.154687e+00,3.796850e-01,-1.704423e-01
7.155312e+00,3.791431e-01,-1.705107e-01
7.155938e+00,3.786012e-01,-1.705766e-01
7.156562e+00,3.780594e-01,-1.706401e-01
7.157188e+00,3.775176e-01,-1.707009e-01
7.157813e+00,3.769759e-01,-1.707594e-01
7.158437e+00,3.764343e-01,-1.708153e-01
7.159063e+00,3.758927e-01,-1.708687e-01
7.159688e+00,3.753511e-01,-1.709196e-01
7.160312e+00,3.748096e-01,-1.709681e-01
7.160938e+00,3.742682e-01,-1.710142e-01
7.161562e+00,3.737268e-01,-1.710578e-01
7.162187e+00,3.731854e-01,-1.710989e-01
7.162813e+00,3.726441e-01,-1.711376e-01
7.163437e+00,3.721028e-01,-1.711739e-01
7.164062e+00,3.715615e-01,-1.712078e-01
7.164688e+00,3.710204e-01,-1.712392e-01
7.165312e+00,3.704792e-01,-1.712683e-01
7.165938e+00,3.699381e-01,-1.712950e-01
7.166563e+00,3.693970e-01,-1.713193e-01
7.167187e+00,3.688560e-01,-1.713412e-01
7.167813e+00,3.683150e-01,-1.713608e-01
7.168437e+00,3.677740e-01,-1.713780e-01
7.169062e+00,3.672331e-01,-1.713928e-01
7.169688e+00,3.666922e-01,-1.714054e-01
7.170312e+00,3.661513e-01,-1.714155e-01
7.170937e+00,3.656105e-01,-1.714234e-01
7.171563e+00,3.650697e-01,-1.714290e-01
7.172187e+00,3.645289e-01,-1.714322e-01
7.172813e+00,3.639881e-01,-1.714332e-01
7.173438e+00,3.634474e-01,-1.714318e-01
7.174062e+00,3.629068e-01,-1.714282e-01
7.174688e+00,3.623661e-01,-1.714223e-01
7.175313e+00,3.618255e-01,-1.714142e-01
7.175937e+00,3.612849e-01,-1.714038e-01
7.176563e+00,3.607443e-01,-1.713911e-01
7.177187e+00,3.602038e-01,-1.713763e-01
7.177812e+00,3.596632e-01,-1.713591e-01
7.178438e+00,3.591227e-01,-1.713398e-01
7.179062e+00,3.585823e-01,-1.713183e-01
7.179688e+00,3.580418e-01,-1.712946e-01
7.180313e+00,3.575014e-01,-1.712686e-01
7.180937e+00,3.569610e-01,-1.712405e-01
7.181563e+00,3.564206e-01,-1.712102e-01
7.182188e+00,3.558802e-01,-1.711778e-01
7.182812e+00,3.553399e-01,-1.711432e-01
7.183438e+00,3.547996e-01,-1.711064e-01
7.184062e+00,3.542593e-01,-1.710675e-01
7.184687e+00,3.537190e-01,-1.710265e-01
7.185313e+00,3.531787e-01,-1.709833e-01
7.185937e+00,3.526385e-01,-1.709381e-01
7.186562e+00,3.520982e-01,-1.708907e-01
7.187188e+00,3.515580e-01,-1.708413e-01
7.187812e+00,3.510178e-01,-1.707897e-01
7.188438e+00,3.504776e-01,-1.707361e-01
7.189063e+00,3.499375e-01,-1.706804e-01
7.189687e+00,3.493973e-01,-1.706226e-01
7.190313e+00,3.488572e-01,-1.705628e-01
7.190938e+00,3.483171e-01,-1.705010e-01
7.191562e+00,3.477769e-01,-1.704371e-01
7.192188e+00,3.472369e-01,-1.703712e-01
7.192812e+00,3.466968e-01,-1.703033e-01
7.193437e+00,3.461567e-01,-1.702333e-01
7.194063e+00,3.456167e-01,-1.701614e-01
7.194687e+00,3.450766e-01,-1.700875e-01
7.195312e+00,3.445366e-01,-1.700116e-01
7.195938e+00,3.439966e-01,-1.699337e-01
7.196562e+00,3.434566e-01,-1.698539e-01
7.197188e+00,3.429166e-01,-1.697721e-01
7.197813e+00,3.423766e-01,-1.696884e-01
7.198437e+00,3.418366e-01,-1.696027e-01
7.199063e+00,3.412967e-01,-1.695152e-01
7.199687e+00,3.407567e-01,-1.694256e-01
7.200312e+00,3.402168e-01,-1.693342e-01
7.200938e+00,3.396769e-01,-1.692409e-01
7.201562e+00,3.391370e-01,-1.691457e-01
7.202187e+00,3.385971e-01,-1.690486e-01
7.202813e+00,3.380572e-01,-1.689496e-01
7.203437e+00,3.375173e-01,-1.688488e-01
7.204063e+00,3.369774e-01,-1.687461e-01
7.204688e+00,3.364375e-01,-1.686416e-01
7.205312e+00,3.358977e-01,-1.685352e-01
7.205938e+00,3.353578e-01,-1.684270e-01
7.206563e+00,3.348180e-01,-1.683170e-01
7.207187e+00,3.342782e-01,-1.682052e-01
7.207813e+00,3.337384e-01,-1.680916e-01
7.208437e+00,3.331986e-01,-1.679761e-01
7.209062e+00,3.326588e-01,-1.678589e-01
7.209688e+00,3.321190e-01,-1.677399e-01
7.210312e+00,3.315792e-01,-1.676192e-01
7.210938e+00,3.310395e-01,-1.674967e-01
7.211563e+00,3.304997e-01,-1.673724e-01
7.212187e+00,3.299600e-01,-1.672464e-01
7.212813e+00,3.294202e-01,-1.671187e-01
7.213438e+00,3.288805e-01,-1.669892e-01
7.214062e+00,3.283408e-01,-1.668581e-01
7.214688e+00,3.278011e-01,-1.667252e-01
7.215312e+00,3.272614e-01,-1.665906e-01
7.215937e+00,3.267217e-01,-1.664544e-01
7.216563e+00,3.261820e-01,-1.663165e-01
7.217187e+00,3.256424e-01,-1.661769e-01
7.217812e+00,3.251027e-01,-1.660356e-01
7.218438e+00,3.245631e-01,-1.658927e-01
7.219062e+00,3.240234e-01,-1.657481e-01
7.219688e+00,3.234838e-01,-1.656019e-01
7.220313e+00,3.229442e-01,-1.654541e-01
7.220937e+00,3.224046e-01,-1.653047e-01
7.221563e+00,3.218650e-01,-1.651537e-01
7.222188e+00,3.213255e-01,-1.650010e-01
7.222812e+00,3.207859e-01,-1.648468e-01
7.223438e+00,3.202464e-01,-1.646910e-01
7.224062e+00,3.197068e-01,-1.645336e-01
7.224687e+00,3.191673e-01,-1.643747e-01
7.225313e+00,3.186278e-01,-1.642142e-01
7.225937e+00,3.180883e-01,-1.640521e-01
7.226562e+00,3.175488e-01,-1.638885e-01
7.227188e+00,3.170094e-01,-1.637234e-01
7.227812e+00,3.164699e-01,-1.635568e-01
7.228438e+00,3.159305e-01,-1.633886e-01
7.229063e+00,3.153911e-01,-1.632190e-01
7.229687e+00,3.148517e-01,-1.630478e-01
7.230313e+00,3.143123e-01,-1.628752e-01
7.230937e+00,3.137729e-01,-1.627011e-01
7.231562e+00,3.132335e-01,-1.625255e-01
7.232188e+00,3.126942e-01,-1.623485e-01
7.232812e+00,3.121549e-01,-1.621700e-01
7.233437e+00,3.116156e-01,-1.619901e-01
7.234063e+00,3.110763e-01,-1.618087e-01
7.234687e+00,3.105370e-01,-1.616259e-01
7.235313e+00,3.099978e-01,-1.614417e-01
7.235938e+00,3.094585e-01,-1.612561e-01
7.236562e+00,3.089193e-01,-1.610691e-01
7.237188e+00,3.083801e-01,-1.608807e-01
7.237813e+00,3.078410e-01,-1.606909e-01
7.238437e+00,3.073018e-01,-1.604998e-01
7.239063e+00,3.067627e-01,-1.603073e-01
7.239687e+00,3.062236e-01,-1.601134e-01
7.240312e+00,3.056845e-01,-1.599182e-01
7.240938e+00,3.051455e-01,-1.597216e-01
7.241562e+00,3.046064e-01,-1.595237e-01
7.242188e+00,3.040674e-01,-1.593245e-01
7.242813e+00,3.035284e-01,-1.591240e-01
7.243437e+00,3.029895e-01,-1.589221e-01
7.244063e+00,3.024505e-01,-1.587190e-01
7.244688e+00,3.019116e-01,-1.585146e-01
7.245312e+00,3.013727e-01,-1.583089e-01
7.245938e+00,3.008339e-01,-1.581019e-01
7.246562e+00,3.002951e-01,-1.578936e-01
7.247187e+00,2.997563e-01,-1.576841e-01
7.247813e+00,2.992175e-01,-1.574734e-01
7.248437e+00,2.986787e-01,-1.572614e-01
7.249062e+00,2.981400e-01,-1.570482e-01
7.249688e+00,2.976013e-01,-1.568338e-01
7.250312e+00,2.970627e-01,-1.566181e-01
7.250938e+00,2.965241e-01,-1.564013e-01
7.251563e+00,2.959855e-01,-1.561832e-01
7.252187e+00,2.954469e-01,-1.559640e-01
7.252813e+00,2.949084e-01,-1.557435e-01
7.253438e+00,2.943699e-01,-1.555219e-01
7.254062e+00,2.938315e-01,-1.552992e-01
7.254688e+00,2.932931e-01,-1.550753e-01
7.255312e+00,2.927547e-01,-1.548502e-01
7.255937e+00,2.922163e-01,-1.546240e-01
7.256563e+00,2.916780e-01,-1.543966e-01
7.257187e+00,2.911398e-01,-1.541682e-01
7.257812e+00,2.906015e-01,-1.539386e-01
7.258438e+00,2.900633e-01,-1.537079e-01
7.259062e+00,2.895252e-01,-1.534761e-01
7.259688e+00,2.889871e-01,-1.532432e-01
7.260313e+00,2.884490e-01,-1.530093e-01
7.260937e+00,2.879110e-01,-1.527742e-01
7.261563e+00,2.873730e-01,-1.525381e-01
7.262187e+00,2.868351e-01,-1.523010e-01
7.262812e+00,2.862972e-01,-1.520628e-01
7.263438e+00,2.857593e-01,-1.518235e-01
7.264062e+00,2.852215e-01,-1.515832e-01
7.264687e+00,2.846838e-01,-1.513419e-01
7.265313e+00,2.841461e-01,-1.510995e-01
7.265937e+00,2.836084e-01,-1.508562e-01
7.266563e+00,2.830708e-01,-1.506118e-01
7.267188e+00,2.825332e-01,-1.503665e-01
7.267812e+00,2.819957e-01,-1.501201e-01
7.268438e+00,2.814582e-01,-1.498728e-01
7.269063e+00,2.809208e-01,-1.496245e-01
7.269687e+00,2.803835e-01,-1.493752e-01
7.270313e+00,2.798462e-01,-1.491250e-01
7.270937e+00,2.793089e-01,-1.488738e-01
7.271562e+00,2.787717e-01,-1.486217e-01
7.272188e+00,2.782346e-01,-1.483687e-01
7.272812e+00,2.776975e-01,-1.481147e-01
7.273438e+00,2.771605e-01,-1.478598e-01
7.274063e+00,2.766235e-01,-1.476040e-01
7.274687e+00,2.760866e-01,-1.473473e-01
7.275313e+00,2.755497e-01,-1.470897e-01
7.275938e+00,2.750129e-01,-1.468312e-01
7.276562e+00,2.744762e-01,-1.465718e-01
7.277188e+00,2.739395e-01,-1.463116e-01
7.277812e+00,2.734029e-01,-1.460505e-01
7.278437e+00,2.728664e-01,-1.457885e-01
7.279063e+00,2.723299e-01,-1.455257e-01
7.279687e+00,2.717935e-01,-1.452620e-01
7.280312e+00,2.712572e-01,-1.449975e-01
7.280938e+00,2.707209e-01,-1.447322e-01
7.281562e+00,2.701847e-01,-1.444660e-01
7.282188e+00,2.696485e-01,-1.441990e-01
7.282813e+00,2.691125e-01,-1.439313e-01
7.283437e+00,2.685765e-01,-1.436627e-01
7.284063e+00,2.680405e-01,-1.433933e-01
7.284688e+00,2.675047e-01,-1.431232e-01
7.285312e+00,2.669689e-01,-1.428523e-01
7.285938e+00,2.664332e-01,-1.425806e-01
7.286562e+00,2.658975e-01,-1.423081e-01
7.287187e+00,2.653620e-01,-1.420349e-01
7.287813e+00,2.648265e-01,-1.417609e-01
7.288437e+00,2.642911e-01,-1.414862e-01
7.289062e+00,2.637557e-01,-1.412108e-01
7.289688e+00,2.632205e-01,-1.409346e-01
7.290312e+00,2.626853e-01,-1.406577e-01
7.290938e+00,2.621502e-01,-1.403802e-01
7.291563e+00,2.616152e-01,-1.401019e-01
7.292187e+00,2.610803e-01,-1.398229e-01
7.292813e+00,2.605455e-01,-1.395432e-01
7.293437e+00,2.600107e-01,-1.392628e-01
7.294062e+00,2.594760e-01,-1.389817e-01
7.294688e+00,2.589414e-01,-1.387000e-01
7.295312e+00,2.584069e-01,-1.384176e-01
7.295937e+00,2.578725e-01,-1.381346e-01
7.296563e+00,2.573382e-01,-1.378509e-01
7.297187e+00,2.568040e-01,-1.375666e-01
7.297813e+00,2.562698e-01,-1.372816e-01
7.298438e+00,2.557358e-01,-1.369960e-01
7.299062e+00,2.552018e-01,-1.367098e-01
7.299688e+00,2.546680e-01,-1.364230e-01
7.300313e+00,2.541342e-01,-1.361355e-01
7.300937e+00,2.536005e-01,-1.358475e-01
7.301563e+00,2.530669e-01,-1.355588e-01
7.302187e+00,2.525335e-01,-1.352696e-01
7.302812e+00,2.520001e-01,-1.349798e-01
7.303438e+00,2.514668e-01,-1.346894e-01
7.304062e+00,2.509336e-01,-1.343985e-01
7.304688e+00,2.504005e-01,-1.341070e-01
7.305313e+00,2.498676e-01,-1.338149e-01
7.305937e+00,2.493347e-01,-1.335223e-01
7.306563e+00,2.488019e-01,-1.332291e-01
7.307188e+00,2.482692e-01,-1.329355e-01
7.307812e+00,2.477367e-01,-1.326412e-01
7.308438e+00,2.472042e-01,-1.323465e-01
7.309062e+00,2.466719e-01,-1.320512e-01
7.309687e+00,2.461396e-01,-1.317555e-01
7.310313e+00,2.456075e-01,-1.314592e-01
7.310937e+00,2.450755e-01,-1.311625e-01
7.311562e+00,2.445435e-01,-1.308652e-01
7.312188e+00,2.440117e-01,-1.305675e-01
7.312812e+00,2.434801e-01,-1.302693e-01
7.313438e+00,2.429485e-01,-1.299706e-01
7.314063e+00,2.424170e-01,-1.296714e-01
7.314687e+00,2.418857e-01,-1.293718e-01
7.315313e+00,2.413545e-01,-1.290718e-01
7.315938e+00,2.408234e-01,-1.287713e-01
7.316562e+00,2.402924e-01,-1.284703e-01
7.317188e+00,2.397615e-01,-1.281690e-01
7.317812e+00,2.392307e-01,-1.278672e-01
7.318437e+00,2.387001e-01,-1.275649e-01
7.319063e+00,2.381696e-01,-1.272623e-01
7.319687e+00,2.376392e-01,-1.269593e-01
7.320312e+00,2.371090e-01,-1.266558e-01
7.320938e+00,2.365788e-01,-1.263520e-01
7.321562e+00,2.360488e-01,-1.260478e-01
7.322188e+00,2.355189e-01,-1.257431e-01
7.322813e+00,2.349892e-01,-1.254382e-01
7.323437e+00,2.344596e-01,-1.251328e-01
7.324063e+00,2.339301e-01,-1.248271e-01
7.324687e+00,2.334007e-01,-1.245210e-01
7.325312e+00,2.328715e-01,-1.242145e-01
7.325938e+00,2.323424e-01,-1.239077e-01
7.326562e+00,2.318134e-01,-1.236006e-01
7.327187e+00,2.312846e-01,-1.232931e-01
7.327813e+00,2.307559e-01,-1.229853e-01
7.328437e+00,2.302273e-01,-1.226772e-01
7.329063e+00,2.296989e-01,-1.223688e-01
7.329688e+00,2.291706e-01,-1.220600e-01
7.330312e+00,2.286425e-01,-1.217509e-01
7.330938e+00,2.281145e-01,-1.214416e-01
7.331563e+00,2.275866e-01,-1.211319e-01
7.332187e+00,2.270589e-01,-1.208220e-01
7.332813e+00,2.265313e-01,-1.205117e-01
7.333437e+00,2.260039e-01,-1.202012e-01
7.334062e+00,2.254766e-01,-1.198904e-01
7.334688e+00,2.249495e-01,-1.195794e-01
7.335312e+00,2.244225e-01,-1.192680e-01
7.335938e+00,2.238956e-01,-1.189565e-01
7.336563e+00,2.233689e-01,-1.186446e-01
7.337187e+00,2.228424e-01,-1.183326e-01
7.337813e+00,2.223160e-01,-1.180202e-01
7.338438e+00,2.217897e-01,-1.177077e-01
7.339062e+00,2.212636e-01,-1.173949e-01
7.339688e+00,2.207377e-01,-1.170819e-01
7.340312e+00,2.202119e-01,-1.167687e-01
7.340937e+00,2.196863e-01,-1.164553e-01
7.341563e+00,2.191608e-01,-1.161416e-01
7.342187e+00,2.186355e-01,-1.158278e-01
7.342812e+00,2.181103e-01,-1.155137e-01
7.343438e+00,2.175853e-01,-1.151995e-01
7.344062e+00,2.170604e-01,-1.148851e-01
7.344688e+00,2.165358e-01,-1.145705e-01
7.345313e+00,2.160112e-01,-1.142557e-01
7.345937e+00,2.154869e-01,-1.139408e-01
7.346563e+00,2.149627e-01,-1.136256e-01
7.347188e+00,2.144386e-01,-1.133104e-01
7.347812e+00,2.139148e-01,-1.129949e-01
7.348438e+00,2.133910e-01,-1.126794e-01
7.349062e+00,2.128675e-01,-1.123636e-01
7.349687e+00,2.123441e-01,-1.120478e-01
7.350313e+00,2.118209e-01,-1.117318e-01
7.350937e+00,2.112979e-01,-1.114156e-01
7.351562e+00,2.107750e-01,-1.110994e-01
7.352188e+00,2.102523e-01,-1.107830e-01
7.352812e+00,2.097298e-01,-1.104665e-01
7.353438e+00,2.092075e-01,-1.101499e-01
7.354063e+00,2.086853e-01,-1.098332e-01
7.354687e+00,2.081633e-01,-1.095164e-01
7.355313e+00,2.076415e-01,-1.091995e-01
7.355937e+00,2.071198e-01,-1.088825e-01
7.356562e+00,2.065984e-01,-1.085654e-01
7.357188e+00,2.060771e-01,-1.082482e-01
7.357812e+00,2.055560e-01,-1.079310e-01
7.358437e+00,2.050350e-01,-1.076137e-01
7.359063e+00,2.045143e-01,-1.072963e-01
7.359687e+00,2.039937e-01,-1.069789e-01
7.360313e+00,2.034733e-01,-1.066614e-01
7.360938e+00,2.029531e-01,-1.063438e-01
7.361562e+00,2.024331e-01,-1.060262e-01
7.362188e+00,2.019132e-01,-1.057086e-01
7.362813e+00,2.013936e-01,-1.053909e-01
7.363437e+00,2.008741e-01,-1.050732e-01
7.364063e+00,2.003548e-01,-1.047554e-01
7.364687e+00,1.998358e-01,-1.044377e-01
7.365312e+00,1.993169e-01,-1.041199e-01
7.365938e+00,1.987981e-01,-1.038021e-01
7.366562e+00,1.982796e-01,-1.034842e-01
7.367188e+00,1.977613e-01,-1.031664e-01
7.367813e+00,1.972432e-01,-1.028486e-01
7.368437e+00,1.967252e-01,-1.025307e-01
7.369063e+00,1.962075e-01,-1.022129e-01
7.369688e+00,1.956899e-01,-1.018951e-01
7.370312e+00,1.951726e-01,-1.015773e-01
7.370938e+00,1.946554e-01,-1.012595e-01
7.371562e+00,1.941384e-01,-1.009418e-01
7.372187e+00,1.936217e-01,-1.006240e-01
7.372813e+00,1.931051e-01,-1.003063e-01
7.373437e+00,1.925887e-01,-9.998868e-02
7.374062e+00,1.920726e-01,-9.967106e-02
7.374688e+00,1.915566e-01,-9.935348e-02
7.375312e+00,1.910408e-01,-9.903595e-02
7.375938e+00,1.905253e-01,-9.871848e-02
7.376563e+00,1.900099e-01,-9.840106e-02
7.377187e+00,1.894948e-01,-9.808370e-02
7.377813e+00,1.889798e-01,-9.776640e-02
7.378438e+00,1.884651e-01,-9.744918e-02
7.379062e+00,1.879505e-01,-9.713203e-02
7.379688e+00,1.874362e-01,-9.681495e-02
7.380312e+00,1.869221e-01,-9.649796e-02
7.380937e+00,1.864082e-01,-9.618105e-02
7.381563e+00,1.858945e-01,-9.586423e-02
7.382187e+00,1.853810e-01,-9.554750e-02
7.382812e+00,1.848677e-01,-9.523087e-02
7.383438e+00,1.843546e-01,-9.491434e-02
7.384062e+00,1.838418e-01,-9.459792e-02
7.384688e+00,1.833291e-01,-9.428160e-02
7.385313e+00,1.828167e-01,-9.396540e-02
7.385937e+00,1.823045e-01,-9.364932e-02
7.386563e+00,1.817925e-01,-9.333335e-02
7.387187e+00,1.812807e-01,-9.301751e-02
7.387812e+00,1.807692e-01,-9.270179e-02
7.388438e+00,1.802578e-01,-9.238621e-02
7.389062e+00,1.797467e-01,-9.207076e-02
7.389687e+00,1.792358e-01,-9.175545e-02
7.390313e+00,1.787251e-01,-9.144028e-02
7.390937e+00,1.782146e-01,-9.112526e-02
7.391563e+00,1.777044e-01,-9.081039e-02
7.392188e+00,1.771944e-01,-9.049567e-02
7.392812e+00,1.766846e-01,-9.018111e-02
7.393438e+00,1.761750e-01,-8.986671e-02
7.394063e+00,1.756657e-01,-8.955247e-02
7.394687e+00,1.751565e-01,-8.923840e-02
7.395313e+00,1.746476e-01,-8.892451e-02
7.395937e+00,1.741390e-01,-8.861078e-02
7.396562e+00,1.736305e-01,-8.829724e-02
7.397188e+00,1.731223e-01,-8.798387e-02
7.397812e+00,1.726143e-01,-8.767070e-02
7.398438e+00,1.721066e-01,-8.735771e-02
7.399063e+00,1.715990e-01,-8.704491e-02
7.399687e+00,1.710917e-01,-8.673231e-02
7.400313e+00,1.705847e-01,-8.641990e-02
7.400938e+00,1.700778e-01,-8.610770e-02
7.401562e+00,1.695712e-01,-8.579570e-02
7.402188e+00,1.690648e-01,-8.548391e-02
7.402812e+00,1.685587e-01,-8.517234e-02
7.403437e+00,1.680528e-01,-8.486098e-02
7.404063e+00,1.675471e-01,-8.454983e-02
7.404687e+00,1.670417e-01,-8.423891e-02
7.405312e+00,1.665365e-01,-8.392821e-02
7.405938e+00,1.660316e-01,-8.361774e-02
7.406562e+00,1.655268e-01,-8.330751e-02
7.407188e+00,1.650224e-01,-8.299750e-02
7.407813e+00,1.645181e-01,-8.268774e-02
7.408437e+00,1.640141e-01,-8.237821e-02
7.409063e+00,1.635103e-01,-8.206893e-02
7.409688e+00,1.630068e-01,-8.175989e-02
7.410312e+00,1.625035e-01,-8.145111e-02
7.410938e+00,1.620005e-01,-8.114258e-02
7.411562e+00,1.614977e-01,-8.083430e-02
7.412187e+00,1.609952e-01,-8.052628e-02
7.412813e+00,1.604928e-01,-8.021852e-02
7.413437e+00,1.599908e-01,-7.991103e-02
7.414062e+00,1.594890e-01,-7.960381e-02
7.414688e+00,1.589874e-01,-7.929685e-02
7.415312e+00,1.584861e-01,-7.899017e-02
7.415938e+00,1.579850e-01,-7.868377e-02
7.416563e+00,1.574841e-01,-7.837764e-02
7.417187e+00,1.569835e-01,-7.807180e-02
7.417813e+00,1.564832e-01,-7.776624e-02
7.418437e+00,1.559831e-01,-7.746097e-02
7.419062e+00,1.554833e-01,-7.715599e-02
7.419688e+00,1.549837e-01,-7.685131e-02
7.420312e+00,1.544843e-01,-7.654692e-02
7.420937e+00,1.539853e-01,-7.624283e-02
7.421563e+00,1.534864e-01,-7.593903e-02
7.422187e+00,1.529878e-01,-7.563555e-02
7.422813e+00,1.524895e-01,-7.533237e-02
7.423438e+00,1.519914e-01,-7.502950e-02
7.424062e+00,1.514936e-01,-7.472694e-02
7.424688e+00,1.509960e-01,-7.442470e-02
7.425313e+00,1.504987e-01,-7.412277e-02
7.425937e+00,1.500017e-01,-7.382117e-02
7.426563e+00,1.495049e-01,-7.351988e-02
7.427187e+00,1.490083e-01,-7.321893e-02
7.427812e+00,1.485120e-01,-7.291830e-02
7.428438e+00,1.480160e-01,-7.261800e-02
7.429062e+00,1.475202e-01,-7.231803e-02
7.429688e+00,1.470247e-01,-7.201840e-02
7.430313e+00,1.465294e-01,-7.171910e-02
7.430937e+00,1.460344e-01,-7.142015e-02
7.431563e+00,1.455397e-01,-7.112154e-02
7.432188e+00,1.450452e-01,-7.082327e-02
7.432812e+00,1.445510e-01,-7.052535e-02
7.433438e+00,1.440571e-01,-7.022778e-02
7.434062e+00,1.435634e-01,-6.993056e-02
7.434687e+00,1.430699e-01,-6.963370e-02
7.435313e+00,1.425768e-01,-6.933719e-02
7.435937e+00,1.420839e-01,-6.904104e-02
7.436562e+00,1.415912e-01,-6.874526e-02
7.437188e+00,1.410989e-01,-6.844983e-02
7.437812e+00,1.406068e-01,-6.815478e-02
7.438438e+00,1.401149e-01,-6.786009e-02
7.439063e+00,1.396233e-01,-6.756577e-02
7.439687e+00,1.391320e-01,-6.727182e-02
7.440313e+00,1.386410e-01,-6.697825e-02
7.440938e+00,1.381502e-01,-6.668506e-02
7.441562e+00,1.376597e-01,-6.639224e-02
7.442188e+00,1.371694e-01,-6.609981e-02
7.442812e+00,1.366795e-01,-6.580776e-02
7.443437e+00,1.361897e-01,-6.551610e-02
7.444063e+00,1.357003e-01,-6.522482e-02
7.444687e+00,1.352111e-01,-6.493393e-02
7.445312e+00,1.347222e-01,-6.464344e-02
7.445938e+00,1.342336e-01,-6.435334e-02
7.446562e+00,1.337453e-01,-6.406363e-02
7.447188e+00,1.332572e-01,-6.377432e-02
7.447813e+00,1.327694e-01,-6.348541e-02
7.448437e+00,1.322818e-01,-6.319691e-02
7.449063e+00,1.317945e-01,-6.290881e-02
7.449687e+00,1.313075e-01,-6.262111e-02
7.450312e+00,1.308208e-01,-6.233382e-02
7.450938e+00,1.303344e-01,-6.204694e-02
7.451562e+00,1.298482e-01,-6.176048e-02
7.452187e+00,1.293623e-01,-6.147442e-02
7.452813e+00,1.288767e-01,-6.118878e-02
7.453437e+00,1.283913e-01,-6.090356e-02
7.454063e+00,1.279062e-01,-6.061876e-02
7.454688e+00,1.274214e-01,-6.033438e-02
7.455312e+00,1.269369e-01,-6.005042e-02
7.455938e+00,1.264527e-01,-5.976688e-02
7.456563e+00,1.259687e-01,-5.948378e-02
7.457187e+00,1.254850e-01,-5.920110e-02
7.457813e+00,1.250016e-01,-5.891885e-02
7.458437e+00,1.245184e-01,-5.863703e-02
7.459062e+00,1.240356e-01,-5.835564e-02
7.459688e+00,1.235530e-01,-5.807469e-02
7.460312e+00,1.230707e-01,-5.779418e-02
7.460938e+00,1.225887e-01,-5.751410e-02
7.461563e+00,1.221069e-01,-5.723446e-02
7.462187e+00,1.216255e-01,-5.695527e-02
7.462813e+00,1.211443e-01,-5.667652e-02
7.463438e+00,1.206634e-01,-5.639821e-02
7.464062e+00,1.201828e-01,-5.612035e-02
7.464688e+00,1.197024e-01,-5.584294e-02
7.465312e+00,1.192224e-01,-5.556598e-02
7.465937e+00,1.187426e-01,-5.528947e-02
7.466563e+00,1.182631e-01,-5.501341e-02
7.467187e+00,1.177839e-01,-5.473780e-02
7.467812e+00,1.173050e-01,-5.446266e-02
7.468438e+00,1.168263e-01,-5.418796e-02
7.469062e+00,1.163480e-01,-5.391373e-02
7.469688e+00,1.158699e-01,-5.363996e-02
7.470313e+00,1.153921e-01,-5.336665e-02
7.470937e+00,1.149146e-01,-5.309380e-02
7.471563e+00,1.144373e-01,-5.282142e-02
7.472188e+00,1.139604e-01,-5.254950e-02
7.472812e+00,1.134838e-01,-5.227805e-02
7.473438e+00,1.130074e-01,-5.200707e-02
7.474062e+00,1.125313e-01,-5.173656e-02
7.474687e+00,1.120555e-01,-5.146652e-02
7.475313e+00,1.115800e-01,-5.119695e-02
7.475937e+00,1.111048e-01,-5.092786e-02
7.476562e+00,1.106298e-01,-5.065924e-02
7.477188e+00,1.101552e-01,-5.039110e-02
7.477812e+00,1.096808e-01,-5.012344e-02
7.478438e+00,1.092067e-01,-4.985626e-02
7.479063e+00,1.087329e-01,-4.958956e-02
7.479687e+00,1.082594e-01,-4.932334e-02
7.480313e+00,1.077862e-01,-4.905760e-02
7.480937e+00,1.073133e-01,-4.879235e-02
7.481562e+00,1.068407e-01,-4.852758e-02
7.482188e+00,1.063683e-01,-4.826330e-02
7.482812e+00,1.058963e-01,-4.799951e-02
7.483437e+00,1.054245e-01,-4.773620e-02
7.484063e+00,1.049530e-01,-4.747339e-02
7.484687e+00,1.044818e-01,-4.721107e-02
7.485313e+00,1.040109e-01,-4.694924e-02
7.485938e+00,1.035403e-01,-4.668790e-02
7.486562e+00,1.030700e-01,-4.642706e-02
7.487188e+00,1.026000e-01,-4.616671e-02
7.487813e+00,1.021302e-01,-4.590686e-02
7.488437e+00,1.016608e-01,-4.564751e-02
7.489063e+00,1.011916e-01,-4.538866e-02
7.489687e+00,1.007227e-01,-4.513031e-02
7.490312e+00,1.002542e-01,-4.487246e-02
7.490938e+00,9.978590e-02,-4.461511e-02
7.491562e+00,9.931791e-02,-4.435827e-02
7.492188e+00,9.885021e-02,-4.410193e-02
7.492813e+00,9.838281e-02,-4.384609e-02
7.493437e+00,9.791570e-02,-4.359076e-02
7.494063e+00,9.744888e-02,-4.333594e-02
7.494688e+00,9.698235e-02,-4.308162e-02
7.495312e+00,9.651612e-02,-4.282782e-02
7.495938e+00,9.605018e-02,-4.257452e-02
7.496562e+00,9.558453e-02,-4.232173e-02
7.497187e+00,9.511918e-02,-4.206946e-02
7.497813e+00,9.465412e-02,-4.181770e-02
7.498437e+00,9.418936e-02,-4.156645e-02
7.499062e+00,9.372489e-02,-4.131572e-02
7.499688e+00,9.326071e-02,-4.106550e-02
7.500312e+00,9.279683e-02,-4.081580e-02
7.500938e+00,9.233324e-02,-4.056661e-02
7.501563e+00,9.186995e-02,-4.031794e-02
7.502187e+00,9.140695e-02,-4.006979e-02
7.502813e+00,9.094425e-02,-3.982216e-02
7.503438e+00,9.048184e-02,-3.957505e-02
7.504062e+00,9.001973e-02,-3.932846e-02
7.504688e+00,8.955792e-02,-3.908239e-02
7.505312e+00,8.909639e-02,-3.883684e-02
7.505937e+00,8.863517e-02,-3.859182e-02
7.506563e+00,8.817424e-02,-3.834732e-02
7.507187e+00,8.771361e-02,-3.810335e-02
7.507812e+00,8.725327e-02,-3.785990e-02
7.508438e+00,8.679323e-02,-3.761697e-02
7.509062e+00,8.633348e-02,-3.737457e-02
7.509688e+00,8.587403e-02,-3.713270e-02
7.510313e+00,8.541488e-02,-3.689136e-02
7.510937e+00,8.495603e-02,-3.665054e-02
7.511563e+00,8.449747e-02,-3.641026e-02
7.512187e+00,8.403921e-02,-3.617050e-02
7.512812e+00,8.358124e-02,-3.593127e-02
7.513438e+00,8.312357e-02,-3.569258e-02
7.514062e+00,8.266620e-02,-3.545442e-02
7.514687e+00,8.220913e-02,-3.521678e-02
7.515313e+00,8.175235e-02,-3.497968e-02
7.515937e+00,8.129588e-02,-3.474312e-02
7.516563e+00,8.083970e-02,-3.450709e-02
7.517188e+00,8.038381e-02,-3.427159e-02
7.517812e+00,7.992823e-02,-3.403663e-02
7.518438e+00,7.947294e-02,-3.380220e-02
7.519063e+00,7.901795e-02,-3.356831e-02
7.519687e+00,7.856326e-02,-3.333495e-02
7.520313e+00,7.810887e-02,-3.310213e-02
7.520937e+00,7.765477e-02,-3.286985e-02
7.521562e+00,7.720097e-02,-3.263811e-02
7.522188e+00,7.674747e-02,-3.240690e-02
7.522812e+00,7.629427e-02,-3.217624e-02
7.523438e+00,7.584137e-02,-3.194611e-02
7.524063e+00,7.538877e-02,-3.171652e-02
7.524687e+00,7.493646e-02,-3.148747e-02
7.525313e+00,7.448446e-02,-3.125896e-02
7.525938e+00,7.403275e-02,-3.103100e-02
7.526562e+00,7.358134e-02,-3.080357e-02
7.527188e+00,7.313023e-02,-3.057669e-02
7.527812e+00,7.267942e-02,-3.035035e-02
7.528437e+00,7.222891e-02,-3.012455e-02
7.529063e+00,7.177870e-02,-2.989929e-02
7.529687e+00,7.132878e-02,-2.967457e-02
7.530312e+00,7.087917e-02,-2.945040e-02
7.530938e+00,7.042985e-02,-2.922677e-02
7.531562e+00,6.998083e-02,-2.900369e-02
7.532188e+00,6.953212e-02,-2.878115e-02
7.532813e+00,6.908370e-02,-2.855916e-02
7.533437e+00,6.863558e-02,-2.833771e-02
7.534063e+00,6.818776e-02,-2.811680e-02
7.534688e+00,6.774024e-02,-2.789644e-02
7.535312e+00,6.729302e-02,-2.767663e-02
7.535938e+00,6.684610e-02,-2.745736e-02
7.536562e+00,6.639947e-02,-2.723864e-02
7.537187e+00,6.595315e-02,-2.702046e-02
7.537813e+00,6.550713e-02,-2.680284e-02
7.538437e+00,6.506140e-02,-2.658575e-02
7.539062e+00,6.461598e-02,-2.636922e-02
7.539688e+00,6.417086e-02,-2.615323e-02
7.540312e+00,6.372603e-02,-2.593779e-02
7.540938e+00,6.328150e-02,-2.572290e-02
7.541563e+00,6.283728e-02,-2.550855e-02
7.542187e+00,6.239335e-02,-2.529476e-02
7.542813e+00,6.194973e-02,-2.508151e-02
7.543437e+00,6.150640e-02,-2.486881e-02
7.544062e+00,6.106337e-02,-2.465666e-02
7.544688e+00,6.062064e-02,-2.444505e-02
7.545312e+00,6.017821e-02,-2.423400e-02
7.545937e+00,5.973609e-02,-2.402349e-02
7.546563e+00,5.929426e-02,-2.381353e-02
7.547187e+00,5.885273e-02,-2.360412e-02
7.547813e+00,5.841150e-02,-2.339526e-02
7.548438e+00,5.797057e-02,-2.318695e-02
7.549062e+00,5.752994e-02,-2.297919e-02
7.549688e+00,5.708961e-02,-2.277198e-02
7.550313e+00,5.664958e-02,-2.256532e-02
7.550937e+00,5.620984e-02,-2.235921e-02
7.551563e+00,5.577041e-02,-2.215364e-02
7.552187e+00,5.533128e-02,-2.194863e-02
7.552812e+00,5.489245e-02,-2.174416e-02
7.553438e+00,5.445391e-02,-2.154025e-02
7.554062e+00,5.401568e-02,-2.133688e-02
7.554688e+00,5.357774e-02,-2.113407e-02
7.555313e+00,5.314011e-02,-2.093180e-02
7.555937e+00,5.270277e-02,-2.073008e-02
7.556563e+00,5.226574e-02,-2.052892e-02
7.557188e+00,5.182900e-02,-2.032830e-02
7.557812e+00,5.139256e-02,-2.012823e-02
7.558438e+00,5.095643e-02,-1.992871e-02
7.559062e+00,5.052059e-02,-1.972974e-02
7.559687e+00,5.008505e-02,-1.953132e-02
7.560313e+00,4.964981e-02,-1.933345e-02
7.560937e+00,4.921487e-02,-1.913613e-02
7.561562e+00,4.878023e-02,-1.893935e-02
7.562188e+00,4.834588e-02,-1.874313e-02
7.562812e+00,4.791184e-02,-1.854746e-02
7.563438e+00,4.747810e-02,-1.835233e-02
7.564063e+00,4.704465e-02,-1.815775e-02
7.564687e+00,4.661150e-02,-1.796372e-02
7.565313e+00,4.617866e-02,-1.777024e-02
7.565938e+00,4.574611e-02,-1.757731e-02
7.566562e+00,4.531386e-02,-1.738493e-02
7.567188e+00,4.488191e-02,-1.719309e-02
7.567812e+00,4.445026e-02,-1.700181e-02
7.568437e+00,4.401890e-02,-1.681107e-02
7.569063e+00,4.358785e-02,-1.662088e-02
7.569687e+00,4.315709e-02,-1.643123e-02
7.570312e+00,4.272663e-02,-1.624214e-02
7.570938e+00,4.229647e-02,-1.605359e-02
7.571562e+00,4.186661e-02,-1.586558e-02
7.572188e+00,4.143705e-02,-1.567813e-02
7.572813e+00,4.100779e-02,-1.549122e-02
7.573437e+00,4.057882e-02,-1.530486e-02
7.574063e+00,4.015015e-02,-1.511904e-02
7.574687e+00,3.972178e-02,-1.493377e-02
7.575312e+00,3.929371e-02,-1.474905e-02
7.575938e+00,3.886594e-02,-1.456487e-02
7.576562e+00,3.843846e-02,-1.438124e-02
7.577187e+00,3.801129e-02,-1.419815e-02
7.577813e+00,3.758441e-02,-1.401560e-02
7.578437e+00,3.715782e-02,-1.383361e-02
7.579063e+00,3.673154e-02,-1.365215e-02
7.579688e+00,3.630555e-02,-1.347124e-02
7.580312e+00,3.587986e-02,-1.329087e-02
7.580938e+00,3.545447e-02,-1.311105e-02
7.581563e+00,3.502938e-02,-1.293177e-02
7.582187e+00,3.460458e-02,-1.275304e-02
7.582813e+00,3.418008e-02,-1.257484e-02
7.583437e+00,3.375587e-02,-1.239719e-02
7.584062e+00,3.333197e-02,-1.222008e-02
7.584688e+00,3.290836e-02,-1.204352e-02
7.585312e+00,3.248505e-02,-1.186749e-02
7.585938e+00,3.206203e-02,-1.169201e-02
7.586563e+00,3.163931e-02,-1.151706e-02
7.587187e+00,3.121689e-02,-1.134266e-02
7.587813e+00,3.079477e-02,-1.116880e-02
7.588438e+00,3.037294e-02,-1.099547e-02
7.589062e+00,2.995140e-02,-1.082269e-02
7.589688e+00,2.953017e-02,-1.065045e-02
7.590312e+00,2.910923e-02,-1.047874e-02
7.590937e+00,2.868858e-02,-1.030757e-02
7.591563e+00,2.826824e-02,-1.013695e-02
7.592187e+00,2.784818e-02,-9.966856e-03
7.592812e+00,2.742843e-02,-9.797303e-03
7.593438e+00,2.700897e-02,-9.628286e-03
7.594062e+00,2.658980e-02,-9.459807e-03
7.594688e+00,2.617093e-02,-9.291863e-03
7.595313e+00,2.575236e-02,-9.124456e-03
7.595937e+00,2.533408e-02,-8.957584e-03
7.596563e+00,2.491610e-02,-8.791247e-03
7.597188e+00,2.449841e-02,-8.625445e-03
7.597812e+00,2.408102e-02,-8.460177e-03
7.598438e+00,2.366392e-02,-8.295442e-03
7.599062e+00,2.324712e-02,-8.131242e-03
7.599687e+00,2.283061e-02,-7.967574e-03
7.600313e+00,2.241439e-02,-7.804439e-03
7.600937e+00,2.199847e-02,-7.641835e-03
7.601562e+00,2.158285e-02,-7.479764e-03
7.602188e+00,2.116752e-02,-7.318224e-03
7.602812e+00,2.075248e-02,-7.157214e-03
7.603438e+00,2.033774e-02,-6.996735e-03
7.604063e+00,1.992329e-02,-6.836786e-03
7.604687e+00,1.950914e-02,-6.677366e-03
7.605313e+00,1.909528e-02,-6.518476e-03
7.605937e+00,1.868171e-02,-6.360113e-03
7.606562e+00,1.826844e-02,-6.202279e-03
7.607188e+00,1.785546e-02,-6.044972e-03
7.607812e+00,1.744277e-02,-5.888193e-03
7.608437e+00,1.703038e-02,-5.731939e-03
7.609063e+00,1.661828e-02,-5.576212e-03
7.609687e+00,1.620648e-02,-5.421011e-03
7.610313e+00,1.579496e-02,-5.266335e-03
7.610938e+00,1.538374e-02,-5.112183e-03
7.611562e+00,1.497281e-02,-4.958555e-03
7.612188e+00,1.456218e-02,-4.805451e-03
7.612813e+00,1.415183e-02,-4.652870e-03
7.613437e+00,1.374178e-02,-4.500811e-03
7.614063e+00,1.333202e-02,-4.349275e-03
7.614687e+00,1.292256e-02,-4.198260e-03
7.615312e+00,1.251338e-02,-4.047766e-03
7.615938e+00,1.210450e-02,-3.897792e-03
7.616562e+00,1.169591e-02,-3.748339e-03
7.617188e+00,1.128761e-02,-3.599404e-03
7.617813e+00,1.087960e-02,-3.450989e-03
7.618437e+00,1.047189e-02,-3.303091e-03
7.619063e+00,1.006446e-02,-3.155712e-03
7.619688e+00,9.657326e-03,-3.008850e-03
7.620312e+00,9.250483e-03,-2.862504e-03
7.620938e+00,8.843931e-03,-2.716674e-03
7.621562e+00,8.437669e-03,-2.571360e-03
7.622187e+00,8.031698e-03,-2.426560e-03
7.622813e+00,7.626018e-03,-2.282276e-03
7.623437e+00,7.220627e-03,-2.138504e-03
7.624062e+00,6.815528e-03,-1.995246e-03
7.624688e+00,6.410718e-03,-1.852501e-03
7.625312e+00,6.006198e-03,-1.710267e-03
7.625938e+00,5.601968e-03,-1.568546e-03
7.626563e+00,5.198028e-03,-1.427334e-03
7.627187e+00,4.794377e-03,-1.286634e-03
7.627813e+00,4.391016e-03,-1.146442e-03
7.628438e+00,3.987944e-03,-1.006760e-03
7.629062e+00,3.585161e-03,-8.675867e-04
7.629688e+00,3.182667e-03,-7.289210e-04
7.630312e+00,2.780462e-03,-5.907624e-04
7.630937e+00,2.378546e-03,-4.531105e-04
7.631563e+00,1.976919e-03,-3.159646e-04
7.632187e+00,1.575580e-03,-1.793242e-04
7.632812e+00,1.174529e-03,-4.318845e-05
7.633438e+00,7.737672e-04,9.244308e-05
7.634062e+00,3.732931e-04,2.275711e-04
7.634688e+00,-2.689306e-05,3.621962e-04
7.635313e+00,-4.267913e-04,4.963190e-04
7.635937e+00,-8.264020e-04,6.299402e-04
7.636563e+00,-1.225725e-03,7.630603e-04
7.637187e+00,-1.624761e-03,8.956801e-04
7.637812e+00,-2.023509e-03,1.027800e-03
7.638438e+00,-2.421970e-03,1.159421e-03
7.639062e+00,-2.820144e-03,1.290544e-03
7.639687e+00,-3.218032e-03,1.421168e-03
7.640313e+00,-3.615632e-03,1.551296e-03
7.640937e+00,-4.012946e-03,1.680927e-03
7.641563e+00,-4.409974e-03,1.810063e-03
7.642188e+00,-4.806715e-03,1.938703e-03
7.642812e+00,-5.203170e-03,2.066848e-03
7.643438e+00,-5.599340e-03,2.194500e-03
7.644063e+00,-5.995223e-03,2.321659e-03
7.644687e+00,-6.390820e-03,2.448325e-03
7.645313e+00,-6.786132e-03,2.574499e-03
7.645937e+00,-7.181159e-03,2.700182e-03
7.646562e+00,-7.575900e-03,2.825375e-03
7.647188e+00,-7.970356e-03,2.950078e-03
7.647812e+00,-8.364527e-03,3.074291e-03
7.648438e+00,-8.758413e-03,3.198017e-03
7.649063e+00,-9.152014e-03,3.321254e-03
7.649687e+00,-9.545331e-03,3.444004e-03
7.650313e+00,-9.938364e-03,3.566268e-03
7.650938e+00,-1.033111e-02,3.688047e-03
7.651562e+00,-1.072358e-02,3.809340e-03
7.652188e+00,-1.111576e-02,3.930149e-03
7.652812e+00,-1.150765e-02,4.050474e-03
7.653437e+00,-1.189926e-02,4.170317e-03
7.654063e+00,-1.229059e-02,4.289677e-03
7.654687e+00,-1.268164e-02,4.408555e-03
7.655312e+00,-1.307240e-02,4.526953e-03
7.655938e+00,-1.346288e-02,4.644871e-03
7.656562e+00,-1.385308e-02,4.762309e-03
7.657188e+00,-1.424299e-02,4.879269e-03
7.657813e+00,-1.463262e-02,4.995750e-03
7.658437e+00,-1.502197e-02,5.111754e-03
7.659063e+00,-1.541104e-02,5.227282e-03
7.659688e+00,-1.579982e-02,5.342334e-03
7.660312e+00,-1.618832e-02,5.456911e-03
7.660938e+00,-1.657654e-02,5.571013e-03
7.661562e+00,-1.696448e-02,5.684642e-03
7.662187e+00,-1.735213e-02,5.797797e-03
7.662813e+00,-1.773951e-02,5.910480e-03
7.663437e+00,-1.812660e-02,6.022692e-03
7.664062e+00,-1.851342e-02,6.134433e-03
7.664688e+00,-1.889995e-02,6.245704e-03
7.665312e+00,-1.928620e-02,6.356506e-03
7.665938e+00,-1.967217e-02,6.466839e-03
7.666563e+00,-2.005786e-02,6.576704e-03
7.667187e+00,-2.044327e-02,6.686101e-03
7.667813e+00,-2.082840e-02,6.795033e-03
7.668437e+00,-2.121325e-02,6.903499e-03
7.669062e+00,-2.159781e-02,7.011499e-03
7.669688e+00,-2.198210e-02,7.119036e-03
7.670312e+00,-2.236611e-02,7.226109e-03
7.670937e+00,-2.274984e-02,7.332719e-03
7.671563e+00,-2.313329e-02,7.438868e-03
7.672187e+00,-2.351647e-02,7.544555e-03
7.672813e+00,-2.389936e-02,7.649782e-03
7.673438e+00,-2.428197e-02,7.754548e-03
7.674062e+00,-2.466431e-02,7.858856e-03
7.674688e+00,-2.504636e-02,7.962706e-03
7.675313e+00,-2.542814e-02,8.066098e-03
7.675937e+00,-2.580964e-02,8.169033e-03
7.676563e+00,-2.619087e-02,8.271512e-03
7.677187e+00,-2.657181e-02,8.373536e-03
7.677812e+00,-2.695248e-02,8.475106e-03
7.678438e+00,-2.733286e-02,8.576222e-03
7.679062e+00,-2.771298e-02,8.676884e-03
7.679688e+00,-2.809281e-02,8.777095e-03
7.680313e+00,-2.847237e-02,8.876854e-03
7.680937e+00,-2.885165e-02,8.976162e-03
7.681563e+00,-2.923065e-02,9.075020e-03
7.682188e+00,-2.960938e-02,9.173429e-03
7.682812e+00,-2.998783e-02,9.271390e-03
7.683438e+00,-3.036600e-02,9.368903e-03
7.684062e+00,-3.074390e-02,9.465968e-03
7.684687e+00,-3.112152e-02,9.562588e-03
7.685313e+00,-3.149887e-02,9.658762e-03
7.685937e+00,-3.187594e-02,9.754492e-03
7.686562e+00,-3.225273e-02,9.849778e-03
7.687188e+00,-3.262925e-02,9.944620e-03
7.687812e+00,-3.300550e-02,1.003902e-02
7.688438e+00,-3.338147e-02,1.013298e-02
7.689063e+00,-3.375716e-02,1.022650e-02
7.689687e+00,-3.413258e-02,1.031957e-02
7.690313e+00,-3.450772e-02,1.041221e-02
7.690938e+00,-3.488260e-02,1.050441e-02
7.691562e+00,-3.525719e-02,1.059618e-02
7.692188e+00,-3.563151e-02,1.068750e-02
7.692812e+00,-3.600556e-02,1.077839e-02
7.693437e+00,-3.637934e-02,1.086884e-02
7.694063e+00,-3.675284e-02,1.095886e-02
7.694687e+00,-3.712607e-02,1.104845e-02
7.695312e+00,-3.749902e-02,1.113760e-02
7.695938e+00,-3.787170e-02,1.122632e-02
7.696562e+00,-3.824411e-02,1.131461e-02
7.697188e+00,-3.861624e-02,1.140246e-02
7.697813e+00,-3.898811e-02,1.148989e-02
7.698437e+00,-3.935970e-02,1.157689e-02
7.699063e+00,-3.973102e-02,1.166346e-02
7.699687e+00,-4.010206e-02,1.174960e-02
7.700312e+00,-4.047283e-02,1.183531e-02
7.700938e+00,-4.084334e-02,1.192060e-02
7.701562e+00,-4.121357e-02,1.200546e-02
7.702187e+00,-4.158353e-02,1.208990e-02
7.702813e+00,-4.195321e-02,1.217392e-02
7.703437e+00,-4.232263e-02,1.225751e-02
7.704063e+00,-4.269177e-02,1.234068e-02
7.704688e+00,-4.306065e-02,1.242342e-02
7.705312e+00,-4.342925e-02,1.250575e-02
7.705938e+00,-4.379759e-02,1.258766e-02
7.706563e+00,-4.416565e-02,1.266914e-02
7.707187e+00,-4.453344e-02,1.275021e-02
7.707813e+00,-4.490096e-02,1.283086e-02
7.708437e+00,-4.526822e-02,1.291110e-02
7.709062e+00,-4.563520e-02,1.299092e-02
7.709688e+00,-4.600191e-02,1.307032e-02
7.710312e+00,-4.636836e-02,1.314931e-02
7.710938e+00,-4.673453e-02,1.322788e-02
7.711563e+00,-4.710044e-02,1.330605e-02
7.712187e+00,-4.746607e-02,1.338380e-02
7.712813e+00,-4.783144e-02,1.346113e-02
7.713438e+00,-4.819654e-02,1.353806e-02
7.714062e+00,-4.856137e-02,1.361458e-02
7.714688e+00,-4.892594e-02,1.369069e-02
7.715312e+00,-4.929023e-02,1.376639e-02
7.715937e+00,-4.965426e-02,1.384168e-02
7.716563e+00,-5.001802e-02,1.391656e-02
7.717187e+00,-5.038151e-02,1.399104e-02
7.717812e+00,-5.074473e-02,1.406512e-02
7.718438e+00,-5.110769e-02,1.413879e-02
7.719062e+00,-5.147038e-02,1.421205e-02
7.719688e+00,-5.183280e-02,1.428492e-02
7.720313e+00,-5.219496e-02,1.435738e-02
7.720937e+00,-5.255685e-02,1.442944e-02
7.721563e+00,-5.291847e-02,1.450110e-02
7.722188e+00,-5.327983e-02,1.457236e-02
7.722812e+00,-5.364092e-02,1.464322e-02
7.723438e+00,-5.400174e-02,1.471368e-02
7.724062e+00,-5.436230e-02,1.478374e-02
7.724687e+00,-5.472259e-02,1.485341e-02
7.725313e+00,-5.508262e-02,1.492268e-02
7.725937e+00,-5.544238e-02,1.499156e-02
7.726562e+00,-5.580188e-02,1.506004e-02
7.727188e+00,-5.616111e-02,1.512813e-02
7.727812e+00,-5.652008e-02,1.519582e-02
7.728438e+00,-5.687878e-02,1.526313e-02
7.729063e+00,-5.723722e-02,1.533004e-02
7.729687e+00,-5.759540e-02,1.539656e-02
7.730313e+00,-5.795331e-02,1.546269e-02
7.730937e+00,-5.831095e-02,1.552843e-02
7.731562e+00,-5.866833e-02,1.559379e-02
7.732188e+00,-5.902545e-02,1.565876e-02
7.732812e+00,-5.938231e-02,1.572334e-02
7.733437e+00,-5.973890e-02,1.578753e-02
7.734063e+00,-6.009523e-02,1.585134e-02
7.734687e+00,-6.045129e-02,1.591476e-02
7.735313e+00,-6.080710e-02,1.597780e-02
7.735938e+00,-6.116264e-02,1.604046e-02
7.736562e+00,-6.151792e-02,1.610273e-02
7.737188e+00,-6.187293e-02,1.616463e-02
7.737813e+00,-6.222768e-02,1.622614e-02
7.738437e+00,-6.258218e-02,1.628728e-02
7.739063e+00,-6.293640e-02,1.634803e-02
7.739687e+00,-6.329037e-02,1.640841e-02
7.740312e+00,-6.364408e-02,1.646840e-02
7.740938e+00,-6.399752e-02,1.652802e-02
7.741562e+00,-6.435071e-02,1.658727e-02
7.742188e+00,-6.470363e-02,1.664614e-02
7.742813e+00,-6.505629e-02,1.670463e-02
7.743437e+00,-6.540869e-02,1.676276e-02
7.744063e+00,-6.576084e-02,1.682050e-02
7.744688e+00,-6.611272e-02,1.687788e-02
7.745312e+00,-6.646434e-02,1.693488e-02
7.745938e+00,-6.681570e-02,1.699152e-02
7.746562e+00,-6.716680e-02,1.704778e-02
7.747187e+00,-6.751764e-02,1.710368e-02
7.747813e+00,-6.786822e-02,1.715920e-02
7.748437e+00,-6.821854e-02,1.721436e-02
7.749062e+00,-6.856860e-02,1.726915e-02
7.749688e+00,-6.891841e-02,1.732357e-02
7.750312e+00,-6.926795e-02,1.737763e-02
7.750938e+00,-6.961724e-02,1.743132e-02
7.751563e+00,-6.996627e-02,1.748465e-02
7.752187e+00,-7.031504e-02,1.753762e-02
7.752813e+00,-7.066355e-02,1.759022e-02
7.753438e+00,-7.101180e-02,1.764247e-02
7.754062e+00,-7.135980e-02,1.769435e-02
7.754688e+00,-7.170754e-02,1.774587e-02
7.755312e+00,-7.205502e-02,1.779703e-02
7.755937e+00,-7.240224e-02,1.784783e-02
7.756563e+00,-7.274921e-02,1.789827e-02
7.757187e+00,-7.309592e-02,1.794836e-02
7.757812e+00,-7.344237e-02,1.799809e-02
7.758438e+00,-7.378856e-02,1.804746e-02
7.759062e+00,-7.413450e-02,1.809648e-02
7.759688e+00,-7.448019e-02,1.814514e-02
7.760313e+00,-7.482561e-02,1.819345e-02
7.760937e+00,-7.517078e-02,1.824141e-02
7.761563e+00,-7.551570e-02,1.828901e-02
7.762187e+00,-7.586036e-02,1.833626e-02
7.762812e+00,-7.620476e-02,1.838317e-02
7.763438e+00,-7.654891e-02,1.842972e-02
7.764062e+00,-7.689280e-02,1.847592e-02
7.764687e+00,-7.723644e-02,1.852177e-02
7.765313e+00,-7.757983e-02,1.856728e-02
7.765937e+00,-7.792296e-02,1.861244e-02
7.766563e+00,-7.826583e-02,1.865725e-02
7.767188e+00,-7.860845e-02,1.870171e-02
7.767812e+00,-7.895082e-02,1.874583e-02
7.768438e+00,-7.929293e-02,1.878961e-02
7.769063e+00,-7.963479e-02,1.883304e-02
7.769687e+00,-7.997639e-02,1.887613e-02
7.770313e+00,-8.031774e-02,1.891888e-02
7.770937e+00,-8.065884e-02,1.896129e-02
7.771562e+00,-8.099969e-02,1.900335e-02
7.772188e+00,-8.134028e-02,1.904508e-02
7.772812e+00,-8.168062e-02,1.908646e-02
7.773438e+00,-8.202070e-02,1.912751e-02
7.774063e+00,-8.236054e-02,1.916822e-02
7.774687e+00,-8.270012e-02,1.920859e-02
7.775313e+00,-8.303945e-02,1.924862e-02
7.775938e+00,-8.337853e-02,1.928832e-02
7.776562e+00,-8.371735e-02,1.932768e-02
7.777188e+00,-8.405593e-02,1.936671e-02
7.777812e+00,-8.439425e-02,1.940541e-02
7.778437e+00,-8.473232e-02,1.944377e-02
7.779063e+00,-8.507015e-02,1.948180e-02
7.779687e+00,-8.540772e-02,1.951950e-02
7.780312e+00,-8.574503e-02,1.955687e-02
7.780938e+00,-8.608210e-02,1.959390e-02
7.781562e+00,-8.641892e-02,1.963061e-02
7.782188e+00,-8.675549e-02,1.966699e-02
7.782813e+00,-8.709181e-02,1.970304e-02
7.783437e+00,-8.742788e-02,1.973876e-02
7.784063e+00,-8.776369e-02,1.977416e-02
7.784688e+00,-8.809926e-02,1.980923e-02
7.785312e+00,-8.843458e-02,1.984397e-02
7.785938e+00,-8.876965e-02,1.987839e-02
7.786562e+00,-8.910447e-02,1.991249e-02
7.787187e+00,-8.943905e-02,1.994626e-02
7.787813e+00,-8.977337e-02,1.997971e-02
7.788437e+00,-9.010745e-02,2.001283e-02
7.789062e+00,-9.044127e-02,2.004564e-02
7.789688e+00,-9.077485e-02,2.007812e-02
7.790312e+00,-9.110818e-02,2.011029e-02
7.790938e+00,-9.144127e-02,2.014213e-02
7.791563e+00,-9.177410e-02,2.017366e-02
7.792187e+00,-9.210669e-02,2.020486e-02
7.792813e+00,-9.243903e-02,2.023576e-02
7.793437e+00,-9.277112e-02,2.026633e-02
7.794062e+00,-9.310297e-02,2.029659e-02
7.794688e+00,-9.343457e-02,2.032653e-02
7.795312e+00,-9.376592e-02,2.035616e-02
7.795937e+00,-9.409703e-02,2.038547e-02
7.796563e+00,-9.442789e-02,2.041447e-02
7.797187e+00,-9.475850e-02,2.044316e-02
7.797813e+00,-9.508887e-02,2.047153e-02
7.798438e+00,-9.541899e-02,2.049960e-02
7.799062e+00,-9.574887e-02,2.052735e-02
7.799688e+00,-9.607850e-02,2.055479e-02
7.800313e+00,-9.640789e-02,2.058193e-02
7.800937e+00,-9.673703e-02,2.060875e-02
7.801563e+00,-9.706593e-02,2.063527e-02
7.802187e+00,-9.739458e-02,2.066147e-02
7.802812e+00,-9.772299e-02,2.068738e-02
7.803438e+00,-9.805115e-02,2.071297e-02
7.804062e+00,-9.837907e-02,2.073826e-02
7.804688e+00,-9.870674e-02,2.076324e-02
7.805313e+00,-9.903417e-02,2.078792e-02
7.805937e+00,-9.936136e-02,2.081230e-02
7.806563e+00,-9.968830e-02,2.083637e-02
7.807188e+00,-1.000150e-01,2.086015e-02
7.807812e+00,-1.003415e-01,2.088361e-02
7.808438e+00,-1.006677e-01,2.090678e-02
7.809062e+00,-1.009936e-01,2.092965e-02
7.809687e+00,-1.013194e-01,2.095222e-02
7.810313e+00,-1.016449e-01,2.097448e-02
7.810937e+00,-1.019701e-01,2.099645e-02
7.811562e+00,-1.022951e-01,2.101812e-02
7.812188e+00,-1.026199e-01,2.103950e-02
7.812812e+00,-1.029444e-01,2.106058e-02
7.813438e+00,-1.032687e-01,2.108136e-02
7.814063e+00,-1.035927e-01,2.110184e-02
7.814687e+00,-1.039165e-01,2.112203e-02
7.815313e+00,-1.042400e-01,2.114193e-02
7.815938e+00,-1.045634e-01,2.116153e-02
7.816562e+00,-1.048864e-01,2.118084e-02
7.817188e+00,-1.052093e-01,2.119985e-02
7.817812e+00,-1.055319e-01,2.121858e-02
7.818437e+00,-1.058542e-01,2.123701e-02
7.819063e+00,-1.061763e-01,2.125515e-02
7.819687e+00,-1.064982e-01,2.127300e-02
7.820312e+00,-1.068198e-01,2.129057e-02
7.820938e+00,-1.071412e-01,2.130784e-02
7.821562e+00,-1.074624e-01,2.132482e-02
7.822188e+00,-1.077833e-01,2.134152e-02
7.822813e+00,-1.081040e-01,2.135793e-02
7.823437e+00,-1.084244e-01,2.137406e-02
7.824063e+00,-1.087446e-01,2.138989e-02
7.824687e+00,-1.090645e-01,2.140545e-02
7.825312e+00,-1.093843e-01,2.142071e-02
7.825938e+00,-1.097037e-01,2.143570e-02
7.826562e+00,-1.100230e-01,2.145040e-02
7.827187e+00,-1.103420e-01,2.146481e-02
7.827813e+00,-1.106608e-01,2.147895e-02
7.828437e+00,-1.109793e-01,2.149280e-02
7.829063e+00,-1.112976e-01,2.150637e-02
7.829688e+00,-1.116157e-01,2.151966e-02
7.830312e+00,-1.119335e-01,2.153267e-02
7.830938e+00,-1.122511e-01,2.154540e-02
7.831563e+00,-1.125684e-01,2.155785e-02
7.832187e+00,-1.128855e-01,2.157003e-02
7.832813e+00,-1.132024e-01,2.158192e-02
7.833437e+00,-1.135190e-01,2.159354e-02
7.834062e+00,-1.138355e-01,2.160488e-02
7.834688e+00,-1.141516e-01,2.161595e-02
7.835312e+00,-1.144676e-01,2.162674e-02
7.835938e+00,-1.147833e-01,2.163725e-02
7.836563e+00,-1.150987e-01,2.164749e-02
7.837187e+00,-1.154140e-01,2.165746e-02
7.837813e+00,-1.157290e-01,2.166715e-02
7.838438e+00,-1.160437e-01,2.167657e-02
7.839062e+00,-1.163582e-01,2.168572e-02
7.839688e+00,-1.166725e-01,2.169459e-02
7.840312e+00,-1.169866e-01,2.170320e-02
7.840937e+00,-1.173004e-01,2.171153e-02
7.841563e+00,-1.176140e-01,2.171960e-02
7.842187e+00,-1.179274e-01,2.172739e-02
7.842812e+00,-1.182405e-01,2.173492e-02
7.843438e+00,-1.185534e-01,2.174217e-02
7.844062e+00,-1.188661e-01,2.174916e-02
7.844688e+00,-1.191785e-01,2.175589e-02
7.845313e+00,-1.194907e-01,2.176234e-02
7.845937e+00,-1.198026e-01,2.176853e-02
7.846563e+00,-1.201144e-01,2.177445e-02
7.847188e+00,-1.204259e-01,2.178011e-02
7.847812e+00,-1.207371e-01,2.178550e-02
7.848438e+00,-1.210482e-01,2.179063e-02
7.849062e+00,-1.213590e-01,2.179550e-02
7.849687e+00,-1.216696e-01,2.180010e-02
7.850313e+00,-1.219799e-01,2.180444e-02
7.850937e+00,-1.222900e-01,2.180852e-02
7.851562e+00,-1.225999e-01,2.181233e-02
7.852188e+00,-1.229096e-01,2.181589e-02
7.852812e+00,-1.232190e-01,2.181918e-02
7.853438e+00,-1.235282e-01,2.182222e-02
7.854063e+00,-1.238371e-01,2.182499e-02
7.854687e+00,-1.241459e-01,2.182751e-02
7.855313e+00,-1.244544e-01,2.182976e-02
7.855937e+00,-1.247626e-01,2.183176e-02
7.856562e+00,-1.250707e-01,2.183350e-02
7.857188e+00,-1.253785e-01,2.183499e-02
7.857812e+00,-1.256861e-01,2.183622e-02
7.858437e+00,-1.259935e-01,2.183719e-02
7.859063e+00,-1.263006e-01,2.183791e-02
7.859687e+00,-1.266075e-01,2.183837e-02
7.860313e+00,-1.269142e-01,2.183857e-02
7.860938e+00,-1.272206e-01,2.183853e-02
7.861562e+00,-1.275269e-01,2.183823e-02
7.862188e+00,-1.278328e-01,2.183767e-02
7.862813e+00,-1.281386e-01,2.183687e-02
7.863437e+00,-1.284442e-01,2.183581e-02
7.864063e+00,-1.287495e-01,2.183450e-02
7.864687e+00,-1.290546e-01,2.183294e-02
7.865312e+00,-1.293594e-01,2.183113e-02
7.865938e+00,-1.296641e-01,2.182907e-02
7.866562e+00,-1.299685e-01,2.182676e-02
7.867188e+00,-1.302727e-01,2.182420e-02
7.867813e+00,-1.305766e-01,2.182139e-02
7.868437e+00,-1.308803e-01,2.181833e-02
7.869063e+00,-1.311839e-01,2.181503e-02
7.869688e+00,-1.314871e-01,2.181148e-02
7.870312e+00,-1.317902e-01,2.180768e-02
7.870938e+00,-1.320930e-01,2.180363e-02
7.871562e+00,-1.323957e-01,2.179934e-02
7.872187e+00,-1.326980e-01,2.179480e-02
7.872813e+00,-1.330002e-01,2.179002e-02
7.873437e+00,-1.333021e-01,2.178500e-02
7.874062e+00,-1.336039e-01,2.177973e-02
7.874688e+00,-1.339053e-01,2.177421e-02
7.875312e+00,-1.342066e-01,2.176846e-02
7.875938e+00,-1.345077e-01,2.176246e-02
7.876563e+00,-1.348085e-01,2.175622e-02
7.877187e+00,-1.351091e-01,2.174973e-02
7.877813e+00,-1.354095e-01,2.174301e-02
7.878438e+00,-1.357096e-01,2.173604e-02
7.879062e+00,-1.360096e-01,2.172884e-02
7.879688e+00,-1.363093e-01,2.172139e-02
7.880312e+00,-1.366088e-01,2.171371e-02
7.880937e+00,-1.369080e-01,2.170578e-02
7.881563e+00,-1.372071e-01,2.169762e-02
7.882187e+00,-1.375059e-01,2.168922e-02
7.882812e+00,-1.378045e-01,2.168058e-02
7.883438e+00,-1.381029e-01,2.167170e-02
7.884062e+00,-1.384011e-01,2.166259e-02
7.884688e+00,-1.386990e-01,2.165324e-02
7.885313e+00,-1.389968e-01,2.164365e-02
7.885937e+00,-1.392943e-01,2.163383e-02
7.886563e+00,-1.395916e-01,2.162377e-02
7.887187e+00,-1.398886e-01,2.161348e-02
7.887812e+00,-1.401855e-01,2.160295e-02
7.888438e+00,-1.404821e-01,2.159219e-02
7.889062e+00,-1.407785e-01,2.158120e-02
7.889687e+00,-1.410747e-01,2.156997e-02
7.890313e+00,-1.413707e-01,2.155851e-02
7.890937e+00,-1.416665e-01,2.154682e-02
7.891563e+00,-1.419620e-01,2.153490e-02
7.892188e+00,-1.422573e-01,2.152274e-02
7.892812e+00,-1.425525e-01,2.151035e-02
7.893438e+00,-1.428473e-01,2.149774e-02
7.894063e+00,-1.431420e-01,2.148489e-02
7.894687e+00,-1.434365e-01,2.147181e-02
7.895313e+00,-1.437307e-01,2.145850e-02
7.895937e+00,-1.440247e-01,2.144497e-02
7.896562e+00,-1.443186e-01,2.143120e-02
7.897188e+00,-1.446121e-01,2.141721e-02
7.897812e+00,-1.449055e-01,2.140299e-02
7.898438e+00,-1.451987e-01,2.138854e-02
7.899063e+00,-1.454916e-01,2.137387e-02
7.899687e+00,-1.457844e-01,2.135896e-02
7.900313e+00,-1.460769e-01,2.134383e-02
7.900938e+00,-1.463692e-01,2.132848e-02
7.901562e+00,-1.466613e-01,2.131290e-02
7.902188e+00,-1.469531e-01,2.129709e-02
7.902812e+00,-1.472448e-01,2.128106e-02
7.903437e+00,-1.475362e-01,2.126481e-02
7.904063e+00,-1.478275e-01,2.124833e-02
7.904687e+00,-1.481185e-01,2.123163e-02
7.905312e+00,-1.484093e-01,2.121470e-02
7.905938e+00,-1.486999e-01,2.119755e-02
7.906562e+00,-1.489903e-01,2.118018e-02
7.907188e+00,-1.492805e-01,2.116259e-02
7.907813e+00,-1.495704e-01,2.114478e-02
7.908437e+00,-1.498602e-01,2.112674e-02
7.909063e+00,-1.501497e-01,2.110848e-02
7.909688e+00,-1.504390e-01,2.109000e-02
7.910312e+00,-1.507281e-01,2.107130e-02
7.910938e+00,-1.510170e-01,2.105239e-02
7.911562e+00,-1.513057e-01,2.103325e-02
7.912187e+00,-1.515942e-01,2.101389e-02
7.912813e+00,-1.518825e-01,2.099431e-02
7.913437e+00,-1.521705e-01,2.097452e-02
7.914062e+00,-1.524584e-01,2.095450e-02
7.914688e+00,-1.527460e-01,2.093427e-02
7.915312e+00,-1.530334e-01,2.091382e-02
7.915938e+00,-1.533207e-01,2.089316e-02
7.916563e+00,-1.536077e-01,2.087227e-02
7.917187e+00,-1.538945e-01,2.085117e-02
7.917813e+00,-1.541811e-01,2.082986e-02
7.918437e+00,-1.544674e-01,2.080833e-02
7.919062e+00,-1.547536e-01,2.078658e-02
7.919688e+00,-1.550396e-01,2.076462e-02
7.920312e+00,-1.553254e-01,2.074244e-02
7.920937e+00,-1.556109e-01,2.072005e-02
7.921563e+00,-1.558963e-01,2.069744e-02
7.922187e+00,-1.561814e-01,2.067463e-02
7.922813e+00,-1.564663e-01,2.065159e-02
7.923438e+00,-1.567511e-01,2.062835e-02
7.924062e+00,-1.570356e-01,2.060489e-02
7.924688e+00,-1.573199e-01,2.058122e-02
7.925313e+00,-1.576040e-01,2.055733e-02
7.925937e+00,-1.578879e-01,2.053324e-02
7.926563e+00,-1.581716e-01,2.050893e-02
7.927187e+00,-1.584551e-01,2.048441e-02
7.927812e+00,-1.587384e-01,2.045968e-02
7.928438e+00,-1.590215e-01,2.043474e-02
7.929062e+00,-1.593044e-01,2.040959e-02
7.929688e+00,-1.595870e-01,2.038423e-02
7.930313e+00,-1.598695e-01,2.035866e-02
7.930937e+00,-1.601518e-01,2.033288e-02
7.931563e+00,-1.604338e-01,2.030690e-02
7.932188e+00,-1.607157e-01,2.028070e-02
7.932812e+00,-1.609974e-01,2.025429e-02
7.933438e+00,-1.612788e-01,2.022768e-02
7.934062e+00,-1.615601e-01,2.020086e-02
7.934687e+00,-1.618411e-01,2.017383e-02
7.935313e+00,-1.621220e-01,2.014660e-02
7.935937e+00,-1.624026e-01,2.011915e-02
7.936562e+00,-1.626831e-01,2.009150e-02
7.937188e+00,-1.629633e-01,2.006365e-02
7.937812e+00,-1.632433e-01,2.003559e-02
7.938438e+00,-1.635232e-01,2.000732e-02
7.939063e+00,-1.638028e-01,1.997884e-02
7.939687e+00,-1.640823e-01,1.995017e-02
7.940313e+00,-1.643615e-01,1.992128e-02
7.940938e+00,-1.646406e-01,1.989220e-02
7.941562e+00,-1.649194e-01,1.986290e-02
7.942188e+00,-1.651980e-01,1.983341e-02
7.942812e+00,-1.654765e-01,1.980371e-02
7.943437e+00,-1.657547e-01,1.977380e-02
7.944063e+00,-1.660328e-01,1.974370e-02
7.944687e+00,-1.663106e-01,1.971339e-02
7.945312e+00,-1.665883e-01,1.968287e-02
7.945938e+00,-1.668657e-01,1.965216e-02
7.946562e+00,-1.671430e-01,1.962124e-02
7.947188e+00,-1.674200e-01,1.959012e-02
7.947813e+00,-1.676969e-01,1.955880e-02
7.948437e+00,-1.679736e-01,1.952728e-02
7.949063e+00,-1.682500e-01,1.949556e-02
7.949687e+00,-1.685263e-01,1.946363e-02
7.950312e+00,-1.688024e-01,1.943151e-02
7.950938e+00,-1.690783e-01,1.939919e-02
7.951562e+00,-1.693539e-01,1.936666e-02
7.952187e+00,-1.696294e-01,1.933394e-02
7.952813e+00,-1.699047e-01,1.930101e-02
7.953437e+00,-1.701798e-01,1.926789e-02
7.954063e+00,-1.704547e-01,1.923457e-02
7.954688e+00,-1.707294e-01,1.920105e-02
7.955312e+00,-1.710040e-01,1.916733e-02
7.955938e+00,-1.712783e-01,1.913341e-02
7.956563e+00,-1.715524e-01,1.909930e-02
7.957187e+00,-1.718264e-01,1.906498e-02
7.957813e+00,-1.721001e-01,1.903047e-02
7.958437e+00,-1.723736e-01,1.899576e-02
7.959062e+00,-1.726470e-01,1.896086e-02
7.959688e+00,-1.729202e-01,1.892576e-02
7.960312e+00,-1.731931e-01,1.889046e-02
7.960938e+00,-1.734659e-01,1.885497e-02
7.961563e+00,-1.737385e-01,1.881927e-02
7.962187e+00,-1.740109e-01,1.878339e-02
7.962813e+00,-1.742831e-01,1.874731e-02
7.963438e+00,-1.745551e-01,1.871103e-02
7.964062e+00,-1.748270e-01,1.867456e-02
7.964688e+00,-1.750986e-01,1.863789e-02
7.965312e+00,-1.753701e-01,1.860103e-02
7.965937e+00,-1.756413e-01,1.856397e-02
7.966563e+00,-1.759124e-01,1.852672e-02
7.967187e+00,-1.761833e-01,1.848928e-02
7.967812e+00,-1.764540e-01,1.845164e-02
7.968438e+00,-1.767245e-01,1.841380e-02
7.969062e+00,-1.769948e-01,1.837578e-02
7.969688e+00,-1.772649e-01,1.833756e-02
7.970313e+00,-1.775349e-01,1.829915e-02
7.970937e+00,-1.778046e-01,1.826055e-02
7.971563e+00,-1.780742e-01,1.822175e-02
7.972188e+00,-1.783436e-01,1.818276e-02
7.972812e+00,-1.786128e-01,1.814358e-02
7.973438e+00,-1.788818e-01,1.810421e-02
7.974062e+00,-1.791506e-01,1.806464e-02
7.974687e+00,-1.794192e-01,1.802489e-02
7.975313e+00,-1.796877e-01,1.798494e-02
7.975937e+00,-1.799559e-01,1.794480e-02
7.976562e+00,-1.802240e-01,1.790447e-02
7.977188e+00,-1.804919e-01,1.786395e-02
7.977812e+00,-1.807596e-01,1.782324e-02
7.978438e+00,-1.810272e-01,1.778234e-02
7.979063e+00,-1.812945e-01,1.774125e-02
7.979687e+00,-1.815617e-01,1.769997e-02
7.980313e+00,-1.818286e-01,1.765850e-02
7.980937e+00,-1.820954e-01,1.761685e-02
7.981562e+00,-1.823620e-01,1.757500e-02
7.982188e+00,-1.826285e-01,1.753296e-02
7.982812e+00,-1.828947e-01,1.749074e-02
7.983437e+00,-1.831608e-01,1.744832e-02
7.984063e+00,-1.834267e-01,1.740572e-02
7.984687e+00,-1.836924e-01,1.736293e-02
7.985313e+00,-1.839579e-01,1.731995e-02
7.985938e+00,-1.842233e-01,1.727678e-02
7.986562e+00,-1.844884e-01,1.723343e-02
7.987188e+00,-1.847534e-01,1.718988e-02
7.987813e+00,-1.850182e-01,1.714615e-02
7.988437e+00,-1.852828e-01,1.710224e-02
7.989063e+00,-1.855473e-01,1.705813e-02
7.989687e+00,-1.858115e-01,1.701384e-02
7.990312e+00,-1.860756e-01,1.696937e-02
7.990938e+00,-1.863395e-01,1.692470e-02
7.991562e+00,-1.866033e-01,1.687985e-02
7.992188e+00,-1.868668e-01,1.683482e-02
7.992813e+00,-1.871302e-01,1.678960e-02
7.993437e+00,-1.873934e-01,1.674419e-02
7.994063e+00,-1.876564e-01,1.669859e-02
7.994688e+00,-1.879193e-01,1.665282e-02
7.995312e+00,-1.881819e-01,1.660685e-02
7.995938e+00,-1.884444e-01,1.656070e-02
7.996562e+00,-1.887068e-01,1.651437e-02
7.997187e+00,-1.889689e-01,1.646785e-02
7.997813e+00,-1.892309e-01,1.642115e-02
7.998437e+00,-1.894927e-01,1.637426e-02
7.999062e+00,-1.897543e-01,1.632719e-02
7.999688e+00,-1.900157e-01,1.627993e-02


==> results_2_0.00125.dat <==
t,CD,CL1,CL2
0.000000e+00,-0.000000e+00,-0.000000e+00,-0.000000e+00
1.250000e-03,1.414497e-01,-2.302294e-04,2.145603e-04
2.500000e-03,1.449671e-01,-2.332081e-04,2.114938e-04
3.750000e-03,1.476749e-01,-2.329057e-04,2.087393e-04
5.000000e-03,1.499535e-01,-2.321180e-04,2.065774e-04
6.250000e-03,1.519667e-01,-2.314207e-04,2.047007e-04
7.500000e-03,1.537947e-01,-2.309025e-04,2.030099e-04
8.750000e-03,1.554843e-01,-2.305553e-04,2.014513e-04
1.000000e-02,1.570650e-01,-2.303480e-04,1.999961e-04
1.125000e-02,1.585573e-01,-2.302474e-04,1.986268e-04
1.250000e-02,1.599759e-01,-2.302253e-04,1.973312e-04
1.375000e-02,1.613317e-01,-2.302598e-04,1.961002e-04
1.500000e-02,1.626331e-01,-2.303344e-04,1.949263e-04
1.625000e-02,1.638870e-01,-2.304371e-04,1.938034e-04
1.750000e-02,1.650986e-01,-2.305590e-04,1.927262e-04
1.875000e-02,1.662726e-01,-2.306934e-04,1.916899e-04
2.000000e-02,1.674126e-01,-2.308357e-04,1.906906e-04
2.125000e-02,1.685217e-01,-2.309822e-04,1.897247e-04
2.250000e-02,1.696028e-01,-2.311302e-04,1.887891e-04
2.375000e-02,1.706579e-01,-2.312778e-04,1.878811e-04
2.500000e-02,1.716893e-01,-2.314234e-04,1.869982e-04
2.625000e-02,1.726986e-01,-2.315658e-04,1.861382e-04
2.750000e-02,1.736874e-01,-2.317042e-04,1.852992e-04
2.875000e-02,1.746572e-01,-2.318380e-04,1.844796e-04
3.000000e-02,1.756090e-01,-2.319667e-04,1.836778e-04
3.125000e-02,1.765441e-01,-2.320899e-04,1.828925e-04
3.250000e-02,1.774634e-01,-2.322073e-04,1.821224e-04
3.375000e-02,1.783679e-01,-2.323188e-04,1.813664e-04
3.500000e-02,1.792583e-01,-2.324243e-04,1.806236e-04
3.625000e-02,1.801354e-01,-2.325237e-04,1.798931e-04
3.750000e-02,1.809999e-01,-2.326169e-04,1.791740e-04
3.875000e-02,1.818524e-01,-2.327040e-04,1.784656e-04
4.000000e-02,1.826935e-01,-2.327849e-04,1.777673e-04
4.125000e-02,1.835237e-01,-2.328597e-04,1.770783e-04
4.250000e-02,1.843436e-01,-2.329284e-04,1.763983e-04
4.375000e-02,1.851535e-01,-2.329912e-04,1.757265e-04
4.500000e-02,1.859539e-01,-2.330479e-04,1.750627e-04
4.625000e-02,1.867452e-01,-2.330988e-04,1.744063e-04
4.750000e-02,1.875277e-01,-2.331439e-04,1.737569e-04
4.875000e-02,1.883018e-01,-2.331833e-04,1.731142e-04
5.000000e-02,1.890679e-01,-2.332169e-04,1.724777e-04
5.125000e-02,1.898262e-01,-2.332450e-04,1.718473e-04
5.250000e-02,1.905770e-01,-2.332676e-04,1.712225e-04
5.375000e-02,1.913206e-01,-2.332847e-04,1.706031e-04
5.500000e-02,1.920572e-01,-2.332965e-04,1.699889e-04
5.625000e-02,1.927871e-01,-2.333029e-04,1.693795e-04
5.750000e-02,1.935105e-01,-2.333042e-04,1.687748e-04
5.875000e-02,1.942275e-01,-2.333002e-04,1.681745e-04
6.000000e-02,1.949385e-01,-2.332912e-04,1.675784e-04
6.125000e-02,1.956436e-01,-2.332772e-04,1.669864e-04
6.250000e-02,1.963430e-01,-2.332582e-04,1.663982e-04
6.375000e-02,1.970368e-01,-2.332343e-04,1.658137e-04
6.500000e-02,1.977253e-01,-2.332055e-04,1.652327e-04
6.625000e-02,1.984085e-01,-2.331720e-04,1.646550e-04
6.750000e-02,1.990866e-01,-2.331337e-04,1.640806e-04
6.875000e-02,1.997598e-01,-2.330908e-04,1.635092e-04
7.000000e-02,2.004282e-01,-2.330432e-04,1.629407e-04
7.125000e-02,2.010920e-01,-2.329911e-04,1.623751e-04
7.250000e-02,2.017512e-01,-2.329344e-04,1.618121e-04
7.375000e-02,2.024059e-01,-2.328732e-04,1.612516e-04
7.500000e-02,2.030564e-01,-2.328076e-04,1.606936e-04
7.625000e-02,2.037026e-01,-2.327376e-04,1.601380e-04
7.750000e-02,2.043448e-01,-2.326632e-04,1.595846e-04
7.875000e-02,2.049830e-01,-2.325845e-04,1.590333e-04
8.000000e-02,2.056172e-01,-2.325015e-04,1.584840e-04
8.125000e-02,2.062477e-01,-2.324142e-04,1.579367e-04
8.250000e-02,2.068745e-01,-2.323227e-04,1.573913e-04
8.375000e-02,2.074976e-01,-2.322270e-04,1.568476e-04
8.500000e-02,2.081172e-01,-2.321272e-04,1.563056e-04
8.625000e-02,2.087333e-01,-2.320232e-04,1.557652e-04
8.750000e-02,2.093460e-01,-2.319151e-04,1.552263e-04
8.875000e-02,2.099554e-01,-2.318029e-04,1.546889e-04
9.000000e-02,2.105616e-01,-2.316866e-04,1.541529e-04
9.125000e-02,2.111646e-01,-2.315663e-04,1.536182e-04
9.250000e-02,2.117645e-01,-2.314420e-04,1.530848e-04
9.375000e-02,2.123613e-01,-2.313137e-04,1.525525e-04
9.500000e-02,2.129552e-01,-2.311814e-04,1.520213e-04
9.625000e-02,2.135462e-01,-2.310451e-04,1.514912e-04
9.750000e-02,2.141343e-01,-2.309049e-04,1.509621e-04
9.875000e-02,2.147196e-01,-2.307608e-04,1.504339e-04
1.000000e-01,2.153022e-01,-2.306127e-04,1.499066e-04
1.012500e-01,2.158821e-01,-2.304607e-04,1.493801e-04
1.025000e-01,2.164593e-01,-2.303048e-04,1.488543e-04
1.037500e-01,2.170340e-01,-2.301451e-04,1.483293e-04
1.050000e-01,2.176061e-01,-2.299814e-04,1.478049e-04
1.062500e-01,2.181758e-01,-2.298139e-04,1.472811e-04
1.075000e-01,2.187430e-01,-2.296426e-04,1.467579e-04
1.087500e-01,2.193078e-01,-2.294674e-04,1.462352e-04
1.100000e-01,2.198703e-01,-2.292883e-04,1.457129e-04
1.112500e-01,2.204304e-01,-2.291054e-04,1.451910e-04
1.125000e-01,2.209883e-01,-2.289187e-04,1.446695e-04
1.137500e-01,2.215440e-01,-2.287281e-04,1.441483e-04
1.150000e-01,2.220975e-01,-2.285338e-04,1.436274e-04
1.162500e-01,2.226488e-01,-2.283355e-04,1.431067e-04
1.175000e-01,2.231981e-01,-2.281335e-04,1.425861e-04
1.187500e-01,2.237452e-01,-2.279276e-04,1.420657e-04
1.200000e-01,2.242904e-01,-2.277180e-04,1.415454e-04
1.212500e-01,2.248335e-01,-2.275044e-04,1.410252e-04
1.225000e-01,2.253746e-01,-2.272871e-04,1.405049e-04
1.237500e-01,2.259139e-01,-2.270659e-04,1.399847e-04
1.250000e-01,2.264512e-01,-2.268409e-04,1.394643e-04
1.262500e-01,2.269867e-01,-2.266121e-04,1.389439e-04
1.275000e-01,2.275203e-01,-2.263794e-04,1.384233e-04
1.287500e-01,2.280521e-01,-2.261429e-04,1.379025e-04
1.300000e-01,2.285822e-01,-2.259026e-04,1.373815e-04
1.312500e-01,2.291105e-01,-2.256584e-04,1.368602e-04
1.325000e-01,2.296371e-01,-2.254103e-04,1.363386e-04
1.337500e-01,2.301620e-01,-2.251583e-04,1.358167e-04
1.350000e-01,2.306852e-01,-2.249025e-04,1.352944e-04
1.362500e-01,2.312068e-01,-2.246428e-04,1.347717e-04
1.375000e-01,2.317268e-01,-2.243792e-04,1.342486e-04
1.387500e-01,2.322452e-01,-2.241117e-04,1.337250e-04
1.400000e-01,2.327620e-01,-2.238403e-04,1.332008e-04
1.412500e-01,2.332773e-01,-2.235650e-04,1.326761e-04
1.425000e-01,2.337911e-01,-2.232857e-04,1.321509e-04
1.437500e-01,2.343034e-01,-2.230025e-04,1.316250e-04
1.450000e-01,2.348143e-01,-2.227154e-04,1.310984e-04
1.462500e-01,2.353237e-01,-2.224243e-04,1.305712e-04
1.475000e-01,2.358317e-01,-2.221292e-04,1.300433e-04
1.487500e-01,2.363383e-01,-2.218301e-04,1.295145e-04
1.500000e-01,2.368436e-01,-2.215270e-04,1.289850e-04
1.512500e-01,2.373474e-01,-2.212199e-04,1.284547e-04
1.525000e-01,2.378500e-01,-2.209087e-04,1.279236e-04
1.537500e-01,2.383512e-01,-2.205935e-04,1.273915e-04
1.550000e-01,2.388512e-01,-2.202743e-04,1.268585e-04
1.562500e-01,2.393499e-01,-2.199509e-04,1.263246e-04
1.575000e-01,2.398473e-01,-2.196235e-04,1.257897e-04
1.587500e-01,2.403435e-01,-2.192920e-04,1.252538e-04
1.600000e-01,2.408385e-01,-2.189563e-04,1.247168e-04
1.612500e-01,2.413323e-01,-2.186165e-04,1.241788e-04
1.625000e-01,2.418250e-01,-2.182725e-04,1.236396e-04
1.637500e-01,2.423164e-01,-2.179243e-04,1.230993e-04
1.650000e-01,2.428068e-01,-2.175720e-04,1.225579e-04
1.662500e-01,2.432960e-01,-2.172154e-04,1.220152e-04
1.675000e-01,2.437841e-01,-2.168546e-04,1.214713e-04
1.687500e-01,2.442712e-01,-2.164895e-04,1.209261e-04
1.700000e-01,2.447571e-01,-2.161202e-04,1.203797e-04
1.712500e-01,2.452420e-01,-2.157465e-04,1.198319e-04
1.725000e-01,2.457259e-01,-2.153686e-04,1.192827e-04
1.737500e-01,2.462088e-01,-2.149863e-04,1.187322e-04
1.750000e-01,2.466906e-01,-2.145996e-04,1.181802e-04
1.762500e-01,2.471715e-01,-2.142086e-04,1.176268e-04
1.775000e-01,2.476514e-01,-2.138132e-04,1.170719e-04
1.787500e-01,2.481303e-01,-2.134133e-04,1.165155e-04
1.800000e-01,2.486083e-01,-2.130090e-04,1.159576e-04
1.812500e-01,2.490854e-01,-2.126002e-04,1.153981e-04
1.825000e-01,2.495616e-01,-2.121869e-04,1.148370e-04
1.837500e-01,2.500368e-01,-2.117692e-04,1.142743e-04
1.850000e-01,2.505112e-01,-2.113468e-04,1.137098e-04
1.862500e-01,2.509847e-01,-2.109199e-04,1.131438e-04
1.875000e-01,2.514574e-01,-2.104885e-04,1.125759e-04
1.887500e-01,2.519292e-01,-2.100524e-04,1.120064e-04
1.900000e-01,2.524002e-01,-2.096117e-04,1.114350e-04
1.912500e-01,2.528704e-01,-2.091663e-04,1.108619e-04
1.925000e-01,2.533398e-01,-2.087162e-04,1.102868e-04
1.937500e-01,2.538084e-01,-2.082614e-04,1.097100e-04
1.950000e-01,2.542762e-01,-2.078019e-04,1.091312e-04
1.962500e-01,2.547433e-01,-2.073376e-04,1.085505e-04
1.975000e-01,2.552096e-01,-2.068685e-04,1.079678e-04
1.987500e-01,2.556752e-01,-2.063946e-04,1.073831e-04
2.000000e-01,2.561401e-01,-2.059158e-04,1.067964e-04
2.012500e-01,2.566043e-01,-2.054322e-04,1.062077e-04
2.025000e-01,2.570677e-01,-2.049437e-04,1.056169e-04
2.037500e-01,2.575305e-01,-2.044502e-04,1.050239e-04
2.050000e-01,2.579926e-01,-2.039518e-04,1.044288e-04
2.062500e-01,2.584541e-01,-2.034484e-04,1.038316e-04
2.075000e-01,2.589149e-01,-2.029400e-04,1.032321e-04
2.087500e-01,2.593751e-01,-2.024266e-04,1.026304e-04
2.100000e-01,2.598346e-01,-2.019080e-04,1.020265e-04
2.112500e-01,2.602936e-01,-2.013844e-04,1.014202e-04
2.125000e-01,2.607519e-01,-2.008557e-04,1.008116e-04
2.137500e-01,2.612097e-01,-2.003217e-04,1.002007e-04
2.150000e-01,2.616668e-01,-1.997826e-04,9.958741e-05
2.162500e-01,2.621235e-01,-1.992383e-04,9.897169e-05
2.175000e-01,2.625795e-01,-1.986887e-04,9.835352e-05
2.187500e-01,2.630350e-01,-1.981338e-04,9.773288e-05
2.200000e-01,2.634900e-01,-1.975737e-04,9.710973e-05
2.212500e-01,2.639445e-01,-1.970081e-04,9.648405e-05
2.225000e-01,2.643984e-01,-1.964372e-04,9.585580e-05
2.237500e-01,2.648519e-01,-1.958609e-04,9.522496e-05
2.250000e-01,2.653048e-01,-1.952792e-04,9.459149e-05
2.262500e-01,2.657573e-01,-1.946919e-04,9.395537e-05
2.275000e-01,2.662093e-01,-1.940992e-04,9.331656e-05
2.287500e-01,2.666609e-01,-1.935010e-04,9.267503e-05
2.300000e-01,2.671120e-01,-1.928971e-04,9.203075e-05
2.312500e-01,2.675626e-01,-1.922877e-04,9.138370e-05
2.325000e-01,2.680129e-01,-1.916726e-04,9.073384e-05
2.337500e-01,2.684627e-01,-1.910519e-04,9.008114e-05
2.350000e-01,2.689121e-01,-1.904254e-04,8.942556e-05
2.362500e-01,2.693612e-01,-1.897933e-04,8.876709e-05
2.375000e-01,2.698098e-01,-1.891553e-04,8.810569e-05
2.387500e-01,2.702581e-01,-1.885116e-04,8.744132e-05
2.400000e-01,2.707060e-01,-1.878620e-04,8.677396e-05
2.412500e-01,2.711535e-01,-1.872065e-04,8.610358e-05
2.425000e-01,2.716008e-01,-1.865452e-04,8.543014e-05
2.437500e-01,2.720476e-01,-1.858779e-04,8.475362e-05
2.450000e-01,2.724942e-01,-1.852046e-04,8.407398e-05
2.462500e-01,2.729404e-01,-1.845253e-04,8.339120e-05
2.475000e-01,2.733863e-01,-1.838400e-04,8.270524e-05
2.487500e-01,2.738319e-01,-1.831486e-04,8.201606e-05
2.500000e-01,2.742772e-01,-1.824510e-04,8.132365e-05
2.512500e-01,2.747223e-01,-1.817473e-04,8.062797e-05
2.525000e-01,2.751671e-01,-1.810375e-04,7.992898e-05
2.537500e-01,2.756116e-01,-1.803213e-04,7.922666e-05
2.550000e-01,2.760559e-01,-1.795990e-04,7.852097e-05
2.562500e-01,2.764999e-01,-1.788703e-04,7.781189e-05
2.575000e-01,2.769437e-01,-1.781353e-04,7.709938e-05
2.587500e-01,2.773873e-01,-1.773940e-04,7.638341e-05
2.600000e-01,2.778307e-01,-1.766462e-04,7.566396e-05
2.612500e-01,2.782738e-01,-1.758920e-04,7.494098e-05
2.625000e-01,2.787168e-01,-1.751313e-04,7.421444e-05
2.637500e-01,2.791596e-01,-1.743641e-04,7.348432e-05
2.650000e-01,2.796022e-01,-1.735903e-04,7.275059e-05
2.662500e-01,2.800446e-01,-1.728100e-04,7.201321e-05
2.675000e-01,2.804869e-01,-1.720230e-04,7.127215e-05
2.687500e-01,2.809290e-01,-1.712293e-04,7.052738e-05
2.700000e-01,2.813710e-01,-1.704289e-04,6.977887e-05
2.712500e-01,2.818129e-01,-1.696218e-04,6.902658e-05
2.725000e-01,2.822546e-01,-1.688080e-04,6.827049e-05
2.737500e-01,2.826962e-01,-1.679872e-04,6.751056e-05
2.750000e-01,2.831377e-01,-1.671597e-04,6.674676e-05
2.762500e-01,2.835791e-01,-1.663252e-04,6.597906e-05
2.775000e-01,2.840204e-01,-1.654838e-04,6.520742e-05
2.787500e-01,2.844617e-01,-1.646355e-04,6.443182e-05
2.800000e-01,2.849029e-01,-1.637801e-04,6.365223e-05
2.812500e-01,2.853440e-01,-1.629177e-04,6.286861e-05
2.825000e-01,2.857850e-01,-1.620482e-04,6.208092e-05
2.837500e-01,2.862260e-01,-1.611715e-04,6.128915e-05
2.850000e-01,2.866670e-01,-1.602877e-04,6.049325e-05
2.862500e-01,2.871080e-01,-1.593967e-04,5.969319e-05
2.875000e-01,2.875489e-01,-1.584985e-04,5.888894e-05
2.887500e-01,2.879898e-01,-1.575929e-04,5.808048e-05
2.900000e-01,2.884307e-01,-1.566801e-04,5.726776e-05
2.912500e-01,2.888716e-01,-1.557599e-04,5.645076e-05
2.925000e-01,2.893126e-01,-1.548322e-04,5.562944e-05
2.937500e-01,2.897535e-01,-1.538972e-04,5.480378e-05
2.950000e-01,2.901945e-01,-1.529547e-04,5.397373e-05
2.962500e-01,2.906355e-01,-1.520046e-04,5.313927e-05
2.975000e-01,2.910766e-01,-1.510470e-04,5.230037e-05
2.987500e-01,2.915177e-01,-1.500818e-04,5.145698e-05
3.000000e-01,2.919589e-01,-1.491090e-04,5.060909e-05
3.012500e-01,2.924002e-01,-1.481285e-04,4.975666e-05
3.025000e-01,2.928415e-01,-1.471402e-04,4.889966e-05
3.037500e-01,2.932830e-01,-1.461442e-04,4.803805e-05
3.050000e-01,2.937245e-01,-1.451405e-04,4.717180e-05
3.062500e-01,2.941662e-01,-1.441289e-04,4.630088e-05
3.075000e-01,2.946079e-01,-1.431094e-04,4.542526e-05
3.087500e-01,2.950498e-01,-1.420820e-04,4.454491e-05
3.100000e-01,2.954918e-01,-1.410467e-04,4.365979e-05
3.112500e-01,2.959339e-01,-1.400033e-04,4.276987e-05
3.125000e-01,2.963762e-01,-1.389520e-04,4.187513e-05
3.137500e-01,2.968187e-01,-1.378925e-04,4.097552e-05
3.150000e-01,2.972613e-01,-1.368250e-04,4.007101e-05
3.162500e-01,2.977040e-01,-1.357493e-04,3.916158e-05
3.175000e-01,2.981470e-01,-1.346655e-04,3.824720e-05
3.187500e-01,2.985901e-01,-1.335734e-04,3.732782e-05
3.200000e-01,2.990335e-01,-1.324730e-04,3.640342e-05
3.212500e-01,2.994770e-01,-1.313643e-04,3.547396e-05
3.225000e-01,2.999208e-01,-1.302473e-04,3.453942e-05
3.237500e-01,3.003647e-01,-1.291219e-04,3.359976e-05
3.250000e-01,3.008089e-01,-1.279881e-04,3.265496e-05
3.262500e-01,3.012534e-01,-1.268458e-04,3.170497e-05
3.275000e-01,3.016980e-01,-1.256951e-04,3.074976e-05
3.287500e-01,3.021430e-01,-1.245358e-04,2.978932e-05
3.300000e-01,3.025882e-01,-1.233679e-04,2.882359e-05
3.312500e-01,3.030336e-01,-1.221914e-04,2.785256e-05
3.325000e-01,3.034793e-01,-1.210062e-04,2.687619e-05
3.337500e-01,3.039254e-01,-1.198124e-04,2.589444e-05
3.350000e-01,3.043717e-01,-1.186098e-04,2.490730e-05
3.362500e-01,3.048183e-01,-1.173985e-04,2.391471e-05
3.375000e-01,3.052652e-01,-1.161783e-04,2.291667e-05
3.387500e-01,3.057124e-01,-1.149493e-04,2.191313e-05
3.400000e-01,3.061599e-01,-1.137114e-04,2.090405e-05
3.412500e-01,3.066078e-01,-1.124647e-04,1.988942e-05
3.425000e-01,3.070560e-01,-1.112089e-04,1.886920e-05
3.437500e-01,3.075046e-01,-1.099442e-04,1.784336e-05
3.450000e-01,3.079535e-01,-1.086704e-04,1.681187e-05
3.462500e-01,3.084027e-01,-1.073876e-04,1.577469e-05
3.475000e-01,3.088524e-01,-1.060956e-04,1.473180e-05
3.487500e-01,3.093024e-01,-1.047945e-04,1.368317e-05
3.500000e-01,3.097528e-01,-1.034843e-04,1.262876e-05
3.512500e-01,3.102036e-01,-1.021648e-04,1.156855e-05
3.525000e-01,3.106548e-01,-1.008361e-04,1.050249e-05
3.537500e-01,3.111064e-01,-9.949809e-05,9.430578e-06
3.550000e-01,3.115584e-01,-9.815077e-05,8.352766e-06
3.562500e-01,3.120108e-01,-9.679409e-05,7.269027e-06
3.575000e-01,3.124637e-01,-9.542802e-05,6.179332e-06
3.587500e-01,3.129170e-01,-9.405253e-05,5.083651e-06
3.600000e-01,3.133708e-01,-9.266758e-05,3.981954e-06
3.612500e-01,3.138250e-01,-9.127313e-05,2.874212e-06
3.625000e-01,3.142797e-01,-8.986916e-05,1.760395e-06
3.637500e-01,3.147348e-01,-8.845562e-05,6.404740e-07
3.650000e-01,3.151905e-01,-8.703249e-05,-4.855806e-07
3.662500e-01,3.156466e-01,-8.559973e-05,-1.617798e-06
3.675000e-01,3.161032e-01,-8.415731e-05,-2.756206e-06
3.687500e-01,3.165603e-01,-8.270520e-05,-3.900835e-06
3.700000e-01,3.170179e-01,-8.124336e-05,-5.051712e-06
3.712500e-01,3.174760e-01,-7.977176e-05,-6.208867e-06
3.725000e-01,3.179347e-01,-7.829037e-05,-7.372328e-06
3.737500e-01,3.183938e-01,-7.679916e-05,-8.542122e-06
3.750000e-01,3.188536e-01,-7.529810e-05,-9.718279e-06
3.762500e-01,3.193138e-01,-7.378715e-05,-1.090083e-05
3.775000e-01,3.197747e-01,-7.226629e-05,-1.208979e-05
3.787500e-01,3.202360e-01,-7.073548e-05,-1.328520e-05
3.800000e-01,3.206980e-01,-6.919470e-05,-1.448708e-05
3.812500e-01,3.211605e-01,-6.764392e-05,-1.569546e-05
3.825000e-01,3.216236e-01,-6.608310e-05,-1.691037e-05
3.837500e-01,3.220874e-01,-6.451223e-05,-1.813183e-05
3.850000e-01,3.225517e-01,-6.293126e-05,-1.935987e-05
3.862500e-01,3.230166e-01,-6.134018e-05,-2.059452e-05
3.875000e-01,3.234821e-01,-5.973896e-05,-2.183580e-05
3.887500e-01,3.239483e-01,-5.812756e-05,-2.308373e-05
3.900000e-01,3.244150e-01,-5.650597e-05,-2.433836e-05
3.912500e-01,3.248825e-01,-5.487415e-05,-2.559969e-05
3.925000e-01,3.253505e-01,-5.323208e-05,-2.686776e-05
3.937500e-01,3.258193e-01,-5.157974e-05,-2.814259e-05
3.950000e-01,3.262886e-01,-4.991710e-05,-2.942420e-05
3.962500e-01,3.267587e-01,-4.824414e-05,-3.071262e-05
3.975000e-01,3.272294e-01,-4.656083e-05,-3.200788e-05
3.987500e-01,3.277008e-01,-4.486714e-05,-3.331000e-05
4.000000e-01,3.281729e-01,-4.316307e-05,-3.461900e-05
4.012500e-01,3.286457e-01,-4.144857e-05,-3.593491e-05
4.025000e-01,3.291192e-01,-3.972364e-05,-3.725774e-05
4.037500e-01,3.295934e-01,-3.798825e-05,-3.858753e-05
4.050000e-01,3.300684e-01,-3.624238e-05,-3.992430e-05
4.062500e-01,3.305440e-01,-3.448601e-05,-4.126806e-05
4.075000e-01,3.310204e-01,-3.271911e-05,-4.261885e-05
4.087500e-01,3.314976e-01,-3.094168e-05,-4.397668e-05
4.100000e-01,3.319754e-01,-2.915369e-05,-4.534158e-05
4.112500e-01,3.324541e-01,-2.735512e-05,-4.671356e-05
4.125000e-01,3.329335e-01,-2.554596e-05,-4.809265e-05
4.137500e-01,3.334137e-01,-2.372619e-05,-4.947887e-05
4.150000e-01,3.338946e-01,-2.189579e-05,-5.087225e-05
4.162500e-01,3.343764e-01,-2.005474e-05,-5.227279e-05
4.175000e-01,3.348589e-01,-1.820304e-05,-5.368052e-05
4.187500e-01,3.353423e-01,-1.634066e-05,-5.509547e-05
4.200000e-01,3.358264e-01,-1.446760e-05,-5.651765e-05
4.212500e-01,3.363114e-01,-1.258384e-05,-5.794707e-05
4.225000e-01,3.367972e-01,-1.068936e-05,-5.938377e-05
4.237500e-01,3.372838e-01,-8.784153e-06,-6.082775e-05
4.250000e-01,3.377713e-01,-6.868211e-06,-6.227904e-05
4.262500e-01,3.382596e-01,-4.941521e-06,-6.373765e-05
4.275000e-01,3.387488e-01,-3.004072e-06,-6.520361e-05
4.287500e-01,3.392388e-01,-1.055856e-06,-6.667692e-05
4.300000e-01,3.397297e-01,9.031378e-07,-6.815761e-05
4.312500e-01,3.402215e-01,2.872916e-06,-6.964569e-05
4.325000e-01,3.407141e-01,4.853487e-06,-7.114119e-05
4.337500e-01,3.412077e-01,6.844858e-06,-7.264410e-05
4.350000e-01,3.417021e-01,8.847034e-06,-7.415446e-05
4.362500e-01,3.421974e-01,1.086002e-05,-7.567227e-05
4.375000e-01,3.426937e-01,1.288382e-05,-7.719756e-05
4.387500e-01,3.431909e-01,1.491844e-05,-7.873033e-05
4.400000e-01,3.436890e-01,1.696389e-05,-8.027060e-05
4.412500e-01,3.441880e-01,1.902016e-05,-8.181839e-05
4.425000e-01,3.446880e-01,2.108726e-05,-8.337370e-05
4.437500e-01,3.451889e-01,2.316518e-05,-8.493655e-05
4.450000e-01,3.456908e-01,2.525394e-05,-8.650696e-05
4.462500e-01,3.461936e-01,2.735352e-05,-8.808493e-05
4.475000e-01,3.466974e-01,2.946393e-05,-8.967048e-05
4.487500e-01,3.472022e-01,3.158516e-05,-9.126362e-05
4.500000e-01,3.477079e-01,3.371722e-05,-9.286436e-05
4.512500e-01,3.482147e-01,3.586009e-05,-9.447271e-05
4.525000e-01,3.487224e-01,3.801378e-05,-9.608869e-05
4.537500e-01,3.492312e-01,4.017828e-05,-9.771229e-05
4.550000e-01,3.497410e-01,4.235358e-05,-9.934354e-05
4.562500e-01,3.502518e-01,4.453967e-05,-1.009824e-04
4.575000e-01,3.507636e-01,4.673656e-05,-1.026290e-04
4.587500e-01,3.512764e-01,4.894423e-05,-1.042832e-04
4.600000e-01,3.517903e-01,5.116266e-05,-1.059451e-04
4.612500e-01,3.523052e-01,5.339186e-05,-1.076147e-04
4.625000e-01,3.528212e-01,5.563181e-05,-1.092920e-04
4.637500e-01,3.533383e-01,5.788250e-05,-1.109770e-04
4.650000e-01,3.538564e-01,6.014392e-05,-1.126696e-04
4.662500e-01,3.543756e-01,6.241604e-05,-1.143700e-04
4.675000e-01,3.548958e-01,6.469887e-05,-1.160781e-04
4.687500e-01,3.554172e-01,6.699238e-05,-1.177940e-04
4.700000e-01,3.559397e-01,6.929657e-05,-1.195175e-04
4.712500e-01,3.564632e-01,7.161140e-05,-1.212488e-04
4.725000e-01,3.569879e-01,7.393687e-05,-1.229878e-04
4.737500e-01,3.575137e-01,7.627295e-05,-1.247346e-04
4.750000e-01,3.580406e-01,7.861963e-05,-1.264891e-04
4.762500e-01,3.585686e-01,8.097689e-05,-1.282513e-04
4.775000e-01,3.590978e-01,8.334470e-05,-1.300213e-04
4.787500e-01,3.596281e-01,8.572305e-05,-1.317990e-04
4.800000e-01,3.601596e-01,8.811191e-05,-1.335845e-04
4.812500e-01,3.606922e-01,9.051126e-05,-1.353777e-04
4.825000e-01,3.612260e-01,9.292108e-05,-1.371787e-04
4.837500e-01,3.617610e-01,9.534133e-05,-1.389874e-04
4.850000e-01,3.622971e-01,9.777200e-05,-1.408039e-04
4.862500e-01,3.628345e-01,1.002131e-04,-1.426282e-04
4.875000e-01,3.633730e-01,1.026645e-04,-1.444601e-04
4.887500e-01,3.639127e-01,1.051262e-04,-1.462999e-04
4.900000e-01,3.644536e-01,1.075982e-04,-1.481473e-04
4.912500e-01,3.649958e-01,1.100806e-04,-1.500025e-04
4.925000e-01,3.655391e-01,1.125731e-04,-1.518655e-04
4.937500e-01,3.660837e-01,1.150759e-04,-1.537362e-04
4.950000e-01,3.666295e-01,1.175888e-04,-1.556146e-04
4.962500e-01,3.671766e-01,1.201119e-04,-1.575008e-04
4.975000e-01,3.677249e-01,1.226451e-04,-1.593946e-04
4.987500e-01,3.682744e-01,1.251883e-04,-1.612962e-04
5.000000e-01,3.688252e-01,1.277416e-04,-1.632055e-04
5.012500e-01,3.693773e-01,1.303049e-04,-1.651225e-04
5.025000e-01,3.699306e-01,1.328782e-04,-1.670472e-04
5.037500e-01,3.704852e-01,1.354614e-04,-1.689796e-04
5.050000e-01,3.710411e-01,1.380544e-04,-1.709197e-04
5.062500e-01,3.715983e-01,1.406573e-04,-1.728675e-04
5.075000e-01,3.721568e-01,1.432700e-04,-1.748230e-04
5.087500e-01,3.727166e-01,1.458925e-04,-1.767861e-04
5.100000e-01,3.732777e-01,1.485247e-04,-1.787568e-04
5.112500e-01,3.738401e-01,1.511665e-04,-1.807352e-04
5.125000e-01,3.744039e-01,1.538180e-04,-1.827213e-04
5.137500e-01,3.749689e-01,1.564791e-04,-1.847149e-04
5.150000e-01,3.755354e-01,1.591497e-04,-1.867162e-04
5.162500e-01,3.761031e-01,1.618298e-04,-1.887251e-04
5.175000e-01,3.766722e-01,1.645194e-04,-1.907416e-04
5.187500e-01,3.772427e-01,1.672183e-04,-1.927657e-04
5.200000e-01,3.778145e-01,1.699266e-04,-1.947973e-04
5.212500e-01,3.783876e-01,1.726443e-04,-1.968365e-04
5.225000e-01,3.789622e-01,1.753711e-04,-1.988833e-04
5.237500e-01,3.795381e-01,1.781072e-04,-2.009375e-04
5.250000e-01,3.801154e-01,1.808524e-04,-2.029993e-04
5.262500e-01,3.806942e-01,1.836067e-04,-2.050687e-04
5.275000e-01,3.812743e-01,1.863700e-04,-2.071455e-04
5.287500e-01,3.818558e-01,1.891424e-04,-2.092297e-04
5.300000e-01,3.824387e-01,1.919237e-04,-2.113215e-04
5.312500e-01,3.830230e-01,1.947138e-04,-2.134207e-04
5.325000e-01,3.836088e-01,1.975128e-04,-2.155273e-04
5.337500e-01,3.841960e-01,2.003206e-04,-2.176413e-04
5.350000e-01,3.847846e-01,2.031371e-04,-2.197628e-04
5.362500e-01,3.853746e-01,2.059622e-04,-2.218916e-04
5.375000e-01,3.859661e-01,2.087959e-04,-2.240278e-04
5.387500e-01,3.865591e-01,2.116382e-04,-2.261714e-04
5.400000e-01,3.871535e-01,2.144890e-04,-2.283223e-04
5.412500e-01,3.877494e-01,2.173482e-04,-2.304805e-04
5.425000e-01,3.883467e-01,2.202158e-04,-2.326460e-04
5.437500e-01,3.889456e-01,2.230916e-04,-2.348187e-04
5.450000e-01,3.895459e-01,2.259757e-04,-2.369988e-04
5.462500e-01,3.901477e-01,2.288680e-04,-2.391861e-04
5.475000e-01,3.907509e-01,2.317685e-04,-2.413806e-04
5.487500e-01,3.913557e-01,2.346769e-04,-2.435823e-04
5.500000e-01,3.919620e-01,2.375934e-04,-2.457912e-04
5.512500e-01,3.925698e-01,2.405178e-04,-2.480073e-04
5.525000e-01,3.931791e-01,2.434501e-04,-2.502306e-04
5.537500e-01,3.937899e-01,2.463902e-04,-2.524609e-04
5.550000e-01,3.944023e-01,2.493381e-04,-2.546984e-04
5.562500e-01,3.950162e-01,2.522936e-04,-2.569429e-04
5.575000e-01,3.956316e-01,2.552568e-04,-2.591945e-04
5.587500e-01,3.962485e-01,2.582275e-04,-2.614532e-04
5.600000e-01,3.968671e-01,2.612057e-04,-2.637189e-04
5.612500e-01,3.974871e-01,2.641913e-04,-2.659916e-04
5.625000e-01,3.981087e-01,2.671843e-04,-2.682712e-04
5.637500e-01,3.987319e-01,2.701846e-04,-2.705579e-04
5.650000e-01,3.993567e-01,2.731921e-04,-2.728514e-04
5.662500e-01,3.999830e-01,2.762068e-04,-2.751519e-04
5.675000e-01,4.006109e-01,2.792285e-04,-2.774593e-04
5.687500e-01,4.012404e-01,2.822573e-04,-2.797735e-04
5.700000e-01,4.018715e-01,2.852931e-04,-2.820946e-04
5.712500e-01,4.025042e-01,2.883358e-04,-2.844225e-04
5.725000e-01,4.031385e-01,2.913853e-04,-2.867572e-04
5.737500e-01,4.037744e-01,2.944416e-04,-2.890987e-04
5.750000e-01,4.044119e-01,2.975045e-04,-2.914469e-04
5.762500e-01,4.050510e-01,3.005742e-04,-2.938019e-04
5.775000e-01,4.056917e-01,3.036503e-04,-2.961636e-04
5.787500e-01,4.063341e-01,3.067330e-04,-2.985320e-04
5.800000e-01,4.069780e-01,3.098222e-04,-3.009070e-04
5.812500e-01,4.076237e-01,3.129177e-04,-3.032887e-04
5.825000e-01,4.082709e-01,3.160195e-04,-3.056770e-04
5.837500e-01,4.089198e-01,3.191275e-04,-3.080719e-04
5.850000e-01,4.095704e-01,3.222418e-04,-3.104733e-04
5.862500e-01,4.102226e-01,3.253621e-04,-3.128813e-04
5.875000e-01,4.108765e-01,3.284885e-04,-3.152958e-04
5.887500e-01,4.115320e-01,3.316209e-04,-3.177168e-04
5.900000e-01,4.121892e-01,3.347592e-04,-3.201443e-04
5.912500e-01,4.128481e-01,3.379034e-04,-3.225782e-04
5.925000e-01,4.135086e-01,3.410533e-04,-3.250186e-04
5.937500e-01,4.141708e-01,3.442090e-04,-3.274653e-04
5.950000e-01,4.148347e-01,3.473703e-04,-3.299184e-04
5.962500e-01,4.155004e-01,3.505373e-04,-3.323779e-04
5.975000e-01,4.161676e-01,3.537098e-04,-3.348437e-04
5.987500e-01,4.168366e-01,3.568878e-04,-3.373158e-04
6.000000e-01,4.175073e-01,3.600712e-04,-3.397942e-04
6.012500e-01,4.181798e-01,3.632599e-04,-3.422788e-04
6.025000e-01,4.188539e-01,3.664540e-04,-3.447697e-04
6.037500e-01,4.195297e-01,3.696533e-04,-3.472667e-04
6.050000e-01,4.202073e-01,3.728578e-04,-3.497700e-04
6.062500e-01,4.208865e-01,3.760674e-04,-3.522794e-04
6.075000e-01,4.215675e-01,3.792821e-04,-3.547949e-04
6.087500e-01,4.222503e-01,3.825018e-04,-3.573166e-04
6.100000e-01,4.229347e-01,3.857265e-04,-3.598443e-04
6.112500e-01,4.236209e-01,3.889560e-04,-3.623781e-04
6.125000e-01,4.243089e-01,3.921904e-04,-3.649179e-04
6.137500e-01,4.249986e-01,3.954296e-04,-3.674637e-04
6.150000e-01,4.256900e-01,3.986735e-04,-3.700156e-04
6.162500e-01,4.263832e-01,4.019222e-04,-3.725733e-04
6.175000e-01,4.270782e-01,4.051754e-04,-3.751371e-04
6.187500e-01,4.277749e-01,4.084332e-04,-3.777067e-04
6.200000e-01,4.284734e-01,4.116956e-04,-3.802823e-04
6.212500e-01,4.291736e-01,4.149624e-04,-3.828637e-04
6.225000e-01,4.298756e-01,4.182337e-04,-3.854509e-04
6.237500e-01,4.305794e-01,4.215093e-04,-3.880440e-04
6.250000e-01,4.312850e-01,4.247893e-04,-3.906428e-04
6.262500e-01,4.319924e-01,4.280736e-04,-3.932475e-04
6.275000e-01,4.327015e-01,4.313622e-04,-3.958579e-04
6.287500e-01,4.334124e-01,4.346549e-04,-3.984740e-04
6.300000e-01,4.341251e-01,4.379518e-04,-4.010958e-04
6.312500e-01,4.348397e-01,4.412528e-04,-4.037233e-04
6.325000e-01,4.355560e-01,4.445579e-04,-4.063564e-04
6.337500e-01,4.362741e-01,4.478671e-04,-4.089952e-04
6.350000e-01,4.369940e-01,4.511802e-04,-4.116396e-04
6.362500e-01,4.377157e-01,4.544973e-04,-4.142895e-04
6.375000e-01,4.384392e-01,4.578183e-04,-4.169450e-04
6.387500e-01,4.391645e-01,4.611432e-04,-4.196061e-04
6.400000e-01,4.398917e-01,4.644720e-04,-4.222727e-04
6.412500e-01,4.406206e-01,4.678046e-04,-4.249447e-04
6.425000e-01,4.413514e-01,4.711409e-04,-4.276222e-04
6.437500e-01,4.420840e-01,4.744810e-04,-4.303052e-04
6.450000e-01,4.428184e-01,4.778249e-04,-4.329936e-04
6.462500e-01,4.435546e-01,4.811724e-04,-4.356873e-04
6.475000e-01,4.442927e-01,4.845236e-04,-4.383865e-04
6.487500e-01,4.450326e-01,4.878784e-04,-4.410910e-04
6.500000e-01,4.457743e-01,4.912368e-04,-4.438008e-04
6.512500e-01,4.465179e-01,4.945989e-04,-4.465159e-04
6.525000e-01,4.472633e-01,4.979644e-04,-4.492362e-04
6.537500e-01,4.480105e-01,5.013335e-04,-4.519618e-04
6.550000e-01,4.487596e-01,5.047062e-04,-4.546927e-04
6.562500e-01,4.495105e-01,5.080823e-04,-4.574287e-04
6.575000e-01,4.502633e-01,5.114618e-04,-4.601699e-04
6.587500e-01,4.510179e-01,5.148449e-04,-4.629163e-04
6.600000e-01,4.517743e-01,5.182313e-04,-4.656678e-04
6.612500e-01,4.525326e-01,5.216212e-04,-4.684243e-04
6.625000e-01,4.532928e-01,5.250145e-04,-4.711860e-04
6.637500e-01,4.540548e-01,5.284112e-04,-4.739526e-04
6.650000e-01,4.548186e-01,5.318112e-04,-4.767244e-04
6.662500e-01,4.555843e-01,5.352146e-04,-4.795010e-04
6.675000e-01,4.563519e-01,5.386214e-04,-4.822827e-04
6.687500e-01,4.571213e-01,5.420315e-04,-4.850693e-04
6.700000e-01,4.578925e-01,5.454449e-04,-4.878608e-04
6.712500e-01,4.586657e-01,5.488616e-04,-4.906572e-04
6.725000e-01,4.594407e-01,5.522816e-04,-4.934584e-04
6.737500e-01,4.602175e-01,5.557049e-04,-4.962645e-04
6.750000e-01,4.609962e-01,5.591316e-04,-4.990753e-04
6.762500e-01,4.617768e-01,5.625615e-04,-5.018910e-04
6.775000e-01,4.625592e-01,5.659947e-04,-5.047113e-04
6.787500e-01,4.633435e-01,5.694312e-04,-5.075364e-04
6.800000e-01,4.641297e-01,5.728709e-04,-5.103661e-04
6.812500e-01,4.649177e-01,5.763139e-04,-5.132005e-04
6.825000e-01,4.657076e-01,5.797602e-04,-5.160395e-04
6.837500e-01,4.664993e-01,5.832098e-04,-5.188831e-04
6.850000e-01,4.672929e-01,5.866626e-04,-5.217312e-04
6.862500e-01,4.680884e-01,5.901188e-04,-5.245838e-04
6.875000e-01,4.688858e-01,5.935781e-04,-5.274409e-04
6.887500e-01,4.696850e-01,5.970408e-04,-5.303025e-04
6.900000e-01,4.704861e-01,6.005067e-04,-5.331684e-04
6.912500e-01,4.712890e-01,6.039759e-04,-5.360387e-04
6.925000e-01,4.720938e-01,6.074484e-04,-5.389134e-04
6.937500e-01,4.729005e-01,6.109242e-04,-5.417923e-04
6.950000e-01,4.737090e-01,6.144033e-04,-5.446755e-04
6.962500e-01,4.745194e-01,6.178856e-04,-5.475629e-04
6.975000e-01,4.753317e-01,6.213713e-04,-5.504545e-04
6.987500e-01,4.761458e-01,6.248602e-04,-5.533502e-04
7.000000e-01,4.769618e-01,6.283525e-04,-5.562499e-04
7.012500e-01,4.777796e-01,6.318481e-04,-5.591538e-04
7.025000e-01,4.785993e-01,6.353470e-04,-5.620616e-04
7.037500e-01,4.794209e-01,6.388492e-04,-5.649734e-04
7.050000e-01,4.802443e-01,6.423547e-04,-5.678890e-04
7.062500e-01,4.810696e-01,6.458636e-04,-5.708086e-04
7.075000e-01,4.818967e-01,6.493758e-04,-5.737319e-04
7.087500e-01,4.827257e-01,6.528913e-04,-5.766590e-04
7.100000e-01,4.835566e-01,6.564102e-04,-5.795898e-04
7.112500e-01,4.843893e-01,6.599325e-04,-5.825243e-04
7.125000e-01,4.852239e-01,6.634581e-04,-5.854623e-04
7.137500e-01,4.860603e-01,6.669870e-04,-5.884039e-04
7.150000e-01,4.868985e-01,6.705193e-04,-5.913489e-04
7.162500e-01,4.877386e-01,6.740550e-04,-5.942974e-04
7.175000e-01,4.885806e-01,6.775940e-04,-5.972493e-04
7.187500e-01,4.894244e-01,6.811364e-04,-6.002044e-04
7.200000e-01,4.902700e-01,6.846822e-04,-6.031628e-04
7.212500e-01,4.911175e-01,6.882313e-04,-6.061244e-04
7.225000e-01,4.919668e-01,6.917838e-04,-6.090890e-04
7.237500e-01,4.928179e-01,6.953396e-04,-6.120567e-04
7.250000e-01,4.936709e-01,6.988988e-04,-6.150274e-04
7.262500e-01,4.945257e-01,7.024614e-04,-6.180010e-04
7.275000e-01,4.953824e-01,7.060273e-04,-6.209773e-04
7.287500e-01,4.962408e-01,7.095966e-04,-6.239565e-04
7.300000e-01,4.971011e-01,7.131691e-04,-6.269383e-04
7.312500e-01,4.979632e-01,7.167451e-04,-6.299226e-04
7.325000e-01,4.988272e-01,7.203243e-04,-6.329095e-04
7.337500e-01,4.996929e-01,7.239068e-04,-6.358989e-04
7.350000e-01,5.005605e-01,7.274926e-04,-6.388905e-04
7.362500e-01,5.014299e-01,7.310817e-04,-6.418844e-04
7.375000e-01,5.023010e-01,7.346740e-04,-6.448805e-04
7.387500e-01,5.031740e-01,7.382695e-04,-6.478786e-04
7.400000e-01,5.040488e-01,7.418683e-04,-6.508787e-04
7.412500e-01,5.049254e-01,7.454702e-04,-6.538807e-04
7.425000e-01,5.058038e-01,7.490754e-04,-6.568845e-04
7.437500e-01,5.066840e-01,7.526836e-04,-6.598900e-04
7.450000e-01,5.075659e-01,7.562950e-04,-6.628970e-04
7.462500e-01,5.084497e-01,7.599094e-04,-6.659055e-04
7.475000e-01,5.093352e-01,7.635268e-04,-6.689154e-04
7.487500e-01,5.102225e-01,7.671473e-04,-6.719265e-04
7.500000e-01,5.111116e-01,7.707707e-04,-6.749388e-04
7.512500e-01,5.120025e-01,7.743970e-04,-6.779520e-04
7.525000e-01,5.128951e-01,7.780262e-04,-6.809662e-04
7.537500e-01,5.137895e-01,7.816582e-04,-6.839812e-04
7.550000e-01,5.146856e-01,7.852930e-04,-6.869968e-04
7.562500e-01,5.155835e-01,7.889305e-04,-6.900130e-04
7.575000e-01,5.164832e-01,7.925706e-04,-6.930296e-04
7.587500e-01,5.173846e-01,7.962134e-04,-6.960464e-04
7.600000e-01,5.182877e-01,7.998587e-04,-6.990634e-04
7.612500e-01,5.191926e-01,8.035064e-04,-7.020804e-04
7.625000e-01,5.200992e-01,8.071565e-04,-7.050972e-04
7.637500e-01,5.210076e-01,8.108090e-04,-7.081137e-04
7.650000e-01,5.219177e-01,8.144636e-04,-7.111298e-04
7.662500e-01,5.228294e-01,8.181204e-04,-7.141453e-04
7.675000e-01,5.237430e-01,8.217793e-04,-7.171601e-04
7.687500e-01,5.246582e-01,8.254402e-04,-7.201740e-04
7.700000e-01,5.255751e-01,8.291029e-04,-7.231868e-04
7.712500e-01,5.264937e-01,8.327675e-04,-7.261984e-04
7.725000e-01,5.274140e-01,8.364337e-04,-7.292086e-04
7.737500e-01,5.283361e-01,8.401014e-04,-7.322173e-04
7.750000e-01,5.292598e-01,8.437707e-04,-7.352242e-04
7.762500e-01,5.301851e-01,8.474412e-04,-7.382293e-04
7.775000e-01,5.311122e-01,8.511130e-04,-7.412322e-04
7.787500e-01,5.320409e-01,8.547859e-04,-7.442329e-04
7.800000e-01,5.329713e-01,8.584598e-04,-7.472311e-04
7.812500e-01,5.339034e-01,8.621344e-04,-7.502267e-04
7.825000e-01,5.348371e-01,8.658098e-04,-7.532194e-04
7.837500e-01,5.357725e-01,8.694857e-04,-7.562091e-04
7.850000e-01,5.367095e-01,8.731620e-04,-7.591956e-04
7.862500e-01,5.376481e-01,8.768385e-04,-7.621786e-04
7.875000e-01,5.385884e-01,8.805151e-04,-7.651580e-04
7.887500e-01,5.395303e-01,8.841916e-04,-7.681335e-04
7.900000e-01,5.404738e-01,8.878679e-04,-7.711049e-04
7.912500e-01,5.414190e-01,8.915437e-04,-7.740720e-04
7.925000e-01,5.423657e-01,8.952188e-04,-7.770346e-04
7.937500e-01,5.433141e-01,8.988932e-04,-7.799925e-04
7.950000e-01,5.442640e-01,9.025665e-04,-7.829453e-04
7.962500e-01,5.452156e-01,9.062386e-04,-7.858930e-04
7.975000e-01,5.461687e-01,9.099094e-04,-7.888352e-04
7.987500e-01,5.471234e-01,9.135784e-04,-7.917716e-04
8.000000e-01,5.480797e-01,9.172457e-04,-7.947022e-04
8.012500e-01,5.490375e-01,9.209108e-04,-7.976265e-04
8.025000e-01,5.499970e-01,9.245736e-04,-8.005444e-04
8.037500e-01,5.509579e-01,9.282339e-04,-8.034556e-04
8.050000e-01,5.519204e-01,9.318914e-04,-8.063598e-04
8.062500e-01,5.528845e-01,9.355459e-04,-8.092567e-04
8.075000e-01,5.538501e-01,9.391971e-04,-8.121461e-04
8.087500e-01,5.548172e-01,9.428447e-04,-8.150278e-04
8.100000e-01,5.557859e-01,9.464885e-04,-8.179013e-04
8.112500e-01,5.567560e-01,9.501281e-04,-8.207666e-04
8.125000e-01,5.577277e-01,9.537634e-04,-8.236231e-04
8.137500e-01,5.587009e-01,9.573940e-04,-8.264708e-04
8.150000e-01,5.596755e-01,9.610196e-04,-8.293092e-04
8.162500e-01,5.606517e-01,9.646399e-04,-8.321380e-04
8.175000e-01,5.616293e-01,9.682547e-04,-8.349571e-04
8.187500e-01,5.626085e-01,9.718635e-04,-8.377660e-04
8.200000e-01,5.635890e-01,9.754660e-04,-8.405644e-04
8.212500e-01,5.645711e-01,9.790620e-04,-8.433521e-04
8.225000e-01,5.655546e-01,9.826511e-04,-8.461286e-04
8.237500e-01,5.665395e-01,9.862329e-04,-8.488937e-04
8.250000e-01,5.675259e-01,9.898072e-04,-8.516471e-04
8.262500e-01,5.685138e-01,9.933734e-04,-8.543884e-04
8.275000e-01,5.695030e-01,9.969313e-04,-8.571173e-04
8.287500e-01,5.704937e-01,1.000480e-03,-8.598334e-04
8.300000e-01,5.714858e-01,1.004020e-03,-8.625363e-04
8.312500e-01,5.724793e-01,1.007551e-03,-8.652258e-04
8.325000e-01,5.734742e-01,1.011072e-03,-8.679015e-04
8.337500e-01,5.744705e-01,1.014582e-03,-8.705630e-04
8.350000e-01,5.754682e-01,1.018082e-03,-8.732099e-04
8.362500e-01,5.764672e-01,1.021570e-03,-8.758419e-04
8.375000e-01,5.774676e-01,1.025047e-03,-8.784586e-04
8.387500e-01,5.784694e-01,1.028512e-03,-8.810597e-04
8.400000e-01,5.794726e-01,1.031965e-03,-8.836447e-04
8.412500e-01,5.804771e-01,1.035404e-03,-8.862132e-04
8.425000e-01,5.814829e-01,1.038830e-03,-8.887650e-04
8.437500e-01,5.824901e-01,1.042243e-03,-8.912995e-04
8.450000e-01,5.834986e-01,1.045641e-03,-8.938164e-04
8.462500e-01,5.845084e-01,1.049024e-03,-8.963152e-04
8.475000e-01,5.855195e-01,1.052392e-03,-8.987957e-04
8.487500e-01,5.865320e-01,1.055744e-03,-9.012573e-04
8.500000e-01,5.875457e-01,1.059080e-03,-9.036996e-04
8.512500e-01,5.885607e-01,1.062399e-03,-9.061223e-04
8.525000e-01,5.895771e-01,1.065701e-03,-9.085248e-04
8.537500e-01,5.905947e-01,1.068985e-03,-9.109068e-04
8.550000e-01,5.916135e-01,1.072251e-03,-9.132679e-04
8.562500e-01,5.926337e-01,1.075497e-03,-9.156076e-04
8.575000e-01,5.936550e-01,1.078725e-03,-9.179255e-04
8.587500e-01,5.946777e-01,1.081932e-03,-9.202210e-04
8.600000e-01,5.957015e-01,1.085118e-03,-9.224939e-04
8.612500e-01,5.967267e-01,1.088284e-03,-9.247436e-04
8.625000e-01,5.977530e-01,1.091427e-03,-9.269696e-04
8.637500e-01,5.987805e-01,1.094548e-03,-9.291715e-04
8.650000e-01,5.998093e-01,1.097647e-03,-9.313489e-04
8.662500e-01,6.008393e-01,1.100721e-03,-9.335013e-04
8.675000e-01,6.018705e-01,1.103772e-03,-9.356282e-04
8.687500e-01,6.029028e-01,1.106798e-03,-9.377291e-04
8.700000e-01,6.039364e-01,1.109798e-03,-9.398036e-04
8.712500e-01,6.049711e-01,1.112772e-03,-9.418512e-04
8.725000e-01,6.060070e-01,1.115720e-03,-9.438713e-04
8.737500e-01,6.070441e-01,1.118640e-03,-9.458635e-04
8.750000e-01,6.080823e-01,1.121533e-03,-9.478274e-04
8.762500e-01,6.091216e-01,1.124396e-03,-9.497624e-04
8.775000e-01,6.101621e-01,1.127231e-03,-9.516679e-04
8.787500e-01,6.112038e-01,1.130035e-03,-9.535436e-04
8.800000e-01,6.122465e-01,1.132808e-03,-9.553889e-04
8.812500e-01,6.132904e-01,1.135551e-03,-9.572033e-04
8.825000e-01,6.143354e-01,1.138261e-03,-9.589863e-04
8.837500e-01,6.153815e-01,1.140938e-03,-9.607373e-04
8.850000e-01,6.164287e-01,1.143582e-03,-9.624559e-04
8.862500e-01,6.174770e-01,1.146192e-03,-9.641415e-04
8.875000e-01,6.185264e-01,1.148767e-03,-9.657937e-04
8.887500e-01,6.195769e-01,1.151306e-03,-9.674117e-04
8.900000e-01,6.206284e-01,1.153808e-03,-9.689953e-04
8.912500e-01,6.216811e-01,1.156274e-03,-9.705437e-04
8.925000e-01,6.227347e-01,1.158702e-03,-9.720565e-04
8.937500e-01,6.237894e-01,1.161091e-03,-9.735332e-04
8.950000e-01,6.248452e-01,1.163440e-03,-9.749731e-04
8.962500e-01,6.259020e-01,1.165750e-03,-9.763758e-04
8.975000e-01,6.269599e-01,1.168019e-03,-9.777407e-04
8.987500e-01,6.280187e-01,1.170245e-03,-9.790673e-04
9.000000e-01,6.290786e-01,1.172430e-03,-9.803549e-04
9.012500e-01,6.301395e-01,1.174571e-03,-9.816031e-04
9.025000e-01,6.312014e-01,1.176668e-03,-9.828113e-04
9.037500e-01,6.322643e-01,1.178720e-03,-9.839789e-04
9.050000e-01,6.333282e-01,1.180726e-03,-9.851054e-04
9.062500e-01,6.343931e-01,1.182686e-03,-9.861902e-04
9.075000e-01,6.354590e-01,1.184599e-03,-9.872328e-04
9.087500e-01,6.365259e-01,1.186463e-03,-9.882325e-04
9.100000e-01,6.375937e-01,1.188279e-03,-9.891889e-04
9.112500e-01,6.386625e-01,1.190044e-03,-9.901013e-04
9.125000e-01,6.397322e-01,1.191760e-03,-9.909691e-04
9.137500e-01,6.408029e-01,1.193423e-03,-9.917919e-04
9.150000e-01,6.418746e-01,1.195035e-03,-9.925690e-04
9.162500e-01,6.429472e-01,1.196593e-03,-9.932998e-04
9.175000e-01,6.440207e-01,1.198097e-03,-9.939839e-04
9.187500e-01,6.450951e-01,1.199547e-03,-9.946205e-04
9.200000e-01,6.461705e-01,1.200940e-03,-9.952091e-04
9.212500e-01,6.472468e-01,1.202278e-03,-9.957492e-04
9.225000e-01,6.483240e-01,1.203557e-03,-9.962402e-04
9.237500e-01,6.494021e-01,1.204779e-03,-9.966814e-04
9.250000e-01,6.504811e-01,1.205941e-03,-9.970723e-04
9.262500e-01,6.515611e-01,1.207044e-03,-9.974124e-04
9.275000e-01,6.526419e-01,1.208085e-03,-9.977010e-04
9.287500e-01,6.537235e-01,1.209065e-03,-9.979375e-04
9.300000e-01,6.548061e-01,1.209982e-03,-9.981214e-04
9.312500e-01,6.558895e-01,1.210836e-03,-9.982521e-04
9.325000e-01,6.569738e-01,1.211625e-03,-9.983289e-04
9.337500e-01,6.580590e-01,1.212349e-03,-9.983515e-04
9.350000e-01,6.591450e-01,1.213006e-03,-9.983190e-04
9.362500e-01,6.602319e-01,1.213597e-03,-9.982310e-04
9.375000e-01,6.613197e-01,1.214120e-03,-9.980868e-04
9.387500e-01,6.624082e-01,1.214573e-03,-9.978860e-04
9.400000e-01,6.634976e-01,1.214957e-03,-9.976278e-04
9.412500e-01,6.645879e-01,1.215271e-03,-9.973118e-04
9.425000e-01,6.656790e-01,1.215513e-03,-9.969373e-04
9.437500e-01,6.667709e-01,1.215682e-03,-9.965038e-04
9.450000e-01,6.678636e-01,1.215778e-03,-9.960107e-04
9.462500e-01,6.689571e-01,1.215800e-03,-9.954573e-04
9.475000e-01,6.700515e-01,1.215747e-03,-9.948432e-04
9.487500e-01,6.711466e-01,1.215618e-03,-9.941678e-04
9.500000e-01,6.722426e-01,1.215412e-03,-9.934305e-04
9.512500e-01,6.733394e-01,1.215128e-03,-9.926306e-04
9.525000e-01,6.744369e-01,1.214765e-03,-9.917677e-04
9.537500e-01,6.755352e-01,1.214323e-03,-9.908412e-04
9.550000e-01,6.766344e-01,1.213801e-03,-9.898505e-04
9.562500e-01,6.777343e-01,1.213197e-03,-9.887950e-04
9.575000e-01,6.788350e-01,1.212510e-03,-9.876743e-04
9.587500e-01,6.799364e-01,1.211741e-03,-9.864876e-04
9.600000e-01,6.810386e-01,1.210888e-03,-9.852345e-04
9.612500e-01,6.821416e-01,1.209949e-03,-9.839144e-04
9.625000e-01,6.832454e-01,1.208925e-03,-9.825268e-04
9.637500e-01,6.843499e-01,1.207814e-03,-9.810711e-04
9.650000e-01,6.854551e-01,1.206616e-03,-9.795467e-04
9.662500e-01,6.865612e-01,1.205329e-03,-9.779531e-04
9.675000e-01,6.876679e-01,1.203953e-03,-9.762899e-04
9.687500e-01,6.887754e-01,1.202487e-03,-9.745563e-04
9.700000e-01,6.898836e-01,1.200929e-03,-9.727520e-04
9.712500e-01,6.909926e-01,1.199280e-03,-9.708763e-04
9.725000e-01,6.921023e-01,1.197538e-03,-9.689288e-04
9.737500e-01,6.932128e-01,1.195702e-03,-9.669088e-04
9.750000e-01,6.943239e-01,1.193772e-03,-9.648160e-04
9.762500e-01,6.954358e-01,1.191747e-03,-9.626498e-04
9.775000e-01,6.965484e-01,1.189625e-03,-9.604096e-04
9.787500e-01,6.976617e-01,1.187406e-03,-9.580950e-04
9.800000e-01,6.987758e-01,1.185090e-03,-9.557054e-04
9.812500e-01,6.998905e-01,1.182674e-03,-9.532404e-04
9.825000e-01,7.010060e-01,1.180160e-03,-9.506994e-04
9.837500e-01,7.021221e-01,1.177545e-03,-9.480820e-04
9.850000e-01,7.032390e-01,1.174828e-03,-9.453877e-04
9.862500e-01,7.043565e-01,1.172010e-03,-9.426159e-04
9.875000e-01,7.054748e-01,1.169089e-03,-9.397663e-04
9.887500e-01,7.065937e-01,1.166065e-03,-9.368383e-04
9.900000e-01,7.077133e-01,1.162936e-03,-9.338315e-04
9.912500e-01,7.088336e-01,1.159701e-03,-9.307454e-04
9.925000e-01,7.099546e-01,1.156361e-03,-9.275796e-04
9.937500e-01,7.110763e-01,1.152915e-03,-9.243335e-04
9.950000e-01,7.121987e-01,1.149360e-03,-9.210068e-04
9.962500e-01,7.133217e-01,1.145698e-03,-9.175990e-04
9.975000e-01,7.144454e-01,1.141926e-03,-9.141097e-04
9.987500e-01,7.155698e-01,1.138045e-03,-9.105385e-04
1.000000e+00,7.166949e-01,1.134053e-03,-9.068849e-04
1.001250e+00,7.178206e-01,1.129950e-03,-9.031484e-04
1.002500e+00,7.189470e-01,1.125735e-03,-8.993288e-04
1.003750e+00,7.200740e-01,1.121407e-03,-8.954256e-04
1.005000e+00,7.212018e-01,1.116966e-03,-8.914383e-04
1.006250e+00,7.223301e-01,1.112411e-03,-8.873666e-04
1.007500e+00,7.234592e-01,1.107741e-03,-8.832102e-04
1.008750e+00,7.245888e-01,1.102955e-03,-8.789686e-04
1.010000e+00,7.257192e-01,1.098053e-03,-8.746414e-04
1.011250e+00,7.268502e-01,1.093035e-03,-8.702283e-04
1.012500e+00,7.279818e-01,1.087899e-03,-8.657289e-04
1.013750e+00,7.291141e-01,1.082644e-03,-8.611429e-04
1.015000e+00,7.302470e-01,1.077271e-03,-8.564699e-04
1.016250e+00,7.313806e-01,1.071779e-03,-8.517096e-04
1.017500e+00,7.325148e-01,1.066166e-03,-8.468616e-04
1.018750e+00,7.336496e-01,1.060433e-03,-8.419257e-04
1.020000e+00,7.347851e-01,1.054578e-03,-8.369015e-04
1.021250e+00,7.359212e-01,1.048601e-03,-8.317886e-04
1.022500e+00,7.370580e-01,1.042502e-03,-8.265869e-04
1.023750e+00,7.381954e-01,1.036280e-03,-8.212959e-04
1.025000e+00,7.393334e-01,1.029934e-03,-8.159155e-04
1.026250e+00,7.404720e-01,1.023464e-03,-8.104452e-04
1.027500e+00,7.416113e-01,1.016869e-03,-8.048849e-04
1.028750e+00,7.427512e-01,1.010148e-03,-7.992343e-04
1.030000e+00,7.438918e-01,1.003302e-03,-7.934932e-04
1.031250e+00,7.450329e-01,9.963298e-04,-7.876611e-04
1.032500e+00,7.461747e-01,9.892304e-04,-7.817381e-04
1.033750e+00,7.473171e-01,9.820036e-04,-7.757237e-04
1.035000e+00,7.484601e-01,9.746489e-04,-7.696178e-04
1.036250e+00,7.496037e-01,9.671659e-04,-7.634201e-04
1.037500e+00,7.507480e-01,9.595540e-04,-7.571305e-04
1.038750e+00,7.518928e-01,9.518128e-04,-7.507487e-04
1.040000e+00,7.530383e-01,9.439420e-04,-7.442746e-04
1.041250e+00,7.541844e-01,9.359409e-04,-7.377079e-04
1.042500e+00,7.553311e-01,9.278093e-04,-7.310486e-04
1.043750e+00,7.564784e-01,9.195466e-04,-7.242963e-04
1.045000e+00,7.576264e-01,9.111525e-04,-7.174510e-04
1.046250e+00,7.587749e-01,9.026267e-04,-7.105125e-04
1.047500e+00,7.599240e-01,8.939687e-04,-7.034806e-04
1.048750e+00,7.610738e-01,8.851781e-04,-6.963553e-04
1.050000e+00,7.622241e-01,8.762546e-04,-6.891364e-04
1.051250e+00,7.633751e-01,8.671979e-04,-6.818238e-04
1.052500e+00,7.645266e-01,8.580077e-04,-6.744174e-04
1.053750e+00,7.656788e-01,8.486835e-04,-6.669170e-04
1.055000e+00,7.668315e-01,8.392252e-04,-6.593227e-04
1.056250e+00,7.679849e-01,8.296324e-04,-6.516342e-04
1.057500e+00,7.691388e-01,8.199048e-04,-6.438516e-04
1.058750e+00,7.702934e-01,8.100421e-04,-6.359747e-04
1.060000e+00,7.714485e-01,8.000442e-04,-6.280036e-04
1.061250e+00,7.726043e-01,7.899107e-04,-6.199382e-04
1.062500e+00,7.737606e-01,7.796414e-04,-6.117783e-04
1.063750e+00,7.749175e-01,7.692362e-04,-6.035241e-04
1.065000e+00,7.760750e-01,7.586947e-04,-5.951755e-04
1.066250e+00,7.772331e-01,7.480168e-04,-5.867325e-04
1.067500e+00,7.783918e-01,7.372024e-04,-5.781950e-04
1.068750e+00,7.795511e-01,7.262511e-04,-5.695632e-04
1.070000e+00,7.807110e-01,7.151630e-04,-5.608369e-04
1.071250e+00,7.818715e-01,7.039378e-04,-5.520163e-04
1.072500e+00,7.830325e-01,6.925754e-04,-5.431014e-04
1.073750e+00,7.841942e-01,6.810757e-04,-5.340922e-04
1.075000e+00,7.853564e-01,6.694386e-04,-5.249888e-04
1.076250e+00,7.865192e-01,6.576640e-04,-5.157912e-04
1.077500e+00,7.876826e-01,6.457517e-04,-5.064995e-04
1.078750e+00,7.888466e-01,6.337019e-04,-4.971139e-04
1.080000e+00,7.900111e-01,6.215143e-04,-4.876343e-04
1.081250e+00,7.911763e-01,6.091889e-04,-4.780609e-04
1.082500e+00,7.923420e-01,5.967258e-04,-4.683939e-04
1.083750e+00,7.935083e-01,5.841248e-04,-4.586332e-04
1.085000e+00,7.946752e-01,5.713861e-04,-4.487791e-04
1.086250e+00,7.958426e-01,5.585095e-04,-4.388317e-04
1.087500e+00,7.970106e-01,5.454952e-04,-4.287912e-04
1.088750e+00,7.981793e-01,5.323432e-04,-4.186577e-04
1.090000e+00,7.993484e-01,5.190534e-04,-4.084313e-04
1.091250e+00,8.005182e-01,5.056261e-04,-3.981123e-04
1.092500e+00,8.016885e-01,4.920612e-04,-3.877008e-04
1.093750e+00,8.028594e-01,4.783589e-04,-3.771971e-04
1.095000e+00,8.040309e-01,4.645192e-04,-3.666013e-04
1.096250e+00,8.052029e-01,4.505423e-04,-3.559137e-04
1.097500e+00,8.063756e-01,4.364283e-04,-3.451344e-04
1.098750e+00,8.075488e-01,4.221773e-04,-3.342637e-04
1.100000e+00,8.087225e-01,4.077895e-04,-3.233020e-04
1.101250e+00,8.098968e-01,3.932651e-04,-3.122493e-04
1.102500e+00,8.110717e-01,3.786043e-04,-3.011060e-04
1.103750e+00,8.122472e-01,3.638072e-04,-2.898723e-04
1.105000e+00,8.134232e-01,3.488740e-04,-2.785485e-04
1.106250e+00,8.145998e-01,3.338051e-04,-2.671350e-04
1.107500e+00,8.157770e-01,3.186006e-04,-2.556320e-04
1.108750e+00,8.169547e-01,3.032607e-04,-2.440398e-04
1.110000e+00,8.181330e-01,2.877858e-04,-2.323587e-04
1.111250e+00,8.193118e-01,2.721761e-04,-2.205891e-04
1.112500e+00,8.204912e-01,2.564319e-04,-2.087314e-04
1.113750e+00,8.216712e-01,2.405535e-04,-1.967857e-04
1.115000e+00,8.228517e-01,2.245412e-04,-1.847526e-04
1.116250e+00,8.240328e-01,2.083954e-04,-1.726324e-04
1.117500e+00,8.252144e-01,1.921164e-04,-1.604254e-04
1.118750e+00,8.263966e-01,1.757045e-04,-1.481320e-04
1.120000e+00,8.275794e-01,1.591602e-04,-1.357527e-04
1.121250e+00,8.287627e-01,1.424838e-04,-1.232878e-04
1.122500e+00,8.299466e-01,1.256756e-04,-1.107377e-04
1.123750e+00,8.311310e-01,1.087363e-04,-9.810289e-05
1.125000e+00,8.323160e-01,9.166601e-05,-8.538377e-05
1.126250e+00,8.335015e-01,7.446535e-05,-7.258079e-05
1.127500e+00,8.346876e-01,5.713472e-05,-5.969438e-05
1.128750e+00,8.358742e-01,3.967459e-05,-4.672500e-05
1.130000e+00,8.370614e-01,2.208543e-05,-3.367314e-05
1.131250e+00,8.382491e-01,4.367732e-06,-2.053925e-05
1.132500e+00,8.394374e-01,-1.347799e-05,-7.323820e-06
1.133750e+00,8.406262e-01,-3.145123e-05,5.972647e-06
1.135000e+00,8.418156e-01,-4.955146e-05,1.934965e-05
1.136250e+00,8.430055e-01,-6.777813e-05,3.280668e-05
1.137500e+00,8.441960e-01,-8.613068e-05,4.634322e-05
1.138750e+00,8.453870e-01,-1.046085e-04,5.995872e-05
1.140000e+00,8.465785e-01,-1.232111e-04,7.365266e-05
1.141250e+00,8.477706e-01,-1.419379e-04,8.742449e-05
1.142500e+00,8.489633e-01,-1.607881e-04,1.012736e-04
1.143750e+00,8.501565e-01,-1.797613e-04,1.151996e-04
1.145000e+00,8.513502e-01,-1.988567e-04,1.292017e-04
1.146250e+00,8.525444e-01,-2.180738e-04,1.432794e-04
1.147500e+00,8.537392e-01,-2.374118e-04,1.574321e-04
1.148750e+00,8.549346e-01,-2.568701e-04,1.716592e-04
1.150000e+00,8.561304e-01,-2.764480e-04,1.859601e-04
1.151250e+00,8.573269e-01,-2.961448e-04,2.003342e-04
1.152500e+00,8.585238e-01,-3.159597e-04,2.147809e-04
1.153750e+00,8.597213e-01,-3.358922e-04,2.292994e-04
1.155000e+00,8.609193e-01,-3.559413e-04,2.438893e-04
1.156250e+00,8.621178e-01,-3.761065e-04,2.585497e-04
1.157500e+00,8.633169e-01,-3.963868e-04,2.732801e-04
1.158750e+00,8.645165e-01,-4.167816e-04,2.880798e-04
1.160000e+00,8.657166e-01,-4.372899e-04,3.029480e-04
1.161250e+00,8.669173e-01,-4.579112e-04,3.178842e-04
1.162500e+00,8.681185e-01,-4.786444e-04,3.328876e-04
1.163750e+00,8.693202e-01,-4.994889e-04,3.479575e-04
1.165000e+00,8.705224e-01,-5.204437e-04,3.630932e-04
1.166250e+00,8.717252e-01,-5.415079e-04,3.782940e-04
1.167500e+00,8.729285e-01,-5.626809e-04,3.935591e-04
1.168750e+00,8.741323e-01,-5.839616e-04,4.088878e-04
1.170000e+00,8.753366e-01,-6.053491e-04,4.242794e-04
1.171250e+00,8.765415e-01,-6.268426e-04,4.397330e-04
1.172500e+00,8.777469e-01,-6.484412e-04,4.552480e-04
1.173750e+00,8.789527e-01,-6.701438e-04,4.708236e-04
1.175000e+00,8.801592e-01,-6.919497e-04,4.864589e-04
1.176250e+00,8.813661e-01,-7.138577e-04,5.021533e-04
1.177500e+00,8.825735e-01,-7.358671e-04,5.179058e-04
1.178750e+00,8.837815e-01,-7.579767e-04,5.337157e-04
1.180000e+00,8.849900e-01,-7.801856e-04,5.495822e-04
1.181250e+00,8.861989e-01,-8.024929e-04,5.655045e-04
1.182500e+00,8.874084e-01,-8.248974e-04,5.814817e-04
1.183750e+00,8.886185e-01,-8.473981e-04,5.975130e-04
1.185000e+00,8.898290e-01,-8.699941e-04,6.135975e-04
1.186250e+00,8.910400e-01,-8.926843e-04,6.297345e-04
1.187500e+00,8.922515e-01,-9.154676e-04,6.459229e-04
1.188750e+00,8.934636e-01,-9.383429e-04,6.621621e-04
1.190000e+00,8.946761e-01,-9.613091e-04,6.784510e-04
1.191250e+00,8.958892e-01,-9.843653e-04,6.947889e-04
1.192500e+00,8.971027e-01,-1.007510e-03,7.111748e-04
1.193750e+00,8.983168e-01,-1.030743e-03,7.276078e-04
1.195000e+00,8.995313e-01,-1.054062e-03,7.440870e-04
1.196250e+00,9.007464e-01,-1.077466e-03,7.606116e-04
1.197500e+00,9.019620e-01,-1.100955e-03,7.771805e-04
1.198750e+00,9.031780e-01,-1.124526e-03,7.937929e-04
1.200000e+00,9.043946e-01,-1.148180e-03,8.104478e-04
1.201250e+00,9.056116e-01,-1.171914e-03,8.271443e-04
1.202500e+00,9.068292e-01,-1.195728e-03,8.438814e-04
1.203750e+00,9.080472e-01,-1.219620e-03,8.606582e-04
1.205000e+00,9.092658e-01,-1.243589e-03,8.774738e-04
1.206250e+00,9.104848e-01,-1.267634e-03,8.943270e-04
1.207500e+00,9.117043e-01,-1.291753e-03,9.112171e-04
1.208750e+00,9.129243e-01,-1.315946e-03,9.281429e-04
1.210000e+00,9.141448e-01,-1.340211e-03,9.451035e-04
1.211250e+00,9.153658e-01,-1.364546e-03,9.620979e-04
1.212500e+00,9.165873e-01,-1.388951e-03,9.791252e-04
1.213750e+00,9.178092e-01,-1.413424e-03,9.961841e-04
1.215000e+00,9.190316e-01,-1.437965e-03,1.013274e-03
1.216250e+00,9.202546e-01,-1.462570e-03,1.030393e-03
1.217500e+00,9.214780e-01,-1.487240e-03,1.047542e-03
1.218750e+00,9.227019e-01,-1.511973e-03,1.064717e-03
1.220000e+00,9.239262e-01,-1.536768e-03,1.081920e-03
1.221250e+00,9.251511e-01,-1.561622e-03,1.099148e-03
1.222500e+00,9.263764e-01,-1.586536e-03,1.116401e-03
1.223750e+00,9.276022e-01,-1.611507e-03,1.133677e-03
1.225000e+00,9.288284e-01,-1.636534e-03,1.150975e-03
1.226250e+00,9.300552e-01,-1.661616e-03,1.168295e-03
1.227500e+00,9.312824e-01,-1.686751e-03,1.185635e-03
1.228750e+00,9.325101e-01,-1.711938e-03,1.202994e-03
1.230000e+00,9.337383e-01,-1.737175e-03,1.220371e-03
1.231250e+00,9.349669e-01,-1.762461e-03,1.237765e-03
1.232500e+00,9.361960e-01,-1.787795e-03,1.255175e-03
1.233750e+00,9.374256e-01,-1.813175e-03,1.272600e-03
1.235000e+00,9.386556e-01,-1.838599e-03,1.290039e-03
1.236250e+00,9.398861e-01,-1.864067e-03,1.307490e-03
1.237500e+00,9.411170e-01,-1.889576e-03,1.324952e-03
1.238750e+00,9.423485e-01,-1.915125e-03,1.342424e-03
1.240000e+00,9.435804e-01,-1.940714e-03,1.359906e-03
1.241250e+00,9.448127e-01,-1.966339e-03,1.377396e-03
1.242500e+00,9.460455e-01,-1.992000e-03,1.394892e-03
1.243750e+00,9.472788e-01,-2.017695e-03,1.412395e-03
1.245000e+00,9.485125e-01,-2.043422e-03,1.429901e-03
1.246250e+00,9.497467e-01,-2.069181e-03,1.447412e-03
1.247500e+00,9.509813e-01,-2.094969e-03,1.464924e-03
1.248750e+00,9.522164e-01,-2.120785e-03,1.482437e-03
1.250000e+00,9.534519e-01,-2.146627e-03,1.499951e-03
1.251250e+00,9.546879e-01,-2.172494e-03,1.517463e-03
1.252500e+00,9.559243e-01,-2.198385e-03,1.534972e-03
1.253750e+00,9.571612e-01,-2.224296e-03,1.552478e-03
1.255000e+00,9.583985e-01,-2.250228e-03,1.569979e-03
1.256250e+00,9.596363e-01,-2.276179e-03,1.587474e-03
1.257500e+00,9.608745e-01,-2.302146e-03,1.604962e-03
1.258750e+00,9.621132e-01,-2.328128e-03,1.622441e-03
1.260000e+00,9.633523e-01,-2.354124e-03,1.639910e-03
1.261250e+00,9.645918e-01,-2.380131e-03,1.657369e-03
1.262500e+00,9.658318e-01,-2.406149e-03,1.674815e-03
1.263750e+00,9.670723e-01,-2.432176e-03,1.692249e-03
1.265000e+00,9.683131e-01,-2.458209e-03,1.709667e-03
1.266250e+00,9.695544e-01,-2.484248e-03,1.727070e-03
1.267500e+00,9.707962e-01,-2.510290e-03,1.744456e-03
1.268750e+00,9.720383e-01,-2.536335e-03,1.761824e-03
1.270000e+00,9.732809e-01,-2.562379e-03,1.779173e-03
1.271250e+00,9.745240e-01,-2.588423e-03,1.796500e-03
1.272500e+00,9.757674e-01,-2.614463e-03,1.813806e-03
1.273750e+00,9.770113e-01,-2.640498e-03,1.831089e-03
1.275000e+00,9.782557e-01,-2.666527e-03,1.848347e-03
1.276250e+00,9.795004e-01,-2.692547e-03,1.865580e-03
1.277500e+00,9.807456e-01,-2.718558e-03,1.882786e-03
1.278750e+00,9.819912e-01,-2.744557e-03,1.899963e-03
1.280000e+00,9.832372e-01,-2.770542e-03,1.917112e-03
1.281250e+00,9.844837e-01,-2.796513e-03,1.934229e-03
1.282500e+00,9.857306e-01,-2.822466e-03,1.951315e-03
1.283750e+00,9.869778e-01,-2.848402e-03,1.968368e-03
1.285000e+00,9.882256e-01,-2.874316e-03,1.985386e-03
1.286250e+00,9.894737e-01,-2.900209e-03,2.002368e-03
1.287500e+00,9.907222e-01,-2.926078e-03,2.019314e-03
1.288750e+00,9.919712e-01,-2.951921e-03,2.036222e-03
1.290000e+00,9.932206e-01,-2.977737e-03,2.053090e-03
1.291250e+00,9.944703e-01,-3.003524e-03,2.069917e-03
1.292500e+00,9.957205e-01,-3.029280e-03,2.086702e-03
1.293750e+00,9.969711e-01,-3.055004e-03,2.103445e-03
1.295000e+00,9.982222e-01,-3.080693e-03,2.120142e-03
1.296250e+00,9.994736e-01,-3.106346e-03,2.136794e-03
1.297500e+00,1.000725e+00,-3.131961e-03,2.153399e-03
1.298750e+00,1.001978e+00,-3.157536e-03,2.169956e-03
1.300000e+00,1.003230e+00,-3.183070e-03,2.186463e-03
1.301250e+00,1.004483e+00,-3.208561e-03,2.202919e-03
1.302500e+00,1.005737e+00,-3.234006e-03,2.219323e-03
1.303750e+00,1.006991e+00,-3.259405e-03,2.235674e-03
1.305000e+00,1.008245e+00,-3.284755e-03,2.251970e-03
1.306250e+00,1.009500e+00,-3.310055e-03,2.268210e-03
1.307500e+00,1.010755e+00,-3.335302e-03,2.284393e-03
1.308750e+00,1.012010e+00,-3.360495e-03,2.300518e-03
1.310000e+00,1.013266e+00,-3.385633e-03,2.316583e-03
1.311250e+00,1.014522e+00,-3.410713e-03,2.332587e-03
1.312500e+00,1.015779e+00,-3.435734e-03,2.348529e-03
1.313750e+00,1.017036e+00,-3.460693e-03,2.364408e-03
1.315000e+00,1.018293e+00,-3.485590e-03,2.380222e-03
1.316250e+00,1.019551e+00,-3.510422e-03,2.395969e-03
1.317500e+00,1.020809e+00,-3.535187e-03,2.411650e-03
1.318750e+00,1.022068e+00,-3.559884e-03,2.427262e-03
1.320000e+00,1.023327e+00,-3.584510e-03,2.442805e-03
1.321250e+00,1.024586e+00,-3.609065e-03,2.458277e-03
1.322500e+00,1.025846e+00,-3.633546e-03,2.473676e-03
1.323750e+00,1.027106e+00,-3.657951e-03,2.489002e-03
1.325000e+00,1.028366e+00,-3.682280e-03,2.504253e-03
1.326250e+00,1.029627e+00,-3.706529e-03,2.519429e-03
1.327500e+00,1.030888e+00,-3.730697e-03,2.534527e-03
1.328750e+00,1.032150e+00,-3.754782e-03,2.549548e-03
1.330000e+00,1.033412e+00,-3.778784e-03,2.564488e-03
1.331250e+00,1.034674e+00,-3.802698e-03,2.579348e-03
1.332500e+00,1.035937e+00,-3.826525e-03,2.594126e-03
1.333750e+00,1.037200e+00,-3.850262e-03,2.608820e-03
1.335000e+00,1.038464e+00,-3.873908e-03,2.623430e-03
1.336250e+00,1.039727e+00,-3.897460e-03,2.637955e-03
1.337500e+00,1.040992e+00,-3.920917e-03,2.652393e-03
1.338750e+00,1.042256e+00,-3.944278e-03,2.666742e-03
1.340000e+00,1.043521e+00,-3.967539e-03,2.681003e-03
1.341250e+00,1.044787e+00,-3.990701e-03,2.695173e-03
1.342500e+00,1.046052e+00,-4.013760e-03,2.709252e-03
1.343750e+00,1.047318e+00,-4.036716e-03,2.723238e-03
1.345000e+00,1.048585e+00,-4.059566e-03,2.737130e-03
1.346250e+00,1.049851e+00,-4.082308e-03,2.750927e-03
1.347500e+00,1.051119e+00,-4.104942e-03,2.764627e-03
1.348750e+00,1.052386e+00,-4.127465e-03,2.778231e-03
1.350000e+00,1.053654e+00,-4.149875e-03,2.791736e-03
1.351250e+00,1.054922e+00,-4.172172e-03,2.805141e-03
1.352500e+00,1.056191e+00,-4.194352e-03,2.818445e-03
1.353750e+00,1.057459e+00,-4.216415e-03,2.831648e-03
1.355000e+00,1.058729e+00,-4.238359e-03,2.844748e-03
1.356250e+00,1.059998e+00,-4.260181e-03,2.857743e-03
1.357500e+00,1.061268e+00,-4.281881e-03,2.870633e-03
1.358750e+00,1.062539e+00,-4.303457e-03,2.883417e-03
1.360000e+00,1.063809e+00,-4.324907e-03,2.896094e-03
1.361250e+00,1.065080e+00,-4.346229e-03,2.908662e-03
1.362500e+00,1.066352e+00,-4.367422e-03,2.921120e-03
1.363750e+00,1.067623e+00,-4.388484e-03,2.933468e-03
1.365000e+00,1.068895e+00,-4.409414e-03,2.945704e-03
1.366250e+00,1.070168e+00,-4.430209e-03,2.957827e-03
1.367500e+00,1.071440e+00,-4.450869e-03,2.969837e-03
1.368750e+00,1.072713e+00,-4.471391e-03,2.981731e-03
1.370000e+00,1.073987e+00,-4.491774e-03,2.993510e-03
1.371250e+00,1.075261e+00,-4.512017e-03,3.005172e-03
1.372500e+00,1.076535e+00,-4.532118e-03,3.016716e-03
1.373750e+00,1.077809e+00,-4.552075e-03,3.028141e-03
1.375000e+00,1.079084e+00,-4.571887e-03,3.039447e-03
1.376250e+00,1.080359e+00,-4.591552e-03,3.050631e-03
1.377500e+00,1.081634e+00,-4.611068e-03,3.061694e-03
1.378750e+00,1.082910e+00,-4.630435e-03,3.072634e-03
1.380000e+00,1.084186e+00,-4.649651e-03,3.083450e-03
1.381250e+00,1.085462e+00,-4.668714e-03,3.094142e-03
1.382500e+00,1.086739e+00,-4.687622e-03,3.104708e-03
1.383750e+00,1.088016e+00,-4.706375e-03,3.115147e-03
1.385000e+00,1.089293e+00,-4.724970e-03,3.125459e-03
1.386250e+00,1.090571e+00,-4.743407e-03,3.135643e-03
1.387500e+00,1.091849e+00,-4.761684e-03,3.145698e-03
1.388750e+00,1.093127e+00,-4.779799e-03,3.155622e-03
1.390000e+00,1.094406e+00,-4.797751e-03,3.165416e-03
1.391250e+00,1.095685e+00,-4.815539e-03,3.175078e-03
1.392500e+00,1.096964e+00,-4.833161e-03,3.184607e-03
1.393750e+00,1.098244e+00,-4.850615e-03,3.194003e-03
1.395000e+00,1.099524e+00,-4.867902e-03,3.203264e-03
1.396250e+00,1.100804e+00,-4.885018e-03,3.212391e-03
1.397500e+00,1.102084e+00,-4.901964e-03,3.221382e-03
1.398750e+00,1.103365e+00,-4.918737e-03,3.230236e-03
1.400000e+00,1.104646e+00,-4.935336e-03,3.238952e-03
1.401250e+00,1.105928e+00,-4.951760e-03,3.247531e-03
1.402500e+00,1.107210e+00,-4.968008e-03,3.255970e-03
1.403750e+00,1.108492e+00,-4.984078e-03,3.264270e-03
1.405000e+00,1.109774e+00,-4.999969e-03,3.272430e-03
1.406250e+00,1.111057e+00,-5.015681e-03,3.280449e-03
1.407500e+00,1.112340e+00,-5.031211e-03,3.288326e-03
1.408750e+00,1.113623e+00,-5.046559e-03,3.296061e-03
1.410000e+00,1.114907e+00,-5.061723e-03,3.303652e-03
1.411250e+00,1.116190e+00,-5.076703e-03,3.311100e-03
1.412500e+00,1.117475e+00,-5.091496e-03,3.318404e-03
1.413750e+00,1.118759e+00,-5.106103e-03,3.325563e-03
1.415000e+00,1.120044e+00,-5.120522e-03,3.332576e-03
1.416250e+00,1.121329e+00,-5.134751e-03,3.339443e-03
1.417500e+00,1.122614e+00,-5.148791e-03,3.346163e-03
1.418750e+00,1.123900e+00,-5.162639e-03,3.352736e-03
1.420000e+00,1.125186e+00,-5.176294e-03,3.359162e-03
1.421250e+00,1.126472e+00,-5.189757e-03,3.365439e-03
1.422500e+00,1.127759e+00,-5.203025e-03,3.371567e-03
1.423750e+00,1.129045e+00,-5.216098e-03,3.377546e-03
1.425000e+00,1.130333e+00,-5.228974e-03,3.383376e-03
1.426250e+00,1.131620e+00,-5.241654e-03,3.389055e-03
1.427500e+00,1.132908e+00,-5.254135e-03,3.394583e-03
1.428750e+00,1.134195e+00,-5.266418e-03,3.399960e-03
1.430000e+00,1.135484e+00,-5.278501e-03,3.405186e-03
1.431250e+00,1.136772e+00,-5.290383e-03,3.410260e-03
1.432500e+00,1.138061e+00,-5.302064e-03,3.415181e-03
1.433750e+00,1.139350e+00,-5.313542e-03,3.419950e-03
1.435000e+00,1.140639e+00,-5.324818e-03,3.424566e-03
1.436250e+00,1.141929e+00,-5.335889e-03,3.429029e-03
1.437500e+00,1.143219e+00,-5.346756e-03,3.433337e-03
1.438750e+00,1.144509e+00,-5.357418e-03,3.437492e-03
1.440000e+00,1.145800e+00,-5.367873e-03,3.441493e-03
1.441250e+00,1.147090e+00,-5.378123e-03,3.445339e-03
1.442500e+00,1.148381e+00,-5.388164e-03,3.449031e-03
1.443750e+00,1.149673e+00,-5.397998e-03,3.452567e-03
1.445000e+00,1.150964e+00,-5.407623e-03,3.455948e-03
1.446250e+00,1.152256e+00,-5.417040e-03,3.459174e-03
1.447500e+00,1.153548e+00,-5.426246e-03,3.462245e-03
1.448750e+00,1.154840e+00,-5.435242e-03,3.465160e-03
1.450000e+00,1.156133e+00,-5.444028e-03,3.467919e-03
1.451250e+00,1.157426e+00,-5.452602e-03,3.470522e-03
1.452500e+00,1.158719e+00,-5.460965e-03,3.472969e-03
1.453750e+00,1.160012e+00,-5.469115e-03,3.475260e-03
1.455000e+00,1.161306e+00,-5.477053e-03,3.477394e-03
1.456250e+00,1.162600e+00,-5.484778e-03,3.479373e-03
1.457500e+00,1.163894e+00,-5.492289e-03,3.481195e-03
1.458750e+00,1.165188e+00,-5.499587e-03,3.482862e-03
1.460000e+00,1.166483e+00,-5.506671e-03,3.484371e-03
1.461250e+00,1.167778e+00,-5.513541e-03,3.485725e-03
1.462500e+00,1.169073e+00,-5.520196e-03,3.486923e-03
1.463750e+00,1.170368e+00,-5.526636e-03,3.487965e-03
1.465000e+00,1.171664e+00,-5.532862e-03,3.488850e-03
1.466250e+00,1.172960e+00,-5.538872e-03,3.489580e-03
1.467500e+00,1.174256e+00,-5.544667e-03,3.490154e-03
1.468750e+00,1.175552e+00,-5.550246e-03,3.490573e-03
1.470000e+00,1.176849e+00,-5.555610e-03,3.490836e-03
1.471250e+00,1.178146e+00,-5.560758e-03,3.490945e-03
1.472500e+00,1.179443e+00,-5.565690e-03,3.490898e-03
1.473750e+00,1.180741e+00,-5.570407e-03,3.490696e-03
1.475000e+00,1.182038e+00,-5.574908e-03,3.490340e-03
1.476250e+00,1.183336e+00,-5.579192e-03,3.489830e-03
1.477500e+00,1.184634e+00,-5.583262e-03,3.489166e-03
1.478750e+00,1.185932e+00,-5.587115e-03,3.488348e-03
1.480000e+00,1.187231e+00,-5.590753e-03,3.487378e-03
1.481250e+00,1.188530e+00,-5.594176e-03,3.486254e-03
1.482500e+00,1.189829e+00,-5.597383e-03,3.484978e-03
1.483750e+00,1.191128e+00,-5.600376e-03,3.483549e-03
1.485000e+00,1.192428e+00,-5.603153e-03,3.481969e-03
1.486250e+00,1.193727e+00,-5.605716e-03,3.480238e-03
1.487500e+00,1.195027e+00,-5.608065e-03,3.478356e-03
1.488750e+00,1.196328e+00,-5.610199e-03,3.476324e-03
1.490000e+00,1.197628e+00,-5.612120e-03,3.474142e-03
1.491250e+00,1.198929e+00,-5.613827e-03,3.471810e-03
1.492500e+00,1.200229e+00,-5.615322e-03,3.469330e-03
1.493750e+00,1.201531e+00,-5.616604e-03,3.466702e-03
1.495000e+00,1.202832e+00,-5.617674e-03,3.463926e-03
1.496250e+00,1.204133e+00,-5.618532e-03,3.461003e-03
1.497500e+00,1.205435e+00,-5.619179e-03,3.457934e-03
1.498750e+00,1.206737e+00,-5.619615e-03,3.454719e-03
1.500000e+00,1.208039e+00,-5.619841e-03,3.451359e-03
1.501250e+00,1.209342e+00,-5.619858e-03,3.447855e-03
1.502500e+00,1.210644e+00,-5.619666e-03,3.444208e-03
1.503750e+00,1.211947e+00,-5.619265e-03,3.440417e-03
1.505000e+00,1.213250e+00,-5.618657e-03,3.436484e-03
1.506250e+00,1.214554e+00,-5.617843e-03,3.432410e-03
1.507500e+00,1.215857e+00,-5.616822e-03,3.428196e-03
1.508750e+00,1.217161e+00,-5.615595e-03,3.423842e-03
1.510000e+00,1.218465e+00,-5.614164e-03,3.419349e-03
1.511250e+00,1.219769e+00,-5.612530e-03,3.414718e-03
1.512500e+00,1.221073e+00,-5.610692e-03,3.409949e-03
1.513750e+00,1.222378e+00,-5.608652e-03,3.405045e-03
1.515000e+00,1.223682e+00,-5.606412e-03,3.400005e-03
1.516250e+00,1.224987e+00,-5.603971e-03,3.394831e-03
1.517500e+00,1.226293e+00,-5.601330e-03,3.389524e-03
1.518750e+00,1.227598e+00,-5.598492e-03,3.384084e-03
1.520000e+00,1.228903e+00,-5.595456e-03,3.378513e-03
1.521250e+00,1.230209e+00,-5.592224e-03,3.372812e-03
1.522500e+00,1.231515e+00,-5.588797e-03,3.366981e-03
1.523750e+00,1.232821e+00,-5.585177e-03,3.361022e-03
1.525000e+00,1.234128e+00,-5.581363e-03,3.354936e-03
1.526250e+00,1.235434e+00,-5.577358e-03,3.348724e-03
1.527500e+00,1.236741e+00,-5.573162e-03,3.342388e-03
1.528750e+00,1.238048e+00,-5.568777e-03,3.335927e-03
1.530000e+00,1.239355e+00,-5.564204e-03,3.329344e-03
1.531250e+00,1.240662e+00,-5.559444e-03,3.322640e-03
1.532500e+00,1.241970e+00,-5.554499e-03,3.315816e-03
1.533750e+00,1.243277e+00,-5.549370e-03,3.308873e-03
1.535000e+00,1.244585e+00,-5.544058e-03,3.301812e-03
1.536250e+00,1.245893e+00,-5.538566e-03,3.294635e-03
1.537500e+00,1.247201e+00,-5.532893e-03,3.287343e-03
1.538750e+00,1.248510e+00,-5.527042e-03,3.279937e-03
1.540000e+00,1.249818e+00,-5.521014e-03,3.272419e-03
1.541250e+00,1.251127e+00,-5.514811e-03,3.264791e-03
1.542500e+00,1.252436e+00,-5.508434e-03,3.257052e-03
1.543750e+00,1.253745e+00,-5.501886e-03,3.249205e-03
1.545000e+00,1.255055e+00,-5.495166e-03,3.241252e-03
1.546250e+00,1.256364e+00,-5.488278e-03,3.233193e-03
1.547500e+00,1.257674e+00,-5.481222e-03,3.225031e-03
1.548750e+00,1.258984e+00,-5.474001e-03,3.216766e-03
1.550000e+00,1.260294e+00,-5.466616e-03,3.208400e-03
1.551250e+00,1.261604e+00,-5.459068e-03,3.199935e-03
1.552500e+00,1.262914e+00,-5.451361e-03,3.191372e-03
1.553750e+00,1.264225e+00,-5.443495e-03,3.182713e-03
1.555000e+00,1.265536e+00,-5.435473e-03,3.173960e-03
1.556250e+00,1.266846e+00,-5.427295e-03,3.165113e-03
1.557500e+00,1.268157e+00,-5.418965e-03,3.156175e-03
1.558750e+00,1.269469e+00,-5.410484e-03,3.147146e-03
1.560000e+00,1.270780e+00,-5.401853e-03,3.138030e-03
1.561250e+00,1.272092e+00,-5.393076e-03,3.128828e-03
1.562500e+00,1.273403e+00,-5.384153e-03,3.119540e-03
1.563750e+00,1.274715e+00,-5.375088e-03,3.110170e-03
1.565000e+00,1.276027e+00,-5.365881e-03,3.100718e-03
1.566250e+00,1.277339e+00,-5.356536e-03,3.091186e-03
1.567500e+00,1.278652e+00,-5.347054e-03,3.081577e-03
1.568750e+00,1.279964e+00,-5.337437e-03,3.071891e-03
1.570000e+00,1.281277e+00,-5.327688e-03,3.062131e-03
1.571250e+00,1.282590e+00,-5.317808e-03,3.052299e-03
1.572500e+00,1.283903e+00,-5.307800e-03,3.042396e-03
1.573750e+00,1.285216e+00,-5.297666e-03,3.032424e-03
1.575000e+00,1.286529e+00,-5.287409e-03,3.022386e-03
1.576250e+00,1.287843e+00,-5.277030e-03,3.012282e-03
1.577500e+00,1.289156e+00,-5.266533e-03,3.002115e-03
1.578750e+00,1.290470e+00,-5.255918e-03,2.991887e-03
1.580000e+00,1.291784e+00,-5.245190e-03,2.981599e-03
1.581250e+00,1.293098e+00,-5.234349e-03,2.971254e-03
1.582500e+00,1.294412e+00,-5.223399e-03,2.960854e-03
1.583750e+00,1.295726e+00,-5.212341e-03,2.950400e-03
1.585000e+00,1.297041e+00,-5.201179e-03,2.939894e-03
1.586250e+00,1.298355e+00,-5.189915e-03,2.929339e-03
1.587500e+00,1.299670e+00,-5.178551e-03,2.918736e-03
1.588750e+00,1.300985e+00,-5.167090e-03,2.908088e-03
1.590000e+00,1.302300e+00,-5.155534e-03,2.897397e-03
1.591250e+00,1.303615e+00,-5.143886e-03,2.886664e-03
1.592500e+00,1.304930e+00,-5.132149e-03,2.875892e-03
1.593750e+00,1.306246e+00,-5.120325e-03,2.865083e-03
1.595000e+00,1.307561e+00,-5.108416e-03,2.854238e-03
1.596250e+00,1.308877e+00,-5.096426e-03,2.843361e-03
1.597500e+00,1.310193e+00,-5.084358e-03,2.832452e-03
1.598750e+00,1.311509e+00,-5.072212e-03,2.821515e-03
1.600000e+00,1.312825e+00,-5.059994e-03,2.810551e-03
1.601250e+00,1.314141e+00,-5.047704e-03,2.799562e-03
1.602500e+00,1.315458e+00,-5.035347e-03,2.788551e-03
1.603750e+00,1.316774e+00,-5.022924e-03,2.777520e-03
1.605000e+00,1.318091e+00,-5.010439e-03,2.766471e-03
1.606250e+00,1.319407e+00,-4.997894e-03,2.755407e-03
1.607500e+00,1.320724e+00,-4.985292e-03,2.744328e-03
1.608750e+00,1.322041e+00,-4.972636e-03,2.733239e-03
1.610000e+00,1.323358e+00,-4.959929e-03,2.722140e-03
1.611250e+00,1.324675e+00,-4.947174e-03,2.711034e-03
1.612500e+00,1.325993e+00,-4.934373e-03,2.699923e-03
1.613750e+00,1.327310e+00,-4.921530e-03,2.688810e-03
1.615000e+00,1.328628e+00,-4.908647e-03,2.677697e-03
1.616250e+00,1.329946e+00,-4.895728e-03,2.666586e-03
1.617500e+00,1.331263e+00,-4.882775e-03,2.655480e-03
1.618750e+00,1.332581e+00,-4.869791e-03,2.644380e-03
1.620000e+00,1.333899e+00,-4.856780e-03,2.633289e-03
1.621250e+00,1.335217e+00,-4.843744e-03,2.622209e-03
1.622500e+00,1.336536e+00,-4.830686e-03,2.611143e-03
1.623750e+00,1.337854e+00,-4.817609e-03,2.600093e-03
1.625000e+00,1.339173e+00,-4.804517e-03,2.589061e-03
1.626250e+00,1.340491e+00,-4.791412e-03,2.578049e-03
1.627500e+00,1.341810e+00,-4.778298e-03,2.567060e-03
1.628750e+00,1.343129e+00,-4.765177e-03,2.556096e-03
1.630000e+00,1.344448e+00,-4.752053e-03,2.545160e-03
1.631250e+00,1.345767e+00,-4.738928e-03,2.534254e-03
1.632500e+00,1.347086e+00,-4.725807e-03,2.523379e-03
1.633750e+00,1.348405e+00,-4.712691e-03,2.512540e-03
1.635000e+00,1.349724e+00,-4.699584e-03,2.501737e-03
1.636250e+00,1.351044e+00,-4.686489e-03,2.490973e-03
1.637500e+00,1.352363e+00,-4.673410e-03,2.480251e-03
1.638750e+00,1.353683e+00,-4.660349e-03,2.469573e-03
1.640000e+00,1.355002e+00,-4.647310e-03,2.458941e-03
1.641250e+00,1.356322e+00,-4.634295e-03,2.448357e-03
1.642500e+00,1.357642e+00,-4.621308e-03,2.437825e-03
1.643750e+00,1.358962e+00,-4.608353e-03,2.427346e-03
1.645000e+00,1.360282e+00,-4.595431e-03,2.416922e-03
1.646250e+00,1.361602e+00,-4.582548e-03,2.406557e-03
1.647500e+00,1.362923e+00,-4.569704e-03,2.396252e-03
1.648750e+00,1.364243e+00,-4.556905e-03,2.386010e-03
1.650000e+00,1.365563e+00,-4.544152e-03,2.375833e-03
1.651250e+00,1.366884e+00,-4.531450e-03,2.365723e-03
1.652500e+00,1.368205e+00,-4.518802e-03,2.355683e-03
1.653750e+00,1.369525e+00,-4.506209e-03,2.345716e-03
1.655000e+00,1.370846e+00,-4.493677e-03,2.335823e-03
1.656250e+00,1.372167e+00,-4.481208e-03,2.326006e-03
1.657500e+00,1.373488e+00,-4.468805e-03,2.316269e-03
1.658750e+00,1.374809e+00,-4.456471e-03,2.306614e-03
1.660000e+00,1.376130e+00,-4.444210e-03,2.297042e-03
1.661250e+00,1.377451e+00,-4.432025e-03,2.287556e-03
1.662500e+00,1.378772e+00,-4.419919e-03,2.278159e-03
1.663750e+00,1.380094e+00,-4.407895e-03,2.268853e-03
1.665000e+00,1.381415e+00,-4.395956e-03,2.259640e-03
1.666250e+00,1.382737e+00,-4.384106e-03,2.250522e-03
1.667500e+00,1.384058e+00,-4.372348e-03,2.241502e-03
1.668750e+00,1.385380e+00,-4.360685e-03,2.232582e-03
1.670000e+00,1.386701e+00,-4.349120e-03,2.223764e-03
1.671250e+00,1.388023e+00,-4.337657e-03,2.215051e-03
1.672500e+00,1.389345e+00,-4.326298e-03,2.206445e-03
1.673750e+00,1.390667e+00,-4.315046e-03,2.197947e-03
1.675000e+00,1.391989e+00,-4.303906e-03,2.189561e-03
1.676250e+00,1.393311e+00,-4.292879e-03,2.181289e-03
1.677500e+00,1.394633e+00,-4.281970e-03,2.173132e-03
1.678750e+00,1.395955e+00,-4.271181e-03,2.165093e-03
1.680000e+00,1.397277e+00,-4.260515e-03,2.157174e-03
1.681250e+00,1.398600e+00,-4.249976e-03,2.149377e-03
1.682500e+00,1.399922e+00,-4.239566e-03,2.141705e-03
1.683750e+00,1.401244e+00,-4.229289e-03,2.134160e-03
1.685000e+00,1.402567e+00,-4.219147e-03,2.126744e-03
1.686250e+00,1.403889e+00,-4.209145e-03,2.119458e-03
1.687500e+00,1.405212e+00,-4.199284e-03,2.112305e-03
1.688750e+00,1.406535e+00,-4.189569e-03,2.105288e-03
1.690000e+00,1.407857e+00,-4.180001e-03,2.098408e-03
1.691250e+00,1.409180e+00,-4.170584e-03,2.091667e-03
1.692500e+00,1.410503e+00,-4.161321e-03,2.085068e-03
1.693750e+00,1.411826e+00,-4.152215e-03,2.078612e-03
1.695000e+00,1.413148e+00,-4.143269e-03,2.072302e-03
1.696250e+00,1.414471e+00,-4.134486e-03,2.066139e-03
1.697500e+00,1.415794e+00,-4.125868e-03,2.060126e-03
1.698750e+00,1.417117e+00,-4.117419e-03,2.054264e-03
1.700000e+00,1.418440e+00,-4.109142e-03,2.048555e-03
1.701250e+00,1.419764e+00,-4.101039e-03,2.043002e-03
1.702500e+00,1.421087e+00,-4.093114e-03,2.037606e-03
1.703750e+00,1.422410e+00,-4.085368e-03,2.032370e-03
1.705000e+00,1.423733e+00,-4.077806e-03,2.027294e-03
1.706250e+00,1.425056e+00,-4.070429e-03,2.022382e-03
1.707500e+00,1.426380e+00,-4.063241e-03,2.017634e-03
1.708750e+00,1.427703e+00,-4.056244e-03,2.013053e-03
1.710000e+00,1.429027e+00,-4.049441e-03,2.008640e-03
1.711250e+00,1.430350e+00,-4.042834e-03,2.004398e-03
1.712500e+00,1.431673e+00,-4.036428e-03,2.000327e-03
1.713750e+00,1.432997e+00,-4.030223e-03,1.996431e-03
1.715000e+00,1.434320e+00,-4.024222e-03,1.992709e-03
1.716250e+00,1.435644e+00,-4.018429e-03,1.989165e-03
1.717500e+00,1.436968e+00,-4.012846e-03,1.985799e-03
1.718750e+00,1.438291e+00,-4.007475e-03,1.982614e-03
1.720000e+00,1.439615e+00,-4.002319e-03,1.979611e-03
1.721250e+00,1.440939e+00,-3.997381e-03,1.976792e-03
1.722500e+00,1.442262e+00,-3.992662e-03,1.974157e-03
1.723750e+00,1.443586e+00,-3.988165e-03,1.971710e-03
1.725000e+00,1.444910e+00,-3.983894e-03,1.969450e-03
1.726250e+00,1.446234e+00,-3.979849e-03,1.967381e-03
1.727500e+00,1.447557e+00,-3.976034e-03,1.965502e-03
1.728750e+00,1.448881e+00,-3.972450e-03,1.963816e-03
1.730000e+00,1.450205e+00,-3.969100e-03,1.962324e-03
1.731250e+00,1.451529e+00,-3.965987e-03,1.961028e-03
1.732500e+00,1.452853e+00,-3.963112e-03,1.959928e-03
1.733750e+00,1.454177e+00,-3.960477e-03,1.959026e-03
1.735000e+00,1.455501e+00,-3.958086e-03,1.958324e-03
1.736250e+00,1.456824e+00,-3.955939e-03,1.957822e-03
1.737500e+00,1.458148e+00,-3.954039e-03,1.957522e-03
1.738750e+00,1.459472e+00,-3.952388e-03,1.957425e-03
1.740000e+00,1.460796e+00,-3.950988e-03,1.957532e-03
1.741250e+00,1.462120e+00,-3.949841e-03,1.957845e-03
1.742500e+00,1.463444e+00,-3.948949e-03,1.958364e-03
1.743750e+00,1.464768e+00,-3.948314e-03,1.959090e-03
1.745000e+00,1.466092e+00,-3.947937e-03,1.960025e-03
1.746250e+00,1.467416e+00,-3.947821e-03,1.961170e-03
1.747500e+00,1.468740e+00,-3.947966e-03,1.962525e-03
1.748750e+00,1.470064e+00,-3.948376e-03,1.964092e-03
1.750000e+00,1.471388e+00,-3.949052e-03,1.965871e-03
1.751250e+00,1.472712e+00,-3.949994e-03,1.967863e-03
1.752500e+00,1.474036e+00,-3.951206e-03,1.970070e-03
1.753750e+00,1.475360e+00,-3.952687e-03,1.972491e-03
1.755000e+00,1.476684e+00,-3.954441e-03,1.975128e-03
1.756250e+00,1.478008e+00,-3.956469e-03,1.977981e-03
1.757500e+00,1.479332e+00,-3.958771e-03,1.981052e-03
1.758750e+00,1.480656e+00,-3.961349e-03,1.984340e-03
1.760000e+00,1.481980e+00,-3.964205e-03,1.987847e-03
1.761250e+00,1.483304e+00,-3.967340e-03,1.991573e-03
1.762500e+00,1.484628e+00,-3.970755e-03,1.995518e-03
1.763750e+00,1.485952e+00,-3.974451e-03,1.999684e-03
1.765000e+00,1.487276e+00,-3.978430e-03,2.004070e-03
1.766250e+00,1.488600e+00,-3.982693e-03,2.008677e-03
1.767500e+00,1.489924e+00,-3.987240e-03,2.013506e-03
1.768750e+00,1.491248e+00,-3.992074e-03,2.018556e-03
1.770000e+00,1.492572e+00,-3.997193e-03,2.023829e-03
1.771250e+00,1.493896e+00,-4.002601e-03,2.029323e-03
1.772500e+00,1.495220e+00,-4.008297e-03,2.035041e-03
1.773750e+00,1.496544e+00,-4.014282e-03,2.040982e-03
1.775000e+00,1.497867e+00,-4.020558e-03,2.047145e-03
1.776250e+00,1.499191e+00,-4.027124e-03,2.053532e-03
1.777500e+00,1.500515e+00,-4.033982e-03,2.060142e-03
1.778750e+00,1.501839e+00,-4.041133e-03,2.066975e-03
1.780000e+00,1.503163e+00,-4.048576e-03,2.074032e-03
1.781250e+00,1.504486e+00,-4.056312e-03,2.081313e-03
1.782500e+00,1.505810e+00,-4.064342e-03,2.088816e-03
1.783750e+00,1.507134e+00,-4.072666e-03,2.096543e-03
1.785000e+00,1.508457e+00,-4.081285e-03,2.104493e-03
1.786250e+00,1.509781e+00,-4.090199e-03,2.112665e-03
1.787500e+00,1.511105e+00,-4.099408e-03,2.121061e-03
1.788750e+00,1.512428e+00,-4.108912e-03,2.129678e-03
1.790000e+00,1.513752e+00,-4.118712e-03,2.138518e-03
1.791250e+00,1.515075e+00,-4.128808e-03,2.147580e-03
1.792500e+00,1.516399e+00,-4.139199e-03,2.156863e-03
1.793750e+00,1.517722e+00,-4.149886e-03,2.166366e-03
1.795000e+00,1.519046e+00,-4.160868e-03,2.176091e-03
1.796250e+00,1.520369e+00,-4.172147e-03,2.186035e-03
1.797500e+00,1.521692e+00,-4.183720e-03,2.196198e-03
1.798750e+00,1.523016e+00,-4.195589e-03,2.206580e-03
1.800000e+00,1.524339e+00,-4.207752e-03,2.217181e-03
1.801250e+00,1.525662e+00,-4.220210e-03,2.227999e-03
1.802500e+00,1.526985e+00,-4.232962e-03,2.239033e-03
1.803750e+00,1.528309e+00,-4.246008e-03,2.250283e-03
1.805000e+00,1.529632e+00,-4.259348e-03,2.261749e-03
1.806250e+00,1.530955e+00,-4.272979e-03,2.273429e-03
1.807500e+00,1.532278e+00,-4.286903e-03,2.285322e-03
1.808750e+00,1.533601e+00,-4.301119e-03,2.297427e-03
1.810000e+00,1.534924e+00,-4.315624e-03,2.309744e-03
1.811250e+00,1.536246e+00,-4.330420e-03,2.322272e-03
1.812500e+00,1.537569e+00,-4.345505e-03,2.335008e-03
1.813750e+00,1.538892e+00,-4.360878e-03,2.347953e-03
1.815000e+00,1.540215e+00,-4.376538e-03,2.361105e-03
1.816250e+00,1.541537e+00,-4.392484e-03,2.374463e-03
1.817500e+00,1.542860e+00,-4.408716e-03,2.388026e-03
1.818750e+00,1.544183e+00,-4.425231e-03,2.401792e-03
1.820000e+00,1.545505e+00,-4.442030e-03,2.415760e-03
1.821250e+00,1.546827e+00,-4.459109e-03,2.429928e-03
1.822500e+00,1.548150e+00,-4.476469e-03,2.444296e-03
1.823750e+00,1.549472e+00,-4.494108e-03,2.458862e-03
1.825000e+00,1.550794e+00,-4.512025e-03,2.473624e-03
1.826250e+00,1.552117e+00,-4.530217e-03,2.488580e-03
1.827500e+00,1.553439e+00,-4.548684e-03,2.503730e-03
1.828750e+00,1.554761e+00,-4.567424e-03,2.519071e-03
1.830000e+00,1.556083e+00,-4.586435e-03,2.534603e-03
1.831250e+00,1.557405e+00,-4.605716e-03,2.550322e-03
1.832500e+00,1.558727e+00,-4.625264e-03,2.566228e-03
1.833750e+00,1.560048e+00,-4.645079e-03,2.582319e-03
1.835000e+00,1.561370e+00,-4.665157e-03,2.598592e-03
1.836250e+00,1.562692e+00,-4.685498e-03,2.615047e-03
1.837500e+00,1.564013e+00,-4.706099e-03,2.631680e-03
1.838750e+00,1.565335e+00,-4.726958e-03,2.648490e-03
1.840000e+00,1.566656e+00,-4.748073e-03,2.665476e-03
1.841250e+00,1.567978e+00,-4.769442e-03,2.682635e-03
1.842500e+00,1.569299e+00,-4.791063e-03,2.699964e-03
1.843750e+00,1.570620e+00,-4.812933e-03,2.717462e-03
1.845000e+00,1.571942e+00,-4.835050e-03,2.735128e-03
1.846250e+00,1.573263e+00,-4.857412e-03,2.752957e-03
1.847500e+00,1.574584e+00,-4.880017e-03,2.770949e-03
1.848750e+00,1.575905e+00,-4.902861e-03,2.789101e-03
1.850000e+00,1.577225e+00,-4.925942e-03,2.807411e-03
1.851250e+00,1.578546e+00,-4.949258e-03,2.825876e-03
1.852500e+00,1.579867e+00,-4.972806e-03,2.844493e-03
1.853750e+00,1.581187e+00,-4.996583e-03,2.863262e-03
1.855000e+00,1.582508e+00,-5.020586e-03,2.882178e-03
1.856250e+00,1.583828e+00,-5.044814e-03,2.901240e-03
1.857500e+00,1.585149e+00,-5.069262e-03,2.920445e-03
1.858750e+00,1.586469e+00,-5.093928e-03,2.939790e-03
1.860000e+00,1.587789e+00,-5.118809e-03,2.959274e-03
1.861250e+00,1.589109e+00,-5.143901e-03,2.978892e-03
1.862500e+00,1.590429e+00,-5.169203e-03,2.998643e-03
1.863750e+00,1.591749e+00,-5.194710e-03,3.018523e-03
1.865000e+00,1.593069e+00,-5.220420e-03,3.038531e-03
1.866250e+00,1.594388e+00,-5.246329e-03,3.058662e-03
1.867500e+00,1.595708e+00,-5.272434e-03,3.078916e-03
1.868750e+00,1.597027e+00,-5.298731e-03,3.099287e-03
1.870000e+00,1.598347e+00,-5.325218e-03,3.119774e-03
1.871250e+00,1.599666e+00,-5.351890e-03,3.140374e-03
1.872500e+00,1.600985e+00,-5.378745e-03,3.161084e-03
1.873750e+00,1.602304e+00,-5.405778e-03,3.181900e-03
1.875000e+00,1.603623e+00,-5.432987e-03,3.202821e-03
1.876250e+00,1.604942e+00,-5.460367e-03,3.223841e-03
1.877500e+00,1.606261e+00,-5.487915e-03,3.244960e-03
1.878750e+00,1.607580e+00,-5.515628e-03,3.266173e-03
1.880000e+00,1.608898e+00,-5.543500e-03,3.287477e-03
1.881250e+00,1.610217e+00,-5.571529e-03,3.308869e-03
1.882500e+00,1.611535e+00,-5.599711e-03,3.330346e-03
1.883750e+00,1.612853e+00,-5.628042e-03,3.351905e-03
1.885000e+00,1.614172e+00,-5.656518e-03,3.373543e-03
1.886250e+00,1.615490e+00,-5.685134e-03,3.395256e-03
1.887500e+00,1.616808e+00,-5.713888e-03,3.417040e-03
1.888750e+00,1.618125e+00,-5.742774e-03,3.438893e-03
1.890000e+00,1.619443e+00,-5.771788e-03,3.460811e-03
1.891250e+00,1.620761e+00,-5.800928e-03,3.482791e-03
1.892500e+00,1.622078e+00,-5.830187e-03,3.504829e-03
1.893750e+00,1.623395e+00,-5.859563e-03,3.526923e-03
1.895000e+00,1.624713e+00,-5.889051e-03,3.549067e-03
1.896250e+00,1.626030e+00,-5.918646e-03,3.571260e-03
1.897500e+00,1.627347e+00,-5.948344e-03,3.593497e-03
1.898750e+00,1.628664e+00,-5.978141e-03,3.615775e-03
1.900000e+00,1.629980e+00,-6.008033e-03,3.638091e-03
1.901250e+00,1.631297e+00,-6.038014e-03,3.660440e-03
1.902500e+00,1.632613e+00,-6.068081e-03,3.682819e-03
1.903750e+00,1.633930e+00,-6.098229e-03,3.705225e-03
1.905000e+00,1.635246e+00,-6.128453e-03,3.727655e-03
1.906250e+00,1.636562e+00,-6.158749e-03,3.750103e-03
1.907500e+00,1.637878e+00,-6.189113e-03,3.772567e-03
1.908750e+00,1.639194e+00,-6.219538e-03,3.795044e-03
1.910000e+00,1.640510e+00,-6.250022e-03,3.817528e-03
1.911250e+00,1.641825e+00,-6.280559e-03,3.840017e-03
1.912500e+00,1.643141e+00,-6.311145e-03,3.862507e-03
1.913750e+00,1.644456e+00,-6.341774e-03,3.884995e-03
1.915000e+00,1.645771e+00,-6.372442e-03,3.907476e-03
1.916250e+00,1.647086e+00,-6.403145e-03,3.929946e-03
1.917500e+00,1.648401e+00,-6.433876e-03,3.952402e-03
1.918750e+00,1.649716e+00,-6.464633e-03,3.974841e-03
1.920000e+00,1.651031e+00,-6.495409e-03,3.997258e-03
1.921250e+00,1.652345e+00,-6.526199e-03,4.019649e-03
1.922500e+00,1.653659e+00,-6.557000e-03,4.042011e-03
1.923750e+00,1.654974e+00,-6.587805e-03,4.064340e-03
1.925000e+00,1.656288e+00,-6.618611e-03,4.086633e-03
1.926250e+00,1.657602e+00,-6.649411e-03,4.108884e-03
1.927500e+00,1.658915e+00,-6.680202e-03,4.131091e-03
1.928750e+00,1.660229e+00,-6.710977e-03,4.153250e-03
1.930000e+00,1.661543e+00,-6.741733e-03,4.175356e-03
1.931250e+00,1.662856e+00,-6.772463e-03,4.197407e-03
1.932500e+00,1.664169e+00,-6.803164e-03,4.219397e-03
1.933750e+00,1.665482e+00,-6.833830e-03,4.241324e-03
1.935000e+00,1.666795e+00,-6.864455e-03,4.263183e-03
1.936250e+00,1.668108e+00,-6.895035e-03,4.284971e-03
1.937500e+00,1.669420e+00,-6.925565e-03,4.306684e-03
1.938750e+00,1.670733e+00,-6.956040e-03,4.328317e-03
1.940000e+00,1.672045e+00,-6.986454e-03,4.349868e-03
1.941250e+00,1.673357e+00,-7.016803e-03,4.371331e-03
1.942500e+00,1.674669e+00,-7.047082e-03,4.392705e-03
1.943750e+00,1.675981e+00,-7.077284e-03,4.413983e-03
1.945000e+00,1.677292e+00,-7.107406e-03,4.435164e-03
1.946250e+00,1.678604e+00,-7.137442e-03,4.456243e-03
1.947500e+00,1.679915e+00,-7.167387e-03,4.477215e-03
1.948750e+00,1.681226e+00,-7.197236e-03,4.498078e-03
1.950000e+00,1.682537e+00,-7.226984e-03,4.518828e-03
1.951250e+00,1.683848e+00,-7.256626e-03,4.539461e-03
1.952500e+00,1.685159e+00,-7.286156e-03,4.559973e-03
1.953750e+00,1.686469e+00,-7.315570e-03,4.580360e-03
1.955000e+00,1.687780e+00,-7.344863e-03,4.600618e-03
1.956250e+00,1.689090e+00,-7.374029e-03,4.620745e-03
1.957500e+00,1.690400e+00,-7.403064e-03,4.640736e-03
1.958750e+00,1.691709e+00,-7.431962e-03,4.660587e-03
1.960000e+00,1.693019e+00,-7.460718e-03,4.680295e-03
1.961250e+00,1.694329e+00,-7.489328e-03,4.699856e-03
1.962500e+00,1.695638e+00,-7.517787e-03,4.719267e-03
1.963750e+00,1.696947e+00,-7.546088e-03,4.738524e-03
1.965000e+00,1.698256e+00,-7.574228e-03,4.757624e-03
1.966250e+00,1.699565e+00,-7.602202e-03,4.776562e-03
1.967500e+00,1.700873e+00,-7.630004e-03,4.795335e-03
1.968750e+00,1.702182e+00,-7.657630e-03,4.813940e-03
1.970000e+00,1.703490e+00,-7.685075e-03,4.832373e-03
1.971250e+00,1.704798e+00,-7.712334e-03,4.850631e-03
1.972500e+00,1.706106e+00,-7.739401e-03,4.868711e-03
1.973750e+00,1.707413e+00,-7.766273e-03,4.886608e-03
1.975000e+00,1.708721e+00,-7.792945e-03,4.904320e-03
1.976250e+00,1.710028e+00,-7.819411e-03,4.921843e-03
1.977500e+00,1.711335e+00,-7.845667e-03,4.939174e-03
1.978750e+00,1.712642e+00,-7.871709e-03,4.956309e-03
1.980000e+00,1.713949e+00,-7.897531e-03,4.973245e-03
1.981250e+00,1.715255e+00,-7.923129e-03,4.989980e-03
1.982500e+00,1.716562e+00,-7.948499e-03,5.006509e-03
1.983750e+00,1.717868e+00,-7.973635e-03,5.022830e-03
1.985000e+00,1.719174e+00,-7.998534e-03,5.038939e-03
1.986250e+00,1.720480e+00,-8.023190e-03,5.054834e-03
1.987500e+00,1.721785e+00,-8.047600e-03,5.070511e-03
1.988750e+00,1.723091e+00,-8.071758e-03,5.085967e-03
1.990000e+00,1.724396e+00,-8.095661e-03,5.101199e-03
1.991250e+00,1.725701e+00,-8.119305e-03,5.116205e-03
1.992500e+00,1.727005e+00,-8.142684e-03,5.130981e-03
1.993750e+00,1.728310e+00,-8.165795e-03,5.145525e-03
1.995000e+00,1.729614e+00,-8.188633e-03,5.159833e-03
1.996250e+00,1.730919e+00,-8.211195e-03,5.173904e-03
1.997500e+00,1.732223e+00,-8.233475e-03,5.187733e-03
1.998750e+00,1.733526e+00,-8.255471e-03,5.201319e-03
2.000000e+00,1.734830e+00,-8.277178e-03,5.214659e-03
2.001250e+00,1.736133e+00,-8.298592e-03,5.227750e-03
2.002500e+00,1.737436e+00,-8.319709e-03,5.240590e-03
2.003750e+00,1.738739e+00,-8.340526e-03,5.253176e-03
2.005000e+00,1.740042e+00,-8.361038e-03,5.265505e-03
2.006250e+00,1.741345e+00,-8.381242e-03,5.277576e-03
2.007500e+00,1.742647e+00,-8.401134e-03,5.289385e-03
2.008750e+00,1.743949e+00,-8.420711e-03,5.300932e-03
2.010000e+00,1.745251e+00,-8.439968e-03,5.312212e-03
2.011250e+00,1.746553e+00,-8.458903e-03,5.323225e-03
2.012500e+00,1.747854e+00,-8.477512e-03,5.333967e-03
2.013750e+00,1.749155e+00,-8.495791e-03,5.344437e-03
2.015000e+00,1.750456e+00,-8.513737e-03,5.354633e-03
2.016250e+00,1.751757e+00,-8.531348e-03,5.364553e-03
2.017500e+00,1.753058e+00,-8.548619e-03,5.374195e-03
2.018750e+00,1.754358e+00,-8.565548e-03,5.383557e-03
2.020000e+00,1.755658e+00,-8.582132e-03,5.392636e-03
2.021250e+00,1.756958e+00,-8.598367e-03,5.401432e-03
2.022500e+00,1.758258e+00,-8.614250e-03,5.409943e-03
2.023750e+00,1.759557e+00,-8.629780e-03,5.418167e-03
2.025000e+00,1.760856e+00,-8.644952e-03,5.426102e-03
2.026250e+00,1.762155e+00,-8.659765e-03,5.433747e-03
2.027500e+00,1.763454e+00,-8.674215e-03,5.441100e-03
2.028750e+00,1.764753e+00,-8.688301e-03,5.448160e-03
2.030000e+00,1.766051e+00,-8.702019e-03,5.454926e-03
2.031250e+00,1.767349e+00,-8.715367e-03,5.461396e-03
2.032500e+00,1.768647e+00,-8.728343e-03,5.467570e-03
2.033750e+00,1.769945e+00,-8.740944e-03,5.473445e-03
2.035000e+00,1.771242e+00,-8.753169e-03,5.479021e-03
2.036250e+00,1.772539e+00,-8.765016e-03,5.484298e-03
2.037500e+00,1.773836e+00,-8.776481e-03,5.489273e-03
2.038750e+00,1.775133e+00,-8.787564e-03,5.493946e-03
2.040000e+00,1.776429e+00,-8.798263e-03,5.498316e-03
2.041250e+00,1.777725e+00,-8.808575e-03,5.502383e-03
2.042500e+00,1.779021e+00,-8.818499e-03,5.506145e-03
2.043750e+00,1.780317e+00,-8.828034e-03,5.509603e-03
2.045000e+00,1.781613e+00,-8.837177e-03,5.512755e-03
2.046250e+00,1.782908e+00,-8.845928e-03,5.515601e-03
2.047500e+00,1.784203e+00,-8.854286e-03,5.518141e-03
2.048750e+00,1.785498e+00,-8.862248e-03,5.520375e-03
2.050000e+00,1.786792e+00,-8.869813e-03,5.522301e-03
2.051250e+00,1.788086e+00,-8.876982e-03,5.523920e-03
2.052500e+00,1.789380e+00,-8.883752e-03,5.525232e-03
2.053750e+00,1.790674e+00,-8.890123e-03,5.526237e-03
2.055000e+00,1.791968e+00,-8.896093e-03,5.526935e-03
2.056250e+00,1.793261e+00,-8.901663e-03,5.527325e-03
2.057500e+00,1.794554e+00,-8.906832e-03,5.527408e-03
2.058750e+00,1.795847e+00,-8.911599e-03,5.527185e-03
2.060000e+00,1.797139e+00,-8.915963e-03,5.526655e-03
2.061250e+00,1.798431e+00,-8.919924e-03,5.525819e-03
2.062500e+00,1.799723e+00,-8.923483e-03,5.524678e-03
2.063750e+00,1.801015e+00,-8.926638e-03,5.523231e-03
2.065000e+00,1.802306e+00,-8.929391e-03,5.521480e-03
2.066250e+00,1.803598e+00,-8.931740e-03,5.519425e-03
2.067500e+00,1.804889e+00,-8.933686e-03,5.517067e-03
2.068750e+00,1.806179e+00,-8.935230e-03,5.514407e-03
2.070000e+00,1.807470e+00,-8.936371e-03,5.511446e-03
2.071250e+00,1.808760e+00,-8.937110e-03,5.508184e-03
2.072500e+00,1.810050e+00,-8.937447e-03,5.504623e-03
2.073750e+00,1.811339e+00,-8.937384e-03,5.500764e-03
2.075000e+00,1.812629e+00,-8.936921e-03,5.496608e-03
2.076250e+00,1.813918e+00,-8.936058e-03,5.492157e-03
2.077500e+00,1.815207e+00,-8.934797e-03,5.487411e-03
2.078750e+00,1.816495e+00,-8.933138e-03,5.482372e-03
2.080000e+00,1.817783e+00,-8.931083e-03,5.477043e-03
2.081250e+00,1.819071e+00,-8.928633e-03,5.471423e-03
2.082500e+00,1.820359e+00,-8.925790e-03,5.465516e-03
2.083750e+00,1.821647e+00,-8.922554e-03,5.459322e-03
2.085000e+00,1.822934e+00,-8.918928e-03,5.452844e-03
2.086250e+00,1.824221e+00,-8.914912e-03,5.446083e-03
2.087500e+00,1.825507e+00,-8.910509e-03,5.439042e-03
2.088750e+00,1.826794e+00,-8.905720e-03,5.431722e-03
2.090000e+00,1.828080e+00,-8.900547e-03,5.424126e-03
2.091250e+00,1.829366e+00,-8.894993e-03,5.416256e-03
2.092500e+00,1.830651e+00,-8.889059e-03,5.408114e-03
2.093750e+00,1.831936e+00,-8.882748e-03,5.399702e-03
2.095000e+00,1.833221e+00,-8.876062e-03,5.391023e-03
2.096250e+00,1.834506e+00,-8.869003e-03,5.382080e-03
2.097500e+00,1.835790e+00,-8.861575e-03,5.372874e-03
2.098750e+00,1.837074e+00,-8.853779e-03,5.363409e-03
2.100000e+00,1.838358e+00,-8.845618e-03,5.353687e-03
2.101250e+00,1.839642e+00,-8.837095e-03,5.343712e-03
2.102500e+00,1.840925e+00,-8.828213e-03,5.333485e-03
2.103750e+00,1.842208e+00,-8.818975e-03,5.323010e-03
2.105000e+00,1.843490e+00,-8.809385e-03,5.312290e-03
2.106250e+00,1.844773e+00,-8.799445e-03,5.301329e-03
2.107500e+00,1.846055e+00,-8.789158e-03,5.290128e-03
2.108750e+00,1.847337e+00,-8.778529e-03,5.278692e-03
2.110000e+00,1.848618e+00,-8.767560e-03,5.267023e-03
2.111250e+00,1.849899e+00,-8.756256e-03,5.255126e-03
2.112500e+00,1.851180e+00,-8.744620e-03,5.243003e-03
2.113750e+00,1.852461e+00,-8.732655e-03,5.230658e-03
2.115000e+00,1.853741e+00,-8.720366e-03,5.218095e-03
2.116250e+00,1.855021e+00,-8.707756e-03,5.205317e-03
2.117500e+00,1.856301e+00,-8.694830e-03,5.192327e-03
2.118750e+00,1.857580e+00,-8.681593e-03,5.179131e-03
2.120000e+00,1.858859e+00,-8.668047e-03,5.165731e-03
2.121250e+00,1.860138e+00,-8.654198e-03,5.152131e-03
2.122500e+00,1.861416e+00,-8.640050e-03,5.138336e-03
2.123750e+00,1.862694e+00,-8.625607e-03,5.124350e-03
2.125000e+00,1.863972e+00,-8.610875e-03,5.110176e-03
2.126250e+00,1.865250e+00,-8.595857e-03,5.095819e-03
2.127500e+00,1.866527e+00,-8.580559e-03,5.081283e-03
2.128750e+00,1.867804e+00,-8.564986e-03,5.066572e-03
2.130000e+00,1.869080e+00,-8.549143e-03,5.051690e-03
2.131250e+00,1.870357e+00,-8.533034e-03,5.036643e-03
2.132500e+00,1.871633e+00,-8.516665e-03,5.021434e-03
2.133750e+00,1.872908e+00,-8.500041e-03,5.006068e-03
2.135000e+00,1.874184e+00,-8.483168e-03,4.990550e-03
2.136250e+00,1.875459e+00,-8.466051e-03,4.974883e-03
2.137500e+00,1.876733e+00,-8.448695e-03,4.959074e-03
2.138750e+00,1.878008e+00,-8.431105e-03,4.943127e-03
2.140000e+00,1.879282e+00,-8.413289e-03,4.927046e-03
2.141250e+00,1.880556e+00,-8.395251e-03,4.910836e-03
2.142500e+00,1.881829e+00,-8.376997e-03,4.894502e-03
2.143750e+00,1.883102e+00,-8.358533e-03,4.878050e-03
2.145000e+00,1.884375e+00,-8.339865e-03,4.861483e-03
2.146250e+00,1.885647e+00,-8.320999e-03,4.844808e-03
2.147500e+00,1.886920e+00,-8.301941e-03,4.828029e-03
2.148750e+00,1.888191e+00,-8.282698e-03,4.811152e-03
2.150000e+00,1.889463e+00,-8.263275e-03,4.794181e-03
2.151250e+00,1.890734e+00,-8.243680e-03,4.777122e-03
2.152500e+00,1.892005e+00,-8.223917e-03,4.759981e-03
2.153750e+00,1.893275e+00,-8.203995e-03,4.742762e-03
2.155000e+00,1.894546e+00,-8.183918e-03,4.725470e-03
2.156250e+00,1.895815e+00,-8.163695e-03,4.708112e-03
2.157500e+00,1.897085e+00,-8.143331e-03,4.690692e-03
2.158750e+00,1.898354e+00,-8.122834e-03,4.673217e-03
2.160000e+00,1.899623e+00,-8.102209e-03,4.655691e-03
2.161250e+00,1.900891e+00,-8.081464e-03,4.638120e-03
2.162500e+00,1.902159e+00,-8.060607e-03,4.620510e-03
2.163750e+00,1.903427e+00,-8.039642e-03,4.602866e-03
2.165000e+00,1.904695e+00,-8.018579e-03,4.585195e-03
2.166250e+00,1.905962e+00,-7.997423e-03,4.567501e-03
2.167500e+00,1.907229e+00,-7.976182e-03,4.549790e-03
2.168750e+00,1.908495e+00,-7.954863e-03,4.532068e-03
2.170000e+00,1.909761e+00,-7.933473e-03,4.514341e-03
2.171250e+00,1.911027e+00,-7.912019e-03,4.496615e-03
2.172500e+00,1.912292e+00,-7.890510e-03,4.478895e-03
2.173750e+00,1.913557e+00,-7.868951e-03,4.461187e-03
2.175000e+00,1.914822e+00,-7.847350e-03,4.443497e-03
2.176250e+00,1.916087e+00,-7.825715e-03,4.425830e-03
2.177500e+00,1.917351e+00,-7.804054e-03,4.408194e-03
2.178750e+00,1.918614e+00,-7.782373e-03,4.390593e-03
2.180000e+00,1.919878e+00,-7.760680e-03,4.373033e-03
2.181250e+00,1.921141e+00,-7.738983e-03,4.355521e-03
2.182500e+00,1.922403e+00,-7.717289e-03,4.338062e-03
2.183750e+00,1.923665e+00,-7.695605e-03,4.320663e-03
2.185000e+00,1.924927e+00,-7.673941e-03,4.303328e-03
2.186250e+00,1.926189e+00,-7.652302e-03,4.286064e-03
2.187500e+00,1.927450e+00,-7.630697e-03,4.268878e-03
2.188750e+00,1.928711e+00,-7.609134e-03,4.251774e-03
2.190000e+00,1.929971e+00,-7.587619e-03,4.234759e-03
2.191250e+00,1.931232e+00,-7.566162e-03,4.217839e-03
2.192500e+00,1.932491e+00,-7.544769e-03,4.201020e-03
2.193750e+00,1.933751e+00,-7.523448e-03,4.184307e-03
2.195000e+00,1.935010e+00,-7.502208e-03,4.167707e-03
2.196250e+00,1.936268e+00,-7.481055e-03,4.151226e-03
2.197500e+00,1.937527e+00,-7.459998e-03,4.134869e-03
2.198750e+00,1.938785e+00,-7.439044e-03,4.118642e-03
2.200000e+00,1.940042e+00,-7.418201e-03,4.102552e-03
2.201250e+00,1.941299e+00,-7.397477e-03,4.086604e-03
2.202500e+00,1.942556e+00,-7.376879e-03,4.070803e-03
2.203750e+00,1.943813e+00,-7.356416e-03,4.055157e-03
2.205000e+00,1.945069e+00,-7.336095e-03,4.039670e-03
2.206250e+00,1.946324e+00,-7.315924e-03,4.024349e-03
2.207500e+00,1.947580e+00,-7.295911e-03,4.009199e-03
2.208750e+00,1.948835e+00,-7.276063e-03,3.994226e-03
2.210000e+00,1.950089e+00,-7.256388e-03,3.979436e-03
2.211250e+00,1.951344e+00,-7.236893e-03,3.964834e-03
2.212500e+00,1.952597e+00,-7.217588e-03,3.950427e-03
2.213750e+00,1.953851e+00,-7.198478e-03,3.936219e-03
2.215000e+00,1.955104e+00,-7.179571e-03,3.922217e-03
2.216250e+00,1.956357e+00,-7.160876e-03,3.908426e-03
2.217500e+00,1.957609e+00,-7.142400e-03,3.894851e-03
2.218750e+00,1.958861e+00,-7.124150e-03,3.881499e-03
2.220000e+00,1.960112e+00,-7.106134e-03,3.868374e-03
2.221250e+00,1.961364e+00,-7.088359e-03,3.855482e-03
2.222500e+00,1.962614e+00,-7.070833e-03,3.842829e-03
2.223750e+00,1.963865e+00,-7.053563e-03,3.830419e-03
2.225000e+00,1.965115e+00,-7.036556e-03,3.818259e-03
2.226250e+00,1.966364e+00,-7.019821e-03,3.806353e-03
2.227500e+00,1.967614e+00,-7.003363e-03,3.794706e-03
2.228750e+00,1.968862e+00,-6.987191e-03,3.783325e-03
2.230000e+00,1.970111e+00,-6.971310e-03,3.772213e-03
2.231250e+00,1.971359e+00,-6.955730e-03,3.761376e-03
2.232500e+00,1.972607e+00,-6.940456e-03,3.750819e-03
2.233750e+00,1.973854e+00,-6.925495e-03,3.740546e-03
2.235000e+00,1.975101e+00,-6.910855e-03,3.730564e-03
2.236250e+00,1.976347e+00,-6.896542e-03,3.720876e-03
2.237500e+00,1.977593e+00,-6.882564e-03,3.711488e-03
2.238750e+00,1.978839e+00,-6.868926e-03,3.702403e-03
2.240000e+00,1.980084e+00,-6.855636e-03,3.693627e-03
2.241250e+00,1.981329e+00,-6.842700e-03,3.685165e-03
2.242500e+00,1.982574e+00,-6.830125e-03,3.677020e-03
2.243750e+00,1.983818e+00,-6.817917e-03,3.669197e-03
2.245000e+00,1.985061e+00,-6.806082e-03,3.661701e-03
2.246250e+00,1.986305e+00,-6.794627e-03,3.654536e-03
2.247500e+00,1.987548e+00,-6.783559e-03,3.647705e-03
2.248750e+00,1.988790e+00,-6.772882e-03,3.641214e-03
2.250000e+00,1.990032e+00,-6.762604e-03,3.635066e-03
2.251250e+00,1.991274e+00,-6.752730e-03,3.629266e-03
2.252500e+00,1.992515e+00,-6.743266e-03,3.623816e-03
2.253750e+00,1.993756e+00,-6.734217e-03,3.618721e-03
2.255000e+00,1.994996e+00,-6.725591e-03,3.613985e-03
2.256250e+00,1.996236e+00,-6.717391e-03,3.609612e-03
2.257500e+00,1.997476e+00,-6.709624e-03,3.605604e-03
2.258750e+00,1.998715e+00,-6.702295e-03,3.601965e-03
2.260000e+00,1.999954e+00,-6.695410e-03,3.598700e-03
2.261250e+00,2.001192e+00,-6.688972e-03,3.595810e-03
2.262500e+00,2.002430e+00,-6.682989e-03,3.593300e-03
2.263750e+00,2.003668e+00,-6.677464e-03,3.591171e-03
2.265000e+00,2.004905e+00,-6.672402e-03,3.589429e-03
2.266250e+00,2.006141e+00,-6.667808e-03,3.588074e-03
2.267500e+00,2.007378e+00,-6.663687e-03,3.587111e-03
2.268750e+00,2.008614e+00,-6.660044e-03,3.586541e-03
2.270000e+00,2.009849e+00,-6.656882e-03,3.586368e-03
2.271250e+00,2.011084e+00,-6.654206e-03,3.586594e-03
2.272500e+00,2.012318e+00,-6.652021e-03,3.587221e-03
2.273750e+00,2.013553e+00,-6.650329e-03,3.588252e-03
2.275000e+00,2.014786e+00,-6.649136e-03,3.589688e-03
2.276250e+00,2.016020e+00,-6.648444e-03,3.591533e-03
2.277500e+00,2.017252e+00,-6.648258e-03,3.593788e-03
2.278750e+00,2.018485e+00,-6.648582e-03,3.596454e-03
2.280000e+00,2.019717e+00,-6.649417e-03,3.599534e-03
2.281250e+00,2.020948e+00,-6.650769e-03,3.603030e-03
2.282500e+00,2.022180e+00,-6.652639e-03,3.606942e-03
2.283750e+00,2.023410e+00,-6.655032e-03,3.611273e-03
2.285000e+00,2.024641e+00,-6.657949e-03,3.616024e-03
2.286250e+00,2.025870e+00,-6.661393e-03,3.621195e-03
2.287500e+00,2.027100e+00,-6.665368e-03,3.626788e-03
2.288750e+00,2.028329e+00,-6.669875e-03,3.632804e-03
2.290000e+00,2.029557e+00,-6.674917e-03,3.639244e-03
2.291250e+00,2.030785e+00,-6.680496e-03,3.646109e-03
2.292500e+00,2.032013e+00,-6.686614e-03,3.653399e-03
2.293750e+00,2.033240e+00,-6.693273e-03,3.661114e-03
2.295000e+00,2.034467e+00,-6.700474e-03,3.669256e-03
2.296250e+00,2.035693e+00,-6.708220e-03,3.677824e-03
2.297500e+00,2.036919e+00,-6.716511e-03,3.686818e-03
2.298750e+00,2.038145e+00,-6.725348e-03,3.696240e-03
2.300000e+00,2.039370e+00,-6.734734e-03,3.706087e-03
2.301250e+00,2.040594e+00,-6.744669e-03,3.716361e-03
2.302500e+00,2.041818e+00,-6.755153e-03,3.727061e-03
2.303750e+00,2.043042e+00,-6.766187e-03,3.738186e-03
2.305000e+00,2.044265e+00,-6.777773e-03,3.749736e-03
2.306250e+00,2.045488e+00,-6.789909e-03,3.761710e-03
2.307500e+00,2.046710e+00,-6.802596e-03,3.774108e-03
2.308750e+00,2.047932e+00,-6.815835e-03,3.786928e-03
2.310000e+00,2.049153e+00,-6.829625e-03,3.800169e-03
2.311250e+00,2.050374e+00,-6.843966e-03,3.813830e-03
2.312500e+00,2.051595e+00,-6.858857e-03,3.827910e-03
2.313750e+00,2.052815e+00,-6.874298e-03,3.842406e-03
2.315000e+00,2.054034e+00,-6.890287e-03,3.857319e-03
2.316250e+00,2.055253e+00,-6.906825e-03,3.872645e-03
2.317500e+00,2.056472e+00,-6.923909e-03,3.888384e-03
2.318750e+00,2.057690e+00,-6.941539e-03,3.904532e-03
2.320000e+00,2.058908e+00,-6.959713e-03,3.921088e-03
2.321250e+00,2.060125e+00,-6.978429e-03,3.938050e-03
2.322500e+00,2.061342e+00,-6.997686e-03,3.955415e-03
2.323750e+00,2.062558e+00,-7.017481e-03,3.973181e-03
2.325000e+00,2.063774e+00,-7.037813e-03,3.991345e-03
2.326250e+00,2.064989e+00,-7.058680e-03,4.009904e-03
2.327500e+00,2.066204e+00,-7.080078e-03,4.028856e-03
2.328750e+00,2.067419e+00,-7.102005e-03,4.048198e-03
2.330000e+00,2.068633e+00,-7.124458e-03,4.067925e-03
2.331250e+00,2.069846e+00,-7.147435e-03,4.088036e-03
2.332500e+00,2.071059e+00,-7.170932e-03,4.108526e-03
2.333750e+00,2.072272e+00,-7.194946e-03,4.129393e-03
2.335000e+00,2.073484e+00,-7.219473e-03,4.150632e-03
2.336250e+00,2.074695e+00,-7.244511e-03,4.172240e-03
2.337500e+00,2.075906e+00,-7.270054e-03,4.194213e-03
2.338750e+00,2.077117e+00,-7.296100e-03,4.216546e-03
2.340000e+00,2.078327e+00,-7.322643e-03,4.239237e-03
2.341250e+00,2.079537e+00,-7.349681e-03,4.262279e-03
2.342500e+00,2.080746e+00,-7.377207e-03,4.285670e-03
2.343750e+00,2.081955e+00,-7.405218e-03,4.309404e-03
2.345000e+00,2.083163e+00,-7.433709e-03,4.333477e-03
2.346250e+00,2.084371e+00,-7.462675e-03,4.357885e-03
2.347500e+00,2.085578e+00,-7.492110e-03,4.382621e-03
2.348750e+00,2.086785e+00,-7.522010e-03,4.407682e-03
2.350000e+00,2.087991e+00,-7.552370e-03,4.433062e-03
2.351250e+00,2.089197e+00,-7.583182e-03,4.458756e-03
2.352500e+00,2.090403e+00,-7.614443e-03,4.484759e-03
2.353750e+00,2.091607e+00,-7.646145e-03,4.511064e-03
2.355000e+00,2.092812e+00,-7.678283e-03,4.537668e-03
2.356250e+00,2.094016e+00,-7.710850e-03,4.564563e-03
2.357500e+00,2.095219e+00,-7.743841e-03,4.591744e-03
2.358750e+00,2.096422e+00,-7.777248e-03,4.619205e-03
2.360000e+00,2.097624e+00,-7.811065e-03,4.646941e-03
2.361250e+00,2.098826e+00,-7.845285e-03,4.674945e-03
2.362500e+00,2.100028e+00,-7.879901e-03,4.703210e-03
2.363750e+00,2.101229e+00,-7.914906e-03,4.731731e-03
2.365000e+00,2.102429e+00,-7.950293e-03,4.760501e-03
2.366250e+00,2.103629e+00,-7.986054e-03,4.789514e-03
2.367500e+00,2.104829e+00,-8.022182e-03,4.818762e-03
2.368750e+00,2.106027e+00,-8.058669e-03,4.848239e-03
2.370000e+00,2.107226e+00,-8.095507e-03,4.877939e-03
2.371250e+00,2.108424e+00,-8.132688e-03,4.907854e-03
2.372500e+00,2.109621e+00,-8.170203e-03,4.937978e-03
2.373750e+00,2.110818e+00,-8.208046e-03,4.968302e-03
2.375000e+00,2.112015e+00,-8.246207e-03,4.998821e-03
2.376250e+00,2.113211e+00,-8.284677e-03,5.029526e-03
2.377500e+00,2.114406e+00,-8.323449e-03,5.060410e-03
2.378750e+00,2.115601e+00,-8.362513e-03,5.091467e-03
2.380000e+00,2.116795e+00,-8.401860e-03,5.122687e-03
2.381250e+00,2.117989e+00,-8.441481e-03,5.154064e-03
2.382500e+00,2.119183e+00,-8.481368e-03,5.185590e-03
2.383750e+00,2.120375e+00,-8.521510e-03,5.217257e-03
2.385000e+00,2.121568e+00,-8.561899e-03,5.249056e-03
2.386250e+00,2.122760e+00,-8.602524e-03,5.280982e-03
2.387500e+00,2.123951e+00,-8.643377e-03,5.313024e-03
2.388750e+00,2.125142e+00,-8.684447e-03,5.345175e-03
2.390000e+00,2.126332e+00,-8.725725e-03,5.377427e-03
2.391250e+00,2.127522e+00,-8.767201e-03,5.409772e-03
2.392500e+00,2.128711e+00,-8.808864e-03,5.442201e-03
2.393750e+00,2.129900e+00,-8.850704e-03,5.474706e-03
2.395000e+00,2.131088e+00,-8.892712e-03,5.507279e-03
2.396250e+00,2.132276e+00,-8.934877e-03,5.539910e-03
2.397500e+00,2.133463e+00,-8.977188e-03,5.572592e-03
2.398750e+00,2.134650e+00,-9.019634e-03,5.605316e-03
2.400000e+00,2.135836e+00,-9.062206e-03,5.638074e-03
2.401250e+00,2.137021e+00,-9.104892e-03,5.670856e-03
2.402500e+00,2.138206e+00,-9.147682e-03,5.703653e-03
2.403750e+00,2.139391e+00,-9.190565e-03,5.736458e-03
2.405000e+00,2.140575e+00,-9.233529e-03,5.769261e-03
2.406250e+00,2.141759e+00,-9.276564e-03,5.802054e-03
2.407500e+00,2.142941e+00,-9.319659e-03,5.834827e-03
2.408750e+00,2.144124e+00,-9.362803e-03,5.867571e-03
2.410000e+00,2.145306e+00,-9.405983e-03,5.900279e-03
2.411250e+00,2.146487e+00,-9.449190e-03,5.932940e-03
2.412500e+00,2.147668e+00,-9.492411e-03,5.965545e-03
2.413750e+00,2.148848e+00,-9.535636e-03,5.998086e-03
2.415000e+00,2.150028e+00,-9.578853e-03,6.030554e-03
2.416250e+00,2.151207e+00,-9.622049e-03,6.062939e-03
2.417500e+00,2.152386e+00,-9.665215e-03,6.095233e-03
2.418750e+00,2.153564e+00,-9.708338e-03,6.127426e-03
2.420000e+00,2.154742e+00,-9.751406e-03,6.159509e-03
2.421250e+00,2.155919e+00,-9.794409e-03,6.191473e-03
2.422500e+00,2.157096e+00,-9.837333e-03,6.223310e-03
2.423750e+00,2.158272e+00,-9.880169e-03,6.255009e-03
2.425000e+00,2.159447e+00,-9.922903e-03,6.286562e-03
2.426250e+00,2.160622e+00,-9.965524e-03,6.317960e-03
2.427500e+00,2.161796e+00,-1.000802e-02,6.349193e-03
2.428750e+00,2.162970e+00,-1.005038e-02,6.380253e-03
2.430000e+00,2.164144e+00,-1.009259e-02,6.411130e-03
2.431250e+00,2.165316e+00,-1.013464e-02,6.441816e-03
2.432500e+00,2.166488e+00,-1.017652e-02,6.472301e-03
2.433750e+00,2.167660e+00,-1.021822e-02,6.502576e-03
2.435000e+00,2.168831e+00,-1.025972e-02,6.532633e-03
2.436250e+00,2.170002e+00,-1.030102e-02,6.562462e-03
2.437500e+00,2.171172e+00,-1.034209e-02,6.592055e-03
2.438750e+00,2.172341e+00,-1.038294e-02,6.621402e-03
2.440000e+00,2.173510e+00,-1.042354e-02,6.650496e-03
2.441250e+00,2.174678e+00,-1.046389e-02,6.679326e-03
2.442500e+00,2.175846e+00,-1.050397e-02,6.707884e-03
2.443750e+00,2.177013e+00,-1.054377e-02,6.736162e-03
2.445000e+00,2.178180e+00,-1.058329e-02,6.764150e-03
2.446250e+00,2.179346e+00,-1.062251e-02,6.791841e-03
2.447500e+00,2.180512e+00,-1.066141e-02,6.819225e-03
2.448750e+00,2.181677e+00,-1.069999e-02,6.846295e-03
2.450000e+00,2.182841e+00,-1.073824e-02,6.873041e-03
2.451250e+00,2.184005e+00,-1.077614e-02,6.899456e-03
2.452500e+00,2.185168e+00,-1.081368e-02,6.925531e-03
2.453750e+00,2.186331e+00,-1.085085e-02,6.951257e-03
2.455000e+00,2.187493e+00,-1.088764e-02,6.976627e-03
2.456250e+00,2.188655e+00,-1.092405e-02,7.001633e-03
2.457500e+00,2.189816e+00,-1.096005e-02,7.026266e-03
2.458750e+00,2.190976e+00,-1.099563e-02,7.050519e-03
2.460000e+00,2.192136e+00,-1.103080e-02,7.074384e-03
2.461250e+00,2.193296e+00,-1.106553e-02,7.097852e-03
2.462500e+00,2.194454e+00,-1.109981e-02,7.120917e-03
2.463750e+00,2.195612e+00,-1.113364e-02,7.143571e-03
2.465000e+00,2.196770e+00,-1.116700e-02,7.165807e-03
2.466250e+00,2.197927e+00,-1.119988e-02,7.187616e-03
2.467500e+00,2.199084e+00,-1.123228e-02,7.208992e-03
2.468750e+00,2.200239e+00,-1.126418e-02,7.229928e-03
2.470000e+00,2.201395e+00,-1.129558e-02,7.250416e-03
2.471250e+00,2.202550e+00,-1.132646e-02,7.270450e-03
2.472500e+00,2.203704e+00,-1.135681e-02,7.290023e-03
2.473750e+00,2.204857e+00,-1.138662e-02,7.309127e-03
2.475000e+00,2.206010e+00,-1.141589e-02,7.327758e-03
2.476250e+00,2.207163e+00,-1.144460e-02,7.345907e-03
2.477500e+00,2.208315e+00,-1.147275e-02,7.363569e-03
2.478750e+00,2.209466e+00,-1.150032e-02,7.380738e-03
2.480000e+00,2.210616e+00,-1.152731e-02,7.397408e-03
2.481250e+00,2.211767e+00,-1.155371e-02,7.413571e-03
2.482500e+00,2.212916e+00,-1.157951e-02,7.429224e-03
2.483750e+00,2.214065e+00,-1.160470e-02,7.444360e-03
2.485000e+00,2.215213e+00,-1.162927e-02,7.458973e-03
2.486250e+00,2.216361e+00,-1.165322e-02,7.473058e-03
2.487500e+00,2.217508e+00,-1.167653e-02,7.486611e-03
2.488750e+00,2.218655e+00,-1.169921e-02,7.499625e-03
2.490000e+00,2.219801e+00,-1.172123e-02,7.512096e-03
2.491250e+00,2.220946e+00,-1.174260e-02,7.524020e-03
2.492500e+00,2.222091e+00,-1.176330e-02,7.535391e-03
2.493750e+00,2.223235e+00,-1.178333e-02,7.546205e-03
2.495000e+00,2.224379e+00,-1.180268e-02,7.556458e-03
2.496250e+00,2.225522e+00,-1.182135e-02,7.566146e-03
2.497500e+00,2.226664e+00,-1.183933e-02,7.575264e-03
2.498750e+00,2.227806e+00,-1.185661e-02,7.583810e-03
2.500000e+00,2.228947e+00,-1.187318e-02,7.591778e-03
2.501250e+00,2.230088e+00,-1.188905e-02,7.599167e-03
2.502500e+00,2.231228e+00,-1.190420e-02,7.605972e-03
2.503750e+00,2.232367e+00,-1.191863e-02,7.612190e-03
2.505000e+00,2.233506e+00,-1.193233e-02,7.617819e-03
2.506250e+00,2.234644e+00,-1.194530e-02,7.622855e-03
2.507500e+00,2.235781e+00,-1.195753e-02,7.627297e-03
2.508750e+00,2.236918e+00,-1.196902e-02,7.631142e-03
2.510000e+00,2.238055e+00,-1.197976e-02,7.634387e-03
2.511250e+00,2.239191e+00,-1.198976e-02,7.637031e-03
2.512500e+00,2.240326e+00,-1.199900e-02,7.639071e-03
2.513750e+00,2.241460e+00,-1.200748e-02,7.640507e-03
2.515000e+00,2.242594e+00,-1.201520e-02,7.641336e-03
2.516250e+00,2.243727e+00,-1.202215e-02,7.641557e-03
2.517500e+00,2.244860e+00,-1.202834e-02,7.641170e-03
2.518750e+00,2.245992e+00,-1.203375e-02,7.640173e-03
2.520000e+00,2.247124e+00,-1.203839e-02,7.638566e-03
2.521250e+00,2.248255e+00,-1.204225e-02,7.636349e-03
2.522500e+00,2.249385e+00,-1.204534e-02,7.633520e-03
2.523750e+00,2.250515e+00,-1.204765e-02,7.630081e-03
2.525000e+00,2.251644e+00,-1.204917e-02,7.626030e-03
2.526250e+00,2.252772e+00,-1.204991e-02,7.621369e-03
2.527500e+00,2.253900e+00,-1.204987e-02,7.616098e-03
2.528750e+00,2.255027e+00,-1.204904e-02,7.610218e-03
2.530000e+00,2.256153e+00,-1.204742e-02,7.603730e-03
2.531250e+00,2.257279e+00,-1.204502e-02,7.596634e-03
2.532500e+00,2.258405e+00,-1.204183e-02,7.588932e-03
2.533750e+00,2.259529e+00,-1.203786e-02,7.580626e-03
2.535000e+00,2.260653e+00,-1.203310e-02,7.571718e-03
2.536250e+00,2.261777e+00,-1.202755e-02,7.562209e-03
2.537500e+00,2.262899e+00,-1.202122e-02,7.552102e-03
2.538750e+00,2.264022e+00,-1.201411e-02,7.541400e-03
2.540000e+00,2.265143e+00,-1.200621e-02,7.530103e-03
2.541250e+00,2.266264e+00,-1.199754e-02,7.518217e-03
2.542500e+00,2.267384e+00,-1.198809e-02,7.505743e-03
2.543750e+00,2.268504e+00,-1.197786e-02,7.492685e-03
2.545000e+00,2.269623e+00,-1.196686e-02,7.479046e-03
2.546250e+00,2.270741e+00,-1.195509e-02,7.464830e-03
2.547500e+00,2.271859e+00,-1.194255e-02,7.450041e-03
2.548750e+00,2.272976e+00,-1.192925e-02,7.434683e-03
2.550000e+00,2.274093e+00,-1.191519e-02,7.418760e-03
2.551250e+00,2.275208e+00,-1.190037e-02,7.402277e-03
2.552500e+00,2.276324e+00,-1.188480e-02,7.385238e-03
2.553750e+00,2.277438e+00,-1.186848e-02,7.367649e-03
2.555000e+00,2.278552e+00,-1.185142e-02,7.349514e-03
2.556250e+00,2.279665e+00,-1.183362e-02,7.330839e-03
2.557500e+00,2.280778e+00,-1.181509e-02,7.311629e-03
2.558750e+00,2.281890e+00,-1.179583e-02,7.291890e-03
2.560000e+00,2.283001e+00,-1.177585e-02,7.271629e-03
2.561250e+00,2.284112e+00,-1.175516e-02,7.250850e-03
2.562500e+00,2.285222e+00,-1.173375e-02,7.229561e-03
2.563750e+00,2.286331e+00,-1.171165e-02,7.207769e-03
2.565000e+00,2.287440e+00,-1.168884e-02,7.185479e-03
2.566250e+00,2.288548e+00,-1.166535e-02,7.162699e-03
2.567500e+00,2.289656e+00,-1.164118e-02,7.139436e-03
2.568750e+00,2.290762e+00,-1.161634e-02,7.115697e-03
2.570000e+00,2.291869e+00,-1.159083e-02,7.091490e-03
2.571250e+00,2.292974e+00,-1.156466e-02,7.066823e-03
2.572500e+00,2.294079e+00,-1.153785e-02,7.041704e-03
2.573750e+00,2.295183e+00,-1.151039e-02,7.016140e-03
2.575000e+00,2.296287e+00,-1.148231e-02,6.990140e-03
2.576250e+00,2.297390e+00,-1.145360e-02,6.963713e-03
2.577500e+00,2.298492e+00,-1.142428e-02,6.936867e-03
2.578750e+00,2.299593e+00,-1.139436e-02,6.909611e-03
2.580000e+00,2.300694e+00,-1.136384e-02,6.881954e-03
2.581250e+00,2.301795e+00,-1.133274e-02,6.853905e-03
2.582500e+00,2.302894e+00,-1.130107e-02,6.825474e-03
2.583750e+00,2.303993e+00,-1.126884e-02,6.796671e-03
2.585000e+00,2.305091e+00,-1.123606e-02,6.767505e-03
2.586250e+00,2.306189e+00,-1.120274e-02,6.737985e-03
2.587500e+00,2.307286e+00,-1.116890e-02,6.708123e-03
2.588750e+00,2.308382e+00,-1.113453e-02,6.677928e-03
2.590000e+00,2.309478e+00,-1.109967e-02,6.647411e-03
2.591250e+00,2.310573e+00,-1.106431e-02,6.616582e-03
2.592500e+00,2.311667e+00,-1.102847e-02,6.585452e-03
2.593750e+00,2.312761e+00,-1.099216e-02,6.554032e-03
2.595000e+00,2.313854e+00,-1.095540e-02,6.522333e-03
2.596250e+00,2.314946e+00,-1.091820e-02,6.490366e-03
2.597500e+00,2.316037e+00,-1.088057e-02,6.458143e-03
2.598750e+00,2.317128e+00,-1.084253e-02,6.425675e-03
2.600000e+00,2.318219e+00,-1.080409e-02,6.392973e-03
2.601250e+00,2.319308e+00,-1.076526e-02,6.360049e-03
2.602500e+00,2.320397e+00,-1.072605e-02,6.326915e-03
2.603750e+00,2.321485e+00,-1.068649e-02,6.293584e-03
2.605000e+00,2.322573e+00,-1.064658e-02,6.260067e-03
2.606250e+00,2.323660e+00,-1.060634e-02,6.226376e-03
2.607500e+00,2.324746e+00,-1.056579e-02,6.192524e-03
2.608750e+00,2.325831e+00,-1.052494e-02,6.158523e-03
2.610000e+00,2.326916e+00,-1.048380e-02,6.124386e-03
2.611250e+00,2.328001e+00,-1.044239e-02,6.090126e-03
2.612500e+00,2.329084e+00,-1.040073e-02,6.055755e-03
2.613750e+00,2.330167e+00,-1.035883e-02,6.021286e-03
2.615000e+00,2.331249e+00,-1.031671e-02,5.986732e-03
2.616250e+00,2.332330e+00,-1.027438e-02,5.952107e-03
2.617500e+00,2.333411e+00,-1.023185e-02,5.917423e-03
2.618750e+00,2.334491e+00,-1.018916e-02,5.882694e-03
2.620000e+00,2.335571e+00,-1.014630e-02,5.847933e-03
2.621250e+00,2.336649e+00,-1.010331e-02,5.813153e-03
2.622500e+00,2.337727e+00,-1.006018e-02,5.778367e-03
2.623750e+00,2.338805e+00,-1.001695e-02,5.743590e-03
2.625000e+00,2.339881e+00,-9.973629e-03,5.708835e-03
2.626250e+00,2.340957e+00,-9.930232e-03,5.674116e-03
2.627500e+00,2.342032e+00,-9.886776e-03,5.639446e-03
2.628750e+00,2.343107e+00,-9.843279e-03,5.604838e-03
2.630000e+00,2.344181e+00,-9.799759e-03,5.570308e-03
2.631250e+00,2.345254e+00,-9.756233e-03,5.535868e-03
2.632500e+00,2.346326e+00,-9.712718e-03,5.501532e-03
2.633750e+00,2.347398e+00,-9.669231e-03,5.467315e-03
2.635000e+00,2.348469e+00,-9.625791e-03,5.433230e-03
2.636250e+00,2.349540e+00,-9.582414e-03,5.399291e-03
2.637500e+00,2.350609e+00,-9.539119e-03,5.365511e-03
2.638750e+00,2.351678e+00,-9.495923e-03,5.331906e-03
2.640000e+00,2.352747e+00,-9.452844e-03,5.298489e-03
2.641250e+00,2.353814e+00,-9.409900e-03,5.265274e-03
2.642500e+00,2.354881e+00,-9.367108e-03,5.232274e-03
2.643750e+00,2.355947e+00,-9.324487e-03,5.199504e-03
2.645000e+00,2.357013e+00,-9.282054e-03,5.166978e-03
2.646250e+00,2.358077e+00,-9.239827e-03,5.134709e-03
2.647500e+00,2.359142e+00,-9.197825e-03,5.102711e-03
2.648750e+00,2.360205e+00,-9.156064e-03,5.070999e-03
2.650000e+00,2.361268e+00,-9.114564e-03,5.039586e-03
2.651250e+00,2.362329e+00,-9.073341e-03,5.008485e-03
2.652500e+00,2.363391e+00,-9.032414e-03,4.977711e-03
2.653750e+00,2.364451e+00,-8.991801e-03,4.947278e-03
2.655000e+00,2.365511e+00,-8.951519e-03,4.917197e-03
2.656250e+00,2.366570e+00,-8.911587e-03,4.887485e-03
2.657500e+00,2.367629e+00,-8.872022e-03,4.858152e-03
2.658750e+00,2.368686e+00,-8.832841e-03,4.829214e-03
2.660000e+00,2.369743e+00,-8.794063e-03,4.800684e-03
2.661250e+00,2.370799e+00,-8.755705e-03,4.772574e-03
2.662500e+00,2.371855e+00,-8.717784e-03,4.744898e-03
2.663750e+00,2.372910e+00,-8.680319e-03,4.717669e-03
2.665000e+00,2.373964e+00,-8.643326e-03,4.690900e-03
2.666250e+00,2.375017e+00,-8.606822e-03,4.664604e-03
2.667500e+00,2.376070e+00,-8.570826e-03,4.638793e-03
2.668750e+00,2.377122e+00,-8.535353e-03,4.613481e-03
2.670000e+00,2.378173e+00,-8.500421e-03,4.588679e-03
2.671250e+00,2.379224e+00,-8.466047e-03,4.564400e-03
2.672500e+00,2.380273e+00,-8.432248e-03,4.540656e-03
2.673750e+00,2.381322e+00,-8.399040e-03,4.517460e-03
2.675000e+00,2.382371e+00,-8.366439e-03,4.494824e-03
2.676250e+00,2.383418e+00,-8.334462e-03,4.472759e-03
2.677500e+00,2.384465e+00,-8.303126e-03,4.451277e-03
2.678750e+00,2.385511e+00,-8.272445e-03,4.430389e-03
2.680000e+00,2.386557e+00,-8.242437e-03,4.410107e-03
2.681250e+00,2.387601e+00,-8.213116e-03,4.390443e-03
2.682500e+00,2.388645e+00,-8.184499e-03,4.371407e-03
2.683750e+00,2.389689e+00,-8.156600e-03,4.353010e-03
2.685000e+00,2.390731e+00,-8.129435e-03,4.335263e-03
2.686250e+00,2.391773e+00,-8.103019e-03,4.318176e-03
2.687500e+00,2.392814e+00,-8.077367e-03,4.301760e-03
2.688750e+00,2.393854e+00,-8.052492e-03,4.286024e-03
2.690000e+00,2.394894e+00,-8.028410e-03,4.270980e-03
2.691250e+00,2.395933e+00,-8.005134e-03,4.256636e-03
2.692500e+00,2.396971e+00,-7.982679e-03,4.243002e-03
2.693750e+00,2.398008e+00,-7.961058e-03,4.230087e-03
2.695000e+00,2.399045e+00,-7.940284e-03,4.217901e-03
2.696250e+00,2.400081e+00,-7.920371e-03,4.206452e-03
2.697500e+00,2.401116e+00,-7.901332e-03,4.195749e-03
2.698750e+00,2.402150e+00,-7.883179e-03,4.185800e-03
2.700000e+00,2.403184e+00,-7.865924e-03,4.176614e-03
2.701250e+00,2.404217e+00,-7.849580e-03,4.168198e-03
2.702500e+00,2.405249e+00,-7.834159e-03,4.160561e-03
2.703750e+00,2.406280e+00,-7.819673e-03,4.153709e-03
2.705000e+00,2.407311e+00,-7.806131e-03,4.147651e-03
2.706250e+00,2.408341e+00,-7.793547e-03,4.142392e-03
2.707500e+00,2.409370e+00,-7.781929e-03,4.137939e-03
2.708750e+00,2.410399e+00,-7.771289e-03,4.134300e-03
2.710000e+00,2.411426e+00,-7.761637e-03,4.131479e-03
2.711250e+00,2.412453e+00,-7.752982e-03,4.129484e-03
2.712500e+00,2.413480e+00,-7.745335e-03,4.128319e-03
2.713750e+00,2.414505e+00,-7.738703e-03,4.127991e-03
2.715000e+00,2.415530e+00,-7.733096e-03,4.128503e-03
2.716250e+00,2.416554e+00,-7.728522e-03,4.129861e-03
2.717500e+00,2.417577e+00,-7.724990e-03,4.132069e-03
2.718750e+00,2.418599e+00,-7.722507e-03,4.135132e-03
2.720000e+00,2.419621e+00,-7.721081e-03,4.139054e-03
2.721250e+00,2.420642e+00,-7.720718e-03,4.143837e-03
2.722500e+00,2.421662e+00,-7.721426e-03,4.149485e-03
2.723750e+00,2.422682e+00,-7.723210e-03,4.156002e-03
2.725000e+00,2.423700e+00,-7.726078e-03,4.163390e-03
2.726250e+00,2.424718e+00,-7.730033e-03,4.171651e-03
2.727500e+00,2.425735e+00,-7.735082e-03,4.180788e-03
2.728750e+00,2.426752e+00,-7.741230e-03,4.190802e-03
2.730000e+00,2.427767e+00,-7.748480e-03,4.201694e-03
2.731250e+00,2.428782e+00,-7.756838e-03,4.213467e-03
2.732500e+00,2.429796e+00,-7.766306e-03,4.226120e-03
2.733750e+00,2.430810e+00,-7.776888e-03,4.239654e-03
2.735000e+00,2.431822e+00,-7.788587e-03,4.254069e-03
2.736250e+00,2.432834e+00,-7.801405e-03,4.269365e-03
2.737500e+00,2.433845e+00,-7.815345e-03,4.285542e-03
2.738750e+00,2.434856e+00,-7.830407e-03,4.302599e-03
2.740000e+00,2.435865e+00,-7.846594e-03,4.320534e-03
2.741250e+00,2.436874e+00,-7.863907e-03,4.339346e-03
2.742500e+00,2.437882e+00,-7.882345e-03,4.359033e-03
2.743750e+00,2.438889e+00,-7.901908e-03,4.379594e-03
2.745000e+00,2.439895e+00,-7.922597e-03,4.401025e-03
2.746250e+00,2.440901e+00,-7.944411e-03,4.423324e-03
2.747500e+00,2.441906e+00,-7.967348e-03,4.446487e-03
2.748750e+00,2.442910e+00,-7.991406e-03,4.470512e-03
2.750000e+00,2.443913e+00,-8.016583e-03,4.495394e-03
2.751250e+00,2.444916e+00,-8.042878e-03,4.521129e-03
2.752500e+00,2.445918e+00,-8.070287e-03,4.547712e-03
2.753750e+00,2.446919e+00,-8.098806e-03,4.575139e-03
2.755000e+00,2.447919e+00,-8.128432e-03,4.603405e-03
2.756250e+00,2.448918e+00,-8.159160e-03,4.632503e-03
2.757500e+00,2.449917e+00,-8.190986e-03,4.662428e-03
2.758750e+00,2.450915e+00,-8.223905e-03,4.693174e-03
2.760000e+00,2.451912e+00,-8.257911e-03,4.724735e-03
2.761250e+00,2.452909e+00,-8.292998e-03,4.757102e-03
2.762500e+00,2.453904e+00,-8.329160e-03,4.790270e-03
2.763750e+00,2.454899e+00,-8.366389e-03,4.824230e-03
2.765000e+00,2.455893e+00,-8.404679e-03,4.858975e-03
2.766250e+00,2.456886e+00,-8.444021e-03,4.894495e-03
2.767500e+00,2.457878e+00,-8.484408e-03,4.930784e-03
2.768750e+00,2.458870e+00,-8.525831e-03,4.967831e-03
2.770000e+00,2.459861e+00,-8.568281e-03,5.005628e-03
2.771250e+00,2.460851e+00,-8.611747e-03,5.044165e-03
2.772500e+00,2.461840e+00,-8.656222e-03,5.083432e-03
2.773750e+00,2.462829e+00,-8.701693e-03,5.123418e-03
2.775000e+00,2.463816e+00,-8.748151e-03,5.164114e-03
2.776250e+00,2.464803e+00,-8.795583e-03,5.205508e-03
2.777500e+00,2.465789e+00,-8.843979e-03,5.247589e-03
2.778750e+00,2.466775e+00,-8.893327e-03,5.290346e-03
2.780000e+00,2.467759e+00,-8.943613e-03,5.333767e-03
2.781250e+00,2.468743e+00,-8.994825e-03,5.377839e-03
2.782500e+00,2.469726e+00,-9.046950e-03,5.422551e-03
2.783750e+00,2.470708e+00,-9.099974e-03,5.467889e-03
2.785000e+00,2.471689e+00,-9.153882e-03,5.513840e-03
2.786250e+00,2.472670e+00,-9.208661e-03,5.560391e-03
2.787500e+00,2.473650e+00,-9.264295e-03,5.607529e-03
2.788750e+00,2.474629e+00,-9.320768e-03,5.655239e-03
2.790000e+00,2.475607e+00,-9.378066e-03,5.703508e-03
2.791250e+00,2.476584e+00,-9.436172e-03,5.752320e-03
2.792500e+00,2.477561e+00,-9.495070e-03,5.801661e-03
2.793750e+00,2.478537e+00,-9.554742e-03,5.851516e-03
2.795000e+00,2.479511e+00,-9.615171e-03,5.901869e-03
2.796250e+00,2.480486e+00,-9.676340e-03,5.952705e-03
2.797500e+00,2.481459e+00,-9.738230e-03,6.004008e-03
2.798750e+00,2.482431e+00,-9.800823e-03,6.055762e-03
2.800000e+00,2.483403e+00,-9.864101e-03,6.107950e-03
2.801250e+00,2.484374e+00,-9.928044e-03,6.160556e-03
2.802500e+00,2.485344e+00,-9.992633e-03,6.213563e-03
2.803750e+00,2.486314e+00,-1.005785e-02,6.266954e-03
2.805000e+00,2.487282e+00,-1.012367e-02,6.320711e-03
2.806250e+00,2.488250e+00,-1.019007e-02,6.374817e-03
2.807500e+00,2.489217e+00,-1.025704e-02,6.429254e-03
2.808750e+00,2.490183e+00,-1.032456e-02,6.484004e-03
2.810000e+00,2.491148e+00,-1.039259e-02,6.539048e-03
2.811250e+00,2.492112e+00,-1.046112e-02,6.594369e-03
2.812500e+00,2.493076e+00,-1.053014e-02,6.649948e-03
2.813750e+00,2.494039e+00,-1.059960e-02,6.705765e-03
2.815000e+00,2.495001e+00,-1.066951e-02,6.761802e-03
2.816250e+00,2.495962e+00,-1.073982e-02,6.818039e-03
2.817500e+00,2.496922e+00,-1.081051e-02,6.874458e-03
2.818750e+00,2.497882e+00,-1.088157e-02,6.931038e-03
2.820000e+00,2.498841e+00,-1.095297e-02,6.987760e-03
2.821250e+00,2.499798e+00,-1.102469e-02,7.044604e-03
2.822500e+00,2.500756e+00,-1.109669e-02,7.101550e-03
2.823750e+00,2.501712e+00,-1.116897e-02,7.158578e-03
2.825000e+00,2.502667e+00,-1.124148e-02,7.215667e-03
2.826250e+00,2.503622e+00,-1.131421e-02,7.272797e-03
2.827500e+00,2.504576e+00,-1.138713e-02,7.329947e-03
2.828750e+00,2.505529e+00,-1.146022e-02,7.387097e-03
2.830000e+00,2.506481e+00,-1.153345e-02,7.444227e-03
2.831250e+00,2.507432e+00,-1.160680e-02,7.501314e-03
2.832500e+00,2.508383e+00,-1.168024e-02,7.558338e-03
2.833750e+00,2.509332e+00,-1.175373e-02,7.615279e-03
2.835000e+00,2.510281e+00,-1.182727e-02,7.672114e-03
2.836250e+00,2.511229e+00,-1.190081e-02,7.728824e-03
2.837500e+00,2.512176e+00,-1.197434e-02,7.785385e-03
2.838750e+00,2.513123e+00,-1.204783e-02,7.841778e-03
2.840000e+00,2.514068e+00,-1.212125e-02,7.897981e-03
2.841250e+00,2.515013e+00,-1.219457e-02,7.953972e-03
2.842500e+00,2.515957e+00,-1.226777e-02,8.009730e-03
2.843750e+00,2.516900e+00,-1.234082e-02,8.065234e-03
2.845000e+00,2.517842e+00,-1.241369e-02,8.120462e-03
2.846250e+00,2.518783e+00,-1.248635e-02,8.175392e-03
2.847500e+00,2.519724e+00,-1.255879e-02,8.230004e-03
2.848750e+00,2.520664e+00,-1.263096e-02,8.284275e-03
2.850000e+00,2.521602e+00,-1.270285e-02,8.338185e-03
2.851250e+00,2.522540e+00,-1.277442e-02,8.391712e-03
2.852500e+00,2.523478e+00,-1.284565e-02,8.444834e-03
2.853750e+00,2.524414e+00,-1.291652e-02,8.497530e-03
2.855000e+00,2.525349e+00,-1.298698e-02,8.549780e-03
2.856250e+00,2.526284e+00,-1.305703e-02,8.601561e-03
2.857500e+00,2.527218e+00,-1.312662e-02,8.652853e-03
2.858750e+00,2.528151e+00,-1.319573e-02,8.703635e-03
2.860000e+00,2.529083e+00,-1.326434e-02,8.753885e-03
2.861250e+00,2.530014e+00,-1.333241e-02,8.803583e-03
2.862500e+00,2.530945e+00,-1.339993e-02,8.852708e-03
2.863750e+00,2.531874e+00,-1.346686e-02,8.901240e-03
2.865000e+00,2.532803e+00,-1.353317e-02,8.949158e-03
2.866250e+00,2.533731e+00,-1.359884e-02,8.996442e-03
2.867500e+00,2.534658e+00,-1.366384e-02,9.043071e-03
2.868750e+00,2.535584e+00,-1.372815e-02,9.089025e-03
2.870000e+00,2.536510e+00,-1.379174e-02,9.134285e-03
2.871250e+00,2.537434e+00,-1.385457e-02,9.178830e-03
2.872500e+00,2.538358e+00,-1.391664e-02,9.222642e-03
2.873750e+00,2.539281e+00,-1.397790e-02,9.265700e-03
2.875000e+00,2.540202e+00,-1.403834e-02,9.307986e-03
2.876250e+00,2.541124e+00,-1.409793e-02,9.349480e-03
2.877500e+00,2.542044e+00,-1.415664e-02,9.390164e-03
2.878750e+00,2.542963e+00,-1.421445e-02,9.430020e-03
2.880000e+00,2.543882e+00,-1.427133e-02,9.469028e-03
2.881250e+00,2.544799e+00,-1.432725e-02,9.507171e-03
2.882500e+00,2.545716e+00,-1.438220e-02,9.544432e-03
2.883750e+00,2.546632e+00,-1.443615e-02,9.580791e-03
2.885000e+00,2.547547e+00,-1.448908e-02,9.616233e-03
2.886250e+00,2.548462e+00,-1.454095e-02,9.650740e-03
2.887500e+00,2.549375e+00,-1.459175e-02,9.684295e-03
2.888750e+00,2.550287e+00,-1.464146e-02,9.716882e-03
2.890000e+00,2.551199e+00,-1.469004e-02,9.748484e-03
2.891250e+00,2.552110e+00,-1.473749e-02,9.779086e-03
2.892500e+00,2.553020e+00,-1.478377e-02,9.808673e-03
2.893750e+00,2.553929e+00,-1.482887e-02,9.837228e-03
2.895000e+00,2.554837e+00,-1.487276e-02,9.864737e-03
2.896250e+00,2.555744e+00,-1.491542e-02,9.891186e-03
2.897500e+00,2.556651e+00,-1.495684e-02,9.916560e-03
2.898750e+00,2.557556e+00,-1.499698e-02,9.940845e-03
2.900000e+00,2.558461e+00,-1.503583e-02,9.964028e-03
2.901250e+00,2.559365e+00,-1.507338e-02,9.986095e-03
2.902500e+00,2.560268e+00,-1.510960e-02,1.000703e-02
2.903750e+00,2.561170e+00,-1.514447e-02,1.002683e-02
2.905000e+00,2.562071e+00,-1.517798e-02,1.004548e-02
2.906250e+00,2.562972e+00,-1.521010e-02,1.006296e-02
2.907500e+00,2.563871e+00,-1.524082e-02,1.007927e-02
2.908750e+00,2.564770e+00,-1.527013e-02,1.009439e-02
2.910000e+00,2.565667e+00,-1.529800e-02,1.010831e-02
2.911250e+00,2.566564e+00,-1.532443e-02,1.012103e-02
2.912500e+00,2.567460e+00,-1.534938e-02,1.013253e-02
2.913750e+00,2.568355e+00,-1.537286e-02,1.014280e-02
2.915000e+00,2.569250e+00,-1.539485e-02,1.015184e-02
2.916250e+00,2.570143e+00,-1.541532e-02,1.015964e-02
2.917500e+00,2.571035e+00,-1.543428e-02,1.016619e-02
2.918750e+00,2.571927e+00,-1.545169e-02,1.017148e-02
2.920000e+00,2.572818e+00,-1.546757e-02,1.017551e-02
2.921250e+00,2.573708e+00,-1.548188e-02,1.017826e-02
2.922500e+00,2.574596e+00,-1.549462e-02,1.017974e-02
2.923750e+00,2.575485e+00,-1.550578e-02,1.017994e-02
2.925000e+00,2.576372e+00,-1.551536e-02,1.017885e-02
2.926250e+00,2.577258e+00,-1.552333e-02,1.017647e-02
2.927500e+00,2.578143e+00,-1.552969e-02,1.017279e-02
2.928750e+00,2.579028e+00,-1.553444e-02,1.016782e-02
2.930000e+00,2.579911e+00,-1.553756e-02,1.016154e-02
2.931250e+00,2.580794e+00,-1.553904e-02,1.015396e-02
2.932500e+00,2.581676e+00,-1.553889e-02,1.014507e-02
2.933750e+00,2.582557e+00,-1.553710e-02,1.013488e-02
2.935000e+00,2.583437e+00,-1.553365e-02,1.012337e-02
2.936250e+00,2.584316e+00,-1.552855e-02,1.011056e-02
2.937500e+00,2.585194e+00,-1.552180e-02,1.009644e-02
2.938750e+00,2.586072e+00,-1.551338e-02,1.008101e-02
2.940000e+00,2.586948e+00,-1.550330e-02,1.006427e-02
2.941250e+00,2.587824e+00,-1.549155e-02,1.004623e-02
2.942500e+00,2.588699e+00,-1.547813e-02,1.002688e-02
2.943750e+00,2.589572e+00,-1.546305e-02,1.000624e-02
2.945000e+00,2.590445e+00,-1.544630e-02,9.984295e-03
2.946250e+00,2.591317e+00,-1.542788e-02,9.961059e-03
2.947500e+00,2.592188e+00,-1.540780e-02,9.936535e-03
2.948750e+00,2.593058e+00,-1.538605e-02,9.910727e-03
2.950000e+00,2.593928e+00,-1.536264e-02,9.883641e-03
2.951250e+00,2.594796e+00,-1.533758e-02,9.855282e-03
2.952500e+00,2.595664e+00,-1.531086e-02,9.825658e-03
2.953750e+00,2.596530e+00,-1.528249e-02,9.794776e-03
2.955000e+00,2.597396e+00,-1.525248e-02,9.762642e-03
2.956250e+00,2.598261e+00,-1.522083e-02,9.729266e-03
2.957500e+00,2.599124e+00,-1.518755e-02,9.694657e-03
2.958750e+00,2.599987e+00,-1.515265e-02,9.658823e-03
2.960000e+00,2.600849e+00,-1.511614e-02,9.621774e-03
2.961250e+00,2.601711e+00,-1.507802e-02,9.583521e-03
2.962500e+00,2.602571e+00,-1.503830e-02,9.544075e-03
2.963750e+00,2.603430e+00,-1.499700e-02,9.503447e-03
2.965000e+00,2.604289e+00,-1.495413e-02,9.461650e-03
2.966250e+00,2.605146e+00,-1.490969e-02,9.418695e-03
2.967500e+00,2.606003e+00,-1.486370e-02,9.374596e-03
2.968750e+00,2.606858e+00,-1.481618e-02,9.329368e-03
2.970000e+00,2.607713e+00,-1.476714e-02,9.283023e-03
2.971250e+00,2.608567e+00,-1.471658e-02,9.235576e-03
2.972500e+00,2.609420e+00,-1.466453e-02,9.187044e-03
2.973750e+00,2.610272e+00,-1.461101e-02,9.137441e-03
2.975000e+00,2.611123e+00,-1.455603e-02,9.086784e-03
2.976250e+00,2.611973e+00,-1.449960e-02,9.035089e-03
2.977500e+00,2.612822e+00,-1.444175e-02,8.982375e-03
2.978750e+00,2.613671e+00,-1.438249e-02,8.928658e-03
2.980000e+00,2.614518e+00,-1.432184e-02,8.873958e-03
2.981250e+00,2.615365e+00,-1.425983e-02,8.818292e-03
2.982500e+00,2.616210e+00,-1.419647e-02,8.761681e-03
2.983750e+00,2.617055e+00,-1.413178e-02,8.704144e-03
2.985000e+00,2.617899e+00,-1.406580e-02,8.645701e-03
2.986250e+00,2.618741e+00,-1.399853e-02,8.586374e-03
2.987500e+00,2.619583e+00,-1.393000e-02,8.526183e-03
2.988750e+00,2.620424e+00,-1.386025e-02,8.465150e-03
2.990000e+00,2.621264e+00,-1.378928e-02,8.403298e-03
2.991250e+00,2.622103e+00,-1.371713e-02,8.340649e-03
2.992500e+00,2.622942e+00,-1.364382e-02,8.277225e-03
2.993750e+00,2.623779e+00,-1.356938e-02,8.213051e-03
2.995000e+00,2.624615e+00,-1.349384e-02,8.148151e-03
2.996250e+00,2.625451e+00,-1.341722e-02,8.082549e-03
2.997500e+00,2.626285e+00,-1.333955e-02,8.016269e-03
2.998750e+00,2.627119e+00,-1.326086e-02,7.949338e-03
3.000000e+00,2.627951e+00,-1.318118e-02,7.881780e-03
3.001250e+00,2.628783e+00,-1.310054e-02,7.813621e-03
3.002500e+00,2.629614e+00,-1.301897e-02,7.744888e-03
3.003750e+00,2.630443e+00,-1.293651e-02,7.675609e-03
3.005000e+00,2.631272e+00,-1.285317e-02,7.605809e-03
3.006250e+00,2.632100e+00,-1.276900e-02,7.535516e-03
3.007500e+00,2.632927e+00,-1.268403e-02,7.464759e-03
3.008750e+00,2.633753e+00,-1.259828e-02,7.393565e-03
3.010000e+00,2.634578e+00,-1.251181e-02,7.321963e-03
3.011250e+00,2.635403e+00,-1.242462e-02,7.249982e-03
3.012500e+00,2.636226e+00,-1.233678e-02,7.177651e-03
3.013750e+00,2.637048e+00,-1.224830e-02,7.105000e-03
3.015000e+00,2.637870e+00,-1.215922e-02,7.032057e-03
3.016250e+00,2.638690e+00,-1.206958e-02,6.958854e-03
3.017500e+00,2.639510e+00,-1.197942e-02,6.885421e-03
3.018750e+00,2.640328e+00,-1.188877e-02,6.811787e-03
3.020000e+00,2.641146e+00,-1.179766e-02,6.737984e-03
3.021250e+00,2.641962e+00,-1.170615e-02,6.664044e-03
3.022500e+00,2.642778e+00,-1.161426e-02,6.589996e-03
3.023750e+00,2.643593e+00,-1.152203e-02,6.515874e-03
3.025000e+00,2.644407e+00,-1.142950e-02,6.441707e-03
3.026250e+00,2.645220e+00,-1.133671e-02,6.367529e-03
3.027500e+00,2.646032e+00,-1.124371e-02,6.293371e-03
3.028750e+00,2.646843e+00,-1.115052e-02,6.219266e-03
3.030000e+00,2.647653e+00,-1.105719e-02,6.145246e-03
3.031250e+00,2.648462e+00,-1.096376e-02,6.071343e-03
3.032500e+00,2.649270e+00,-1.087027e-02,5.997590e-03
3.033750e+00,2.650077e+00,-1.077675e-02,5.924019e-03
3.035000e+00,2.650883e+00,-1.068326e-02,5.850664e-03
3.036250e+00,2.651689e+00,-1.058983e-02,5.777558e-03
3.037500e+00,2.652493e+00,-1.049650e-02,5.704734e-03
3.038750e+00,2.653297e+00,-1.040332e-02,5.632223e-03
3.040000e+00,2.654099e+00,-1.031032e-02,5.560061e-03
3.041250e+00,2.654901e+00,-1.021755e-02,5.488279e-03
3.042500e+00,2.655701e+00,-1.012505e-02,5.416911e-03
3.043750e+00,2.656501e+00,-1.003286e-02,5.345991e-03
3.045000e+00,2.657299e+00,-9.941024e-03,5.275551e-03
3.046250e+00,2.658097e+00,-9.849582e-03,5.205624e-03
3.047500e+00,2.658894e+00,-9.758577e-03,5.136244e-03
3.048750e+00,2.659690e+00,-9.668052e-03,5.067443e-03
3.050000e+00,2.660484e+00,-9.578049e-03,4.999255e-03
3.051250e+00,2.661278e+00,-9.488610e-03,4.931712e-03
3.052500e+00,2.662071e+00,-9.399777e-03,4.864848e-03
3.053750e+00,2.662863e+00,-9.311592e-03,4.798695e-03
3.055000e+00,2.663654e+00,-9.224098e-03,4.733286e-03
3.056250e+00,2.664444e+00,-9.137336e-03,4.668652e-03
3.057500e+00,2.665233e+00,-9.051349e-03,4.604827e-03
3.058750e+00,2.666021e+00,-8.966179e-03,4.541843e-03
3.060000e+00,2.666808e+00,-8.881867e-03,4.479731e-03
3.061250e+00,2.667595e+00,-8.798455e-03,4.418523e-03
3.062500e+00,2.668380e+00,-8.715984e-03,4.358251e-03
3.063750e+00,2.669164e+00,-8.634496e-03,4.298946e-03
3.065000e+00,2.669947e+00,-8.554032e-03,4.240639e-03
3.066250e+00,2.670730e+00,-8.474633e-03,4.183362e-03
3.067500e+00,2.671511e+00,-8.396339e-03,4.127144e-03
3.068750e+00,2.672291e+00,-8.319191e-03,4.072016e-03
3.070000e+00,2.673071e+00,-8.243229e-03,4.018009e-03
3.071250e+00,2.673849e+00,-8.168493e-03,3.965150e-03
3.072500e+00,2.674627e+00,-8.095023e-03,3.913471e-03
3.073750e+00,2.675403e+00,-8.022857e-03,3.863000e-03
3.075000e+00,2.676179e+00,-7.952035e-03,3.813766e-03
3.076250e+00,2.676953e+00,-7.882596e-03,3.765797e-03
3.077500e+00,2.677727e+00,-7.814576e-03,3.719121e-03
3.078750e+00,2.678500e+00,-7.748016e-03,3.673765e-03
3.080000e+00,2.679271e+00,-7.682950e-03,3.629757e-03
3.081250e+00,2.680042e+00,-7.619417e-03,3.587124e-03
3.082500e+00,2.680812e+00,-7.557454e-03,3.545891e-03
3.083750e+00,2.681580e+00,-7.497095e-03,3.506084e-03
3.085000e+00,2.682348e+00,-7.438377e-03,3.467730e-03
3.086250e+00,2.683115e+00,-7.381335e-03,3.430852e-03
3.087500e+00,2.683881e+00,-7.326002e-03,3.395475e-03
3.088750e+00,2.684646e+00,-7.272414e-03,3.361623e-03
3.090000e+00,2.685409e+00,-7.220604e-03,3.329319e-03
3.091250e+00,2.686172e+00,-7.170603e-03,3.298587e-03
3.092500e+00,2.686934e+00,-7.122446e-03,3.269448e-03
3.093750e+00,2.687695e+00,-7.076162e-03,3.241924e-03
3.095000e+00,2.688455e+00,-7.031784e-03,3.216036e-03
3.096250e+00,2.689214e+00,-6.989341e-03,3.191806e-03
3.097500e+00,2.689972e+00,-6.948864e-03,3.169252e-03
3.098750e+00,2.690729e+00,-6.910381e-03,3.148395e-03
3.100000e+00,2.691485e+00,-6.873921e-03,3.129252e-03
3.101250e+00,2.692240e+00,-6.839511e-03,3.111843e-03
3.102500e+00,2.692994e+00,-6.807178e-03,3.096185e-03
3.103750e+00,2.693747e+00,-6.776948e-03,3.082294e-03
3.105000e+00,2.694499e+00,-6.748848e-03,3.070187e-03
3.106250e+00,2.695250e+00,-6.722900e-03,3.059879e-03
3.107500e+00,2.696000e+00,-6.699130e-03,3.051385e-03
3.108750e+00,2.696749e+00,-6.677560e-03,3.044719e-03
3.110000e+00,2.697498e+00,-6.658213e-03,3.039895e-03
3.111250e+00,2.698245e+00,-6.641109e-03,3.036926e-03
3.112500e+00,2.698991e+00,-6.626270e-03,3.035822e-03
3.113750e+00,2.699736e+00,-6.613714e-03,3.036597e-03
3.115000e+00,2.700480e+00,-6.603462e-03,3.039259e-03
3.116250e+00,2.701223e+00,-6.595530e-03,3.043819e-03
3.117500e+00,2.701966e+00,-6.589937e-03,3.050286e-03
3.118750e+00,2.702707e+00,-6.586697e-03,3.058668e-03
3.120000e+00,2.703447e+00,-6.585826e-03,3.068973e-03
3.121250e+00,2.704186e+00,-6.587339e-03,3.081207e-03
3.122500e+00,2.704924e+00,-6.591249e-03,3.095376e-03
3.123750e+00,2.705662e+00,-6.597567e-03,3.111485e-03
3.125000e+00,2.706398e+00,-6.606306e-03,3.129539e-03
3.126250e+00,2.707133e+00,-6.617476e-03,3.149541e-03
3.127500e+00,2.707867e+00,-6.631087e-03,3.171493e-03
3.128750e+00,2.708601e+00,-6.647146e-03,3.195398e-03
3.130000e+00,2.709333e+00,-6.665661e-03,3.221255e-03
3.131250e+00,2.710064e+00,-6.686638e-03,3.249067e-03
3.132500e+00,2.710794e+00,-6.710084e-03,3.278831e-03
3.133750e+00,2.711524e+00,-6.736001e-03,3.310547e-03
3.135000e+00,2.712252e+00,-6.764394e-03,3.344211e-03
3.136250e+00,2.712979e+00,-6.795265e-03,3.379821e-03
3.137500e+00,2.713705e+00,-6.828614e-03,3.417373e-03
3.138750e+00,2.714431e+00,-6.864443e-03,3.456861e-03
3.140000e+00,2.715155e+00,-6.902749e-03,3.498280e-03
3.141250e+00,2.715878e+00,-6.943532e-03,3.541623e-03
3.142500e+00,2.716600e+00,-6.986787e-03,3.586883e-03
3.143750e+00,2.717322e+00,-7.032511e-03,3.634051e-03
3.145000e+00,2.718042e+00,-7.080698e-03,3.683117e-03
3.146250e+00,2.718761e+00,-7.131342e-03,3.734072e-03
3.147500e+00,2.719479e+00,-7.184436e-03,3.786905e-03
3.148750e+00,2.720196e+00,-7.239970e-03,3.841603e-03
3.150000e+00,2.720913e+00,-7.297935e-03,3.898154e-03
3.151250e+00,2.721628e+00,-7.358321e-03,3.956544e-03
3.152500e+00,2.722342e+00,-7.421115e-03,4.016759e-03
3.153750e+00,2.723055e+00,-7.486304e-03,4.078783e-03
3.155000e+00,2.723768e+00,-7.553874e-03,4.142599e-03
3.156250e+00,2.724479e+00,-7.623810e-03,4.208191e-03
3.157500e+00,2.725189e+00,-7.696095e-03,4.275541e-03
3.158750e+00,2.725898e+00,-7.770713e-03,4.344630e-03
3.160000e+00,2.726606e+00,-7.847644e-03,4.415438e-03
3.161250e+00,2.727313e+00,-7.926868e-03,4.487944e-03
3.162500e+00,2.728019e+00,-8.008365e-03,4.562126e-03
3.163750e+00,2.728725e+00,-8.092113e-03,4.637964e-03
3.165000e+00,2.729429e+00,-8.178088e-03,4.715432e-03
3.166250e+00,2.730132e+00,-8.266268e-03,4.794509e-03
3.167500e+00,2.730834e+00,-8.356625e-03,4.875167e-03
3.168750e+00,2.731535e+00,-8.449135e-03,4.957383e-03
3.170000e+00,2.732235e+00,-8.543770e-03,5.041128e-03
3.171250e+00,2.732934e+00,-8.640500e-03,5.126377e-03
3.172500e+00,2.733632e+00,-8.739297e-03,5.213101e-03
3.173750e+00,2.734329e+00,-8.840131e-03,5.301270e-03
3.175000e+00,2.735025e+00,-8.942968e-03,5.390856e-03
3.176250e+00,2.735720e+00,-9.047777e-03,5.481828e-03
3.177500e+00,2.736414e+00,-9.154523e-03,5.574154e-03
3.178750e+00,2.737107e+00,-9.263173e-03,5.667802e-03
3.180000e+00,2.737799e+00,-9.373689e-03,5.762740e-03
3.181250e+00,2.738490e+00,-9.486036e-03,5.858934e-03
3.182500e+00,2.739180e+00,-9.600175e-03,5.956350e-03
3.183750e+00,2.739868e+00,-9.716067e-03,6.054953e-03
3.185000e+00,2.740556e+00,-9.833673e-03,6.154706e-03
3.186250e+00,2.741243e+00,-9.952951e-03,6.255574e-03
3.187500e+00,2.741929e+00,-1.007386e-02,6.357519e-03
3.188750e+00,2.742614e+00,-1.019636e-02,6.460504e-03
3.190000e+00,2.743298e+00,-1.032040e-02,6.564489e-03
3.191250e+00,2.743980e+00,-1.044594e-02,6.669437e-03
3.192500e+00,2.744662e+00,-1.057294e-02,6.775307e-03
3.193750e+00,2.745343e+00,-1.070134e-02,6.882058e-03
3.195000e+00,2.746022e+00,-1.083110e-02,6.989650e-03
3.196250e+00,2.746701e+00,-1.096218e-02,7.098040e-03
3.197500e+00,2.747379e+00,-1.109452e-02,7.207188e-03
3.198750e+00,2.748055e+00,-1.122807e-02,7.317049e-03
3.200000e+00,2.748731e+00,-1.136278e-02,7.427581e-03
3.201250e+00,2.749405e+00,-1.149861e-02,7.538739e-03
3.202500e+00,2.750079e+00,-1.163550e-02,7.650480e-03
3.203750e+00,2.750751e+00,-1.177339e-02,7.762757e-03
3.205000e+00,2.751423e+00,-1.191223e-02,7.875527e-03
3.206250e+00,2.752093e+00,-1.205197e-02,7.988742e-03
3.207500e+00,2.752763e+00,-1.219256e-02,8.102357e-03
3.208750e+00,2.753431e+00,-1.233393e-02,8.216325e-03
3.210000e+00,2.754098e+00,-1.247603e-02,8.330598e-03
3.211250e+00,2.754765e+00,-1.261880e-02,8.445128e-03
3.212500e+00,2.755430e+00,-1.276219e-02,8.559869e-03
3.213750e+00,2.756094e+00,-1.290614e-02,8.674771e-03
3.215000e+00,2.756758e+00,-1.305058e-02,8.789786e-03
3.216250e+00,2.757420e+00,-1.319546e-02,8.904865e-03
3.217500e+00,2.758081e+00,-1.334072e-02,9.019957e-03
3.218750e+00,2.758741e+00,-1.348630e-02,9.135015e-03
3.220000e+00,2.759400e+00,-1.363213e-02,9.249987e-03
3.221250e+00,2.760058e+00,-1.377816e-02,9.364823e-03
3.222500e+00,2.760715e+00,-1.392432e-02,9.479474e-03
3.223750e+00,2.761371e+00,-1.407056e-02,9.593888e-03
3.225000e+00,2.762026e+00,-1.421680e-02,9.708015e-03
3.226250e+00,2.762680e+00,-1.436299e-02,9.821804e-03
3.227500e+00,2.763333e+00,-1.450905e-02,9.935203e-03
3.228750e+00,2.763985e+00,-1.465494e-02,1.004816e-02
3.230000e+00,2.764636e+00,-1.480058e-02,1.016063e-02
3.231250e+00,2.765286e+00,-1.494591e-02,1.027255e-02
3.232500e+00,2.765934e+00,-1.509086e-02,1.038388e-02
3.233750e+00,2.766582e+00,-1.523538e-02,1.049456e-02
3.235000e+00,2.767229e+00,-1.537938e-02,1.060455e-02
3.236250e+00,2.767874e+00,-1.552282e-02,1.071378e-02
3.237500e+00,2.768519e+00,-1.566563e-02,1.082222e-02
3.238750e+00,2.769162e+00,-1.580773e-02,1.092980e-02
3.240000e+00,2.769805e+00,-1.594907e-02,1.103648e-02
3.241250e+00,2.770446e+00,-1.608958e-02,1.114221e-02
3.242500e+00,2.771087e+00,-1.622919e-02,1.124693e-02
3.243750e+00,2.771726e+00,-1.636784e-02,1.135059e-02
3.245000e+00,2.772365e+00,-1.650547e-02,1.145315e-02
3.246250e+00,2.773002e+00,-1.664200e-02,1.155454e-02
3.247500e+00,2.773638e+00,-1.677737e-02,1.165474e-02
3.248750e+00,2.774273e+00,-1.691153e-02,1.175367e-02
3.250000e+00,2.774907e+00,-1.704439e-02,1.185129e-02
3.251250e+00,2.775541e+00,-1.717591e-02,1.194756e-02
3.252500e+00,2.776173e+00,-1.730600e-02,1.204242e-02
3.253750e+00,2.776804e+00,-1.743462e-02,1.213582e-02
3.255000e+00,2.777434e+00,-1.756170e-02,1.222773e-02
3.256250e+00,2.778062e+00,-1.768717e-02,1.231808e-02
3.257500e+00,2.778690e+00,-1.781097e-02,1.240683e-02
3.258750e+00,2.779317e+00,-1.793303e-02,1.249393e-02
3.260000e+00,2.779943e+00,-1.805330e-02,1.257934e-02
3.261250e+00,2.780568e+00,-1.817172e-02,1.266301e-02
3.262500e+00,2.781191e+00,-1.828821e-02,1.274489e-02
3.263750e+00,2.781814e+00,-1.840273e-02,1.282494e-02
3.265000e+00,2.782435e+00,-1.851520e-02,1.290312e-02
3.266250e+00,2.783056e+00,-1.862558e-02,1.297938e-02
3.267500e+00,2.783675e+00,-1.873380e-02,1.305367e-02
3.268750e+00,2.784294e+00,-1.883980e-02,1.312596e-02
3.270000e+00,2.784911e+00,-1.894353e-02,1.319620e-02
3.271250e+00,2.785527e+00,-1.904492e-02,1.326435e-02
3.272500e+00,2.786143e+00,-1.914392e-02,1.333037e-02
3.273750e+00,2.786757e+00,-1.924048e-02,1.339422e-02
3.275000e+00,2.787370e+00,-1.933454e-02,1.345586e-02
3.276250e+00,2.787982e+00,-1.942605e-02,1.351525e-02
3.277500e+00,2.788593e+00,-1.951495e-02,1.357235e-02
3.278750e+00,2.789203e+00,-1.960119e-02,1.362713e-02
3.280000e+00,2.789812e+00,-1.968471e-02,1.367955e-02
3.281250e+00,2.790419e+00,-1.976548e-02,1.372957e-02
3.282500e+00,2.791026e+00,-1.984343e-02,1.377717e-02
3.283750e+00,2.791632e+00,-1.991853e-02,1.382229e-02
3.285000e+00,2.792236e+00,-1.999071e-02,1.386493e-02
3.286250e+00,2.792840e+00,-2.005994e-02,1.390503e-02
3.287500e+00,2.793442e+00,-2.012616e-02,1.394258e-02
3.288750e+00,2.794044e+00,-2.018935e-02,1.397754e-02
3.290000e+00,2.794644e+00,-2.024944e-02,1.400987e-02
3.291250e+00,2.795243e+00,-2.030640e-02,1.403957e-02
3.292500e+00,2.795841e+00,-2.036019e-02,1.406659e-02
3.293750e+00,2.796438e+00,-2.041076e-02,1.409091e-02
3.295000e+00,2.797034e+00,-2.045809e-02,1.411251e-02
3.296250e+00,2.797629e+00,-2.050212e-02,1.413136e-02
3.297500e+00,2.798223e+00,-2.054283e-02,1.414744e-02
3.298750e+00,2.798816e+00,-2.058018e-02,1.416074e-02
3.300000e+00,2.799408e+00,-2.061413e-02,1.417122e-02
3.301250e+00,2.799999e+00,-2.064466e-02,1.417887e-02
3.302500e+00,2.800588e+00,-2.067172e-02,1.418367e-02
3.303750e+00,2.801177e+00,-2.069530e-02,1.418560e-02
3.305000e+00,2.801764e+00,-2.071537e-02,1.418466e-02
3.306250e+00,2.802350e+00,-2.073189e-02,1.418082e-02
3.307500e+00,2.802936e+00,-2.074485e-02,1.417407e-02
3.308750e+00,2.803520e+00,-2.075421e-02,1.416440e-02
3.310000e+00,2.804103e+00,-2.075995e-02,1.415180e-02
3.311250e+00,2.804685e+00,-2.076207e-02,1.413625e-02
3.312500e+00,2.805266e+00,-2.076052e-02,1.411776e-02
3.313750e+00,2.805846e+00,-2.075531e-02,1.409632e-02
3.315000e+00,2.806425e+00,-2.074640e-02,1.407191e-02
3.316250e+00,2.807002e+00,-2.073379e-02,1.404453e-02
3.317500e+00,2.807579e+00,-2.071746e-02,1.401418e-02
3.318750e+00,2.808155e+00,-2.069741e-02,1.398087e-02
3.320000e+00,2.808729e+00,-2.067361e-02,1.394458e-02
3.321250e+00,2.809302e+00,-2.064607e-02,1.390532e-02
3.322500e+00,2.809875e+00,-2.061477e-02,1.386309e-02
3.323750e+00,2.810446e+00,-2.057971e-02,1.381790e-02
3.325000e+00,2.811016e+00,-2.054089e-02,1.376975e-02
3.326250e+00,2.811585e+00,-2.049831e-02,1.371865e-02
3.327500e+00,2.812153e+00,-2.045196e-02,1.366460e-02
3.328750e+00,2.812720e+00,-2.040185e-02,1.360761e-02
3.330000e+00,2.813285e+00,-2.034798e-02,1.354770e-02
3.331250e+00,2.813850e+00,-2.029036e-02,1.348487e-02
3.332500e+00,2.814414e+00,-2.022899e-02,1.341915e-02
3.333750e+00,2.814976e+00,-2.016388e-02,1.335053e-02
3.335000e+00,2.815537e+00,-2.009504e-02,1.327905e-02
3.336250e+00,2.816098e+00,-2.002248e-02,1.320471e-02
3.337500e+00,2.816657e+00,-1.994622e-02,1.312754e-02
3.338750e+00,2.817215e+00,-1.986628e-02,1.304756e-02
3.340000e+00,2.817772e+00,-1.978266e-02,1.296479e-02
3.341250e+00,2.818328e+00,-1.969539e-02,1.287924e-02
3.342500e+00,2.818883e+00,-1.960450e-02,1.279095e-02
3.343750e+00,2.819436e+00,-1.950999e-02,1.269995e-02
3.345000e+00,2.819989e+00,-1.941191e-02,1.260625e-02
3.346250e+00,2.820540e+00,-1.931026e-02,1.250989e-02
3.347500e+00,2.821091e+00,-1.920509e-02,1.241089e-02
3.348750e+00,2.821640e+00,-1.909642e-02,1.230929e-02
3.350000e+00,2.822188e+00,-1.898428e-02,1.220513e-02
3.351250e+00,2.822735e+00,-1.886871e-02,1.209843e-02
3.352500e+00,2.823281e+00,-1.874973e-02,1.198923e-02
3.353750e+00,2.823826e+00,-1.862740e-02,1.187756e-02
3.355000e+00,2.824370e+00,-1.850173e-02,1.176347e-02
3.356250e+00,2.824912e+00,-1.837279e-02,1.164700e-02
3.357500e+00,2.825454e+00,-1.824060e-02,1.152818e-02
3.358750e+00,2.825994e+00,-1.810522e-02,1.140706e-02
3.360000e+00,2.826534e+00,-1.796668e-02,1.128367e-02
3.361250e+00,2.827072e+00,-1.782503e-02,1.115807e-02
3.362500e+00,2.827609e+00,-1.768033e-02,1.103031e-02
3.363750e+00,2.828145e+00,-1.753262e-02,1.090042e-02
3.365000e+00,2.828680e+00,-1.738195e-02,1.076845e-02
3.366250e+00,2.829214e+00,-1.722838e-02,1.063446e-02
3.367500e+00,2.829746e+00,-1.707197e-02,1.049850e-02
3.368750e+00,2.830278e+00,-1.691277e-02,1.036062e-02
3.370000e+00,2.830808e+00,-1.675084e-02,1.022087e-02
3.371250e+00,2.831338e+00,-1.658623e-02,1.007930e-02
3.372500e+00,2.831866e+00,-1.641902e-02,9.935974e-03
3.373750e+00,2.832393e+00,-1.624926e-02,9.790946e-03
3.375000e+00,2.832919e+00,-1.607702e-02,9.644273e-03
3.376250e+00,2.833444e+00,-1.590237e-02,9.496014e-03
3.377500e+00,2.833968e+00,-1.572537e-02,9.346230e-03
3.378750e+00,2.834491e+00,-1.554609e-02,9.194980e-03
3.380000e+00,2.835012e+00,-1.536461e-02,9.042326e-03
3.381250e+00,2.835533e+00,-1.518099e-02,8.888332e-03
3.382500e+00,2.836052e+00,-1.499531e-02,8.733062e-03
3.383750e+00,2.836570e+00,-1.480765e-02,8.576580e-03
3.385000e+00,2.837087e+00,-1.461808e-02,8.418951e-03
3.386250e+00,2.837603e+00,-1.442667e-02,8.260244e-03
3.387500e+00,2.838118e+00,-1.423351e-02,8.100525e-03
3.388750e+00,2.838632e+00,-1.403867e-02,7.939862e-03
3.390000e+00,2.839145e+00,-1.384225e-02,7.778326e-03
3.391250e+00,2.839656e+00,-1.364431e-02,7.615985e-03
3.392500e+00,2.840167e+00,-1.344495e-02,7.452911e-03
3.393750e+00,2.840676e+00,-1.324425e-02,7.289176e-03
3.395000e+00,2.841184e+00,-1.304229e-02,7.124851e-03
3.396250e+00,2.841691e+00,-1.283917e-02,6.960011e-03
3.397500e+00,2.842197e+00,-1.263496e-02,6.794727e-03
3.398750e+00,2.842702e+00,-1.242977e-02,6.629075e-03
3.400000e+00,2.843206e+00,-1.222367e-02,6.463130e-03
3.401250e+00,2.843708e+00,-1.201676e-02,6.296967e-03
3.402500e+00,2.844210e+00,-1.180914e-02,6.130661e-03
3.403750e+00,2.844710e+00,-1.160089e-02,5.964291e-03
3.405000e+00,2.845209e+00,-1.139211e-02,5.797932e-03
3.406250e+00,2.845707e+00,-1.118289e-02,5.631662e-03
3.407500e+00,2.846204e+00,-1.097333e-02,5.465559e-03
3.408750e+00,2.846700e+00,-1.076352e-02,5.299701e-03
3.410000e+00,2.847195e+00,-1.055357e-02,5.134166e-03
3.411250e+00,2.847689e+00,-1.034356e-02,4.969034e-03
3.412500e+00,2.848181e+00,-1.013359e-02,4.804384e-03
3.413750e+00,2.848672e+00,-9.923775e-03,4.640296e-03
3.415000e+00,2.849163e+00,-9.714197e-03,4.476848e-03
3.416250e+00,2.849652e+00,-9.504960e-03,4.314120e-03
3.417500e+00,2.850140e+00,-9.296165e-03,4.152193e-03
3.418750e+00,2.850627e+00,-9.087911e-03,3.991147e-03
3.420000e+00,2.851113e+00,-8.880298e-03,3.831061e-03
3.421250e+00,2.851597e+00,-8.673428e-03,3.672017e-03
3.422500e+00,2.852081e+00,-8.467401e-03,3.514092e-03
3.423750e+00,2.852563e+00,-8.262318e-03,3.357369e-03
3.425000e+00,2.853044e+00,-8.058281e-03,3.201927e-03
3.426250e+00,2.853525e+00,-7.855390e-03,3.047846e-03
3.427500e+00,2.854004e+00,-7.653748e-03,2.895205e-03
3.428750e+00,2.854481e+00,-7.453456e-03,2.744083e-03
3.430000e+00,2.854958e+00,-7.254615e-03,2.594561e-03
3.431250e+00,2.855434e+00,-7.057327e-03,2.446718e-03
3.432500e+00,2.855908e+00,-6.861692e-03,2.300631e-03
3.433750e+00,2.856382e+00,-6.667813e-03,2.156379e-03
3.435000e+00,2.856854e+00,-6.475789e-03,2.014041e-03
3.436250e+00,2.857325e+00,-6.285721e-03,1.873693e-03
3.437500e+00,2.857795e+00,-6.097710e-03,1.735412e-03
3.438750e+00,2.858264e+00,-5.911855e-03,1.599276e-03
3.440000e+00,2.858732e+00,-5.728256e-03,1.465360e-03
3.441250e+00,2.859198e+00,-5.547012e-03,1.333740e-03
3.442500e+00,2.859664e+00,-5.368221e-03,1.204490e-03
3.443750e+00,2.860128e+00,-5.191981e-03,1.077685e-03
3.445000e+00,2.860591e+00,-5.018390e-03,9.533980e-04
3.446250e+00,2.861054e+00,-4.847544e-03,8.317015e-04
3.447500e+00,2.861515e+00,-4.679540e-03,7.126677e-04
3.448750e+00,2.861974e+00,-4.514471e-03,5.963677e-04
3.450000e+00,2.862433e+00,-4.352434e-03,4.828717e-04
3.451250e+00,2.862891e+00,-4.193521e-03,3.722491e-04
3.452500e+00,2.863347e+00,-4.037824e-03,2.645684e-04
3.453750e+00,2.863802e+00,-3.885437e-03,1.598972e-04
3.455000e+00,2.864257e+00,-3.736448e-03,5.830182e-05
3.456250e+00,2.864710e+00,-3.590949e-03,-4.015217e-05
3.457500e+00,2.865161e+00,-3.449027e-03,-1.354004e-04
3.458750e+00,2.865612e+00,-3.310770e-03,-2.273796e-04
3.460000e+00,2.866062e+00,-3.176264e-03,-3.160276e-04
3.461250e+00,2.866510e+00,-3.045595e-03,-4.012835e-04
3.462500e+00,2.866958e+00,-2.918845e-03,-4.830875e-04
3.463750e+00,2.867404e+00,-2.796097e-03,-5.613811e-04
3.465000e+00,2.867849e+00,-2.677432e-03,-6.361072e-04
3.466250e+00,2.868293e+00,-2.562930e-03,-7.072099e-04
3.467500e+00,2.868736e+00,-2.452669e-03,-7.746346e-04
3.468750e+00,2.869177e+00,-2.346725e-03,-8.383283e-04
3.470000e+00,2.869618e+00,-2.245173e-03,-8.982392e-04
3.471250e+00,2.870057e+00,-2.148087e-03,-9.543170e-04
3.472500e+00,2.870496e+00,-2.055538e-03,-1.006513e-03
3.473750e+00,2.870933e+00,-1.967597e-03,-1.054780e-03
3.475000e+00,2.871369e+00,-1.884332e-03,-1.099073e-03
3.476250e+00,2.871804e+00,-1.805809e-03,-1.139346e-03
3.477500e+00,2.872237e+00,-1.732094e-03,-1.175558e-03
3.478750e+00,2.872670e+00,-1.663248e-03,-1.207668e-03
3.480000e+00,2.873101e+00,-1.599333e-03,-1.235637e-03
3.481250e+00,2.873532e+00,-1.540409e-03,-1.259427e-03
3.482500e+00,2.873961e+00,-1.486531e-03,-1.279003e-03
3.483750e+00,2.874389e+00,-1.437755e-03,-1.294329e-03
3.485000e+00,2.874815e+00,-1.394134e-03,-1.305375e-03
3.486250e+00,2.875241e+00,-1.355719e-03,-1.312110e-03
3.487500e+00,2.875666e+00,-1.322559e-03,-1.314506e-03
3.488750e+00,2.876089e+00,-1.294700e-03,-1.312534e-03
3.490000e+00,2.876511e+00,-1.272186e-03,-1.306172e-03
3.491250e+00,2.876933e+00,-1.255060e-03,-1.295395e-03
3.492500e+00,2.877353e+00,-1.243361e-03,-1.280183e-03
3.493750e+00,2.877771e+00,-1.237127e-03,-1.260517e-03
3.495000e+00,2.878189e+00,-1.236393e-03,-1.236379e-03
3.496250e+00,2.878606e+00,-1.241193e-03,-1.207755e-03
3.497500e+00,2.879021e+00,-1.251556e-03,-1.174632e-03
3.498750e+00,2.879435e+00,-1.267510e-03,-1.136998e-03
3.500000e+00,2.879848e+00,-1.289082e-03,-1.094845e-03
3.501250e+00,2.880260e+00,-1.316293e-03,-1.048165e-03
3.502500e+00,2.880671e+00,-1.349165e-03,-9.969535e-04
3.503750e+00,2.881081e+00,-1.387717e-03,-9.412081e-04
3.505000e+00,2.881489e+00,-1.431962e-03,-8.809279e-04
3.506250e+00,2.881897e+00,-1.481915e-03,-8.161145e-04
3.507500e+00,2.882303e+00,-1.537585e-03,-7.467713e-04
3.508750e+00,2.882708e+00,-1.598980e-03,-6.729041e-04
3.510000e+00,2.883112e+00,-1.666106e-03,-5.945209e-04
3.511250e+00,2.883515e+00,-1.738965e-03,-5.116316e-04
3.512500e+00,2.883916e+00,-1.817556e-03,-4.242485e-04
3.513750e+00,2.884317e+00,-1.901876e-03,-3.323861e-04
3.515000e+00,2.884716e+00,-1.991920e-03,-2.360609e-04
3.516250e+00,2.885114e+00,-2.087680e-03,-1.352916e-04
3.517500e+00,2.885511e+00,-2.189143e-03,-3.009944e-05
3.518750e+00,2.885907e+00,-2.296297e-03,7.949257e-05
3.520000e+00,2.886302e+00,-2.409125e-03,1.934590e-04
3.521250e+00,2.886695e+00,-2.527608e-03,3.117722e-04
3.522500e+00,2.887088e+00,-2.651722e-03,4.344024e-04
3.523750e+00,2.887479e+00,-2.781444e-03,5.613175e-04
3.525000e+00,2.887869e+00,-2.916745e-03,6.924834e-04
3.526250e+00,2.888258e+00,-3.057595e-03,8.278636e-04
3.527500e+00,2.888646e+00,-3.203961e-03,9.674195e-04
3.528750e+00,2.889033e+00,-3.355807e-03,1.111110e-03
3.530000e+00,2.889418e+00,-3.513093e-03,1.258893e-03
3.531250e+00,2.889803e+00,-3.675778e-03,1.410722e-03
3.532500e+00,2.890186e+00,-3.843817e-03,1.566551e-03
3.533750e+00,2.890568e+00,-4.017164e-03,1.726329e-03
3.535000e+00,2.890949e+00,-4.195768e-03,1.890006e-03
3.536250e+00,2.891329e+00,-4.379577e-03,2.057527e-03
3.537500e+00,2.891707e+00,-4.568534e-03,2.228836e-03
3.538750e+00,2.892085e+00,-4.762581e-03,2.403876e-03
3.540000e+00,2.892461e+00,-4.961658e-03,2.582585e-03
3.541250e+00,2.892836e+00,-5.165701e-03,2.764902e-03
3.542500e+00,2.893210e+00,-5.374642e-03,2.950763e-03
3.543750e+00,2.893583e+00,-5.588413e-03,3.140101e-03
3.545000e+00,2.893955e+00,-5.806942e-03,3.332847e-03
3.546250e+00,2.894326e+00,-6.030154e-03,3.528932e-03
3.547500e+00,2.894695e+00,-6.257971e-03,3.728282e-03
3.548750e+00,2.895063e+00,-6.490315e-03,3.930824e-03
3.550000e+00,2.895430e+00,-6.727102e-03,4.136480e-03
3.551250e+00,2.895796e+00,-6.968248e-03,4.345174e-03
3.552500e+00,2.896161e+00,-7.213664e-03,4.556823e-03
3.553750e+00,2.896525e+00,-7.463260e-03,4.771347e-03
3.555000e+00,2.896887e+00,-7.716945e-03,4.988661e-03
3.556250e+00,2.897249e+00,-7.974621e-03,5.208681e-03
3.557500e+00,2.897609e+00,-8.236193e-03,5.431317e-03
3.558750e+00,2.897968e+00,-8.501559e-03,5.656481e-03
3.560000e+00,2.898326e+00,-8.770617e-03,5.884082e-03
3.561250e+00,2.898683e+00,-9.043263e-03,6.114026e-03
3.562500e+00,2.899039e+00,-9.319389e-03,6.346221e-03
3.563750e+00,2.899393e+00,-9.598885e-03,6.580569e-03
3.565000e+00,2.899746e+00,-9.881641e-03,6.816974e-03
3.566250e+00,2.900099e+00,-1.016754e-02,7.055335e-03
3.567500e+00,2.900450e+00,-1.045647e-02,7.295552e-03
3.568750e+00,2.900800e+00,-1.074831e-02,7.537523e-03
3.570000e+00,2.901148e+00,-1.104294e-02,7.781145e-03
3.571250e+00,2.901496e+00,-1.134024e-02,8.026312e-03
3.572500e+00,2.901843e+00,-1.164009e-02,8.272918e-03
3.573750e+00,2.902188e+00,-1.194235e-02,8.520855e-03
3.575000e+00,2.902532e+00,-1.224690e-02,8.770015e-03
3.576250e+00,2.902875e+00,-1.255361e-02,9.020286e-03
3.577500e+00,2.903217e+00,-1.286234e-02,9.271559e-03
3.578750e+00,2.903558e+00,-1.317297e-02,9.523719e-03
3.580000e+00,2.903897e+00,-1.348536e-02,9.776654e-03
3.581250e+00,2.904236e+00,-1.379937e-02,1.003025e-02
3.582500e+00,2.904573e+00,-1.411487e-02,1.028439e-02
3.583750e+00,2.904909e+00,-1.443171e-02,1.053895e-02
3.585000e+00,2.905245e+00,-1.474974e-02,1.079383e-02
3.586250e+00,2.905578e+00,-1.506884e-02,1.104890e-02
3.587500e+00,2.905911e+00,-1.538885e-02,1.130403e-02
3.588750e+00,2.906243e+00,-1.570963e-02,1.155913e-02
3.590000e+00,2.906573e+00,-1.603103e-02,1.181405e-02
3.591250e+00,2.906903e+00,-1.635291e-02,1.206868e-02
3.592500e+00,2.907231e+00,-1.667511e-02,1.232290e-02
3.593750e+00,2.907558e+00,-1.699748e-02,1.257659e-02
3.595000e+00,2.907884e+00,-1.731988e-02,1.282962e-02
3.596250e+00,2.908208e+00,-1.764215e-02,1.308187e-02
3.597500e+00,2.908532e+00,-1.796414e-02,1.333322e-02
3.598750e+00,2.908855e+00,-1.828569e-02,1.358353e-02
3.600000e+00,2.909176e+00,-1.860665e-02,1.383270e-02
3.601250e+00,2.909496e+00,-1.892686e-02,1.408059e-02
3.602500e+00,2.909815e+00,-1.924618e-02,1.432707e-02
3.603750e+00,2.910133e+00,-1.956444e-02,1.457203e-02
3.605000e+00,2.910450e+00,-1.988148e-02,1.481534e-02
3.606250e+00,2.910765e+00,-2.019715e-02,1.505687e-02
3.607500e+00,2.911080e+00,-2.051130e-02,1.529650e-02
3.608750e+00,2.911393e+00,-2.082376e-02,1.553411e-02
3.610000e+00,2.911705e+00,-2.113437e-02,1.576956e-02
3.611250e+00,2.912016e+00,-2.144299e-02,1.600275e-02
3.612500e+00,2.912326e+00,-2.174944e-02,1.623353e-02
3.613750e+00,2.912635e+00,-2.205358e-02,1.646180e-02
3.615000e+00,2.912943e+00,-2.235525e-02,1.668742e-02
3.616250e+00,2.913249e+00,-2.265428e-02,1.691027e-02
3.617500e+00,2.913554e+00,-2.295053e-02,1.713024e-02
3.618750e+00,2.913858e+00,-2.324383e-02,1.734720e-02
3.620000e+00,2.914161e+00,-2.353403e-02,1.756103e-02
3.621250e+00,2.914463e+00,-2.382097e-02,1.777162e-02
3.622500e+00,2.914764e+00,-2.410451e-02,1.797883e-02
3.623750e+00,2.915064e+00,-2.438447e-02,1.818256e-02
3.625000e+00,2.915362e+00,-2.466072e-02,1.838269e-02
3.626250e+00,2.915659e+00,-2.493310e-02,1.857909e-02
3.627500e+00,2.915955e+00,-2.520145e-02,1.877167e-02
3.628750e+00,2.916250e+00,-2.546562e-02,1.896030e-02
3.630000e+00,2.916544e+00,-2.572548e-02,1.914487e-02
3.631250e+00,2.916837e+00,-2.598086e-02,1.932526e-02
3.632500e+00,2.917128e+00,-2.623162e-02,1.950138e-02
3.633750e+00,2.917418e+00,-2.647761e-02,1.967311e-02
3.635000e+00,2.917708e+00,-2.671869e-02,1.984034e-02
3.636250e+00,2.917996e+00,-2.695472e-02,2.000296e-02
3.637500e+00,2.918282e+00,-2.718555e-02,2.016088e-02
3.638750e+00,2.918568e+00,-2.741105e-02,2.031399e-02
3.640000e+00,2.918853e+00,-2.763108e-02,2.046219e-02
3.641250e+00,2.919136e+00,-2.784549e-02,2.060538e-02
3.642500e+00,2.919418e+00,-2.805416e-02,2.074347e-02
3.643750e+00,2.919699e+00,-2.825696e-02,2.087635e-02
3.645000e+00,2.919979e+00,-2.845374e-02,2.100394e-02
3.646250e+00,2.920258e+00,-2.864439e-02,2.112613e-02
3.647500e+00,2.920535e+00,-2.882877e-02,2.124285e-02
3.648750e+00,2.920812e+00,-2.900677e-02,2.135401e-02
3.650000e+00,2.921087e+00,-2.917826e-02,2.145952e-02
3.651250e+00,2.921361e+00,-2.934312e-02,2.155929e-02
3.652500e+00,2.921634e+00,-2.950123e-02,2.165325e-02
3.653750e+00,2.921906e+00,-2.965249e-02,2.174131e-02
3.655000e+00,2.922176e+00,-2.979677e-02,2.182341e-02
3.656250e+00,2.922446e+00,-2.993397e-02,2.189946e-02
3.657500e+00,2.922714e+00,-3.006398e-02,2.196939e-02
3.658750e+00,2.922981e+00,-3.018669e-02,2.203314e-02
3.660000e+00,2.923247e+00,-3.030202e-02,2.209065e-02
3.661250e+00,2.923511e+00,-3.040985e-02,2.214183e-02
3.662500e+00,2.923775e+00,-3.051010e-02,2.218664e-02
3.663750e+00,2.924037e+00,-3.060266e-02,2.222501e-02
3.665000e+00,2.924298e+00,-3.068746e-02,2.225690e-02
3.666250e+00,2.924558e+00,-3.076441e-02,2.228224e-02
3.667500e+00,2.924817e+00,-3.083342e-02,2.230098e-02
3.668750e+00,2.925074e+00,-3.089442e-02,2.231309e-02
3.670000e+00,2.925331e+00,-3.094732e-02,2.231850e-02
3.671250e+00,2.925586e+00,-3.099206e-02,2.231719e-02
3.672500e+00,2.925840e+00,-3.102857e-02,2.230911e-02
3.673750e+00,2.926093e+00,-3.105678e-02,2.229423e-02
3.675000e+00,2.926344e+00,-3.107664e-02,2.227252e-02
3.676250e+00,2.926595e+00,-3.108807e-02,2.224393e-02
3.677500e+00,2.926844e+00,-3.109103e-02,2.220846e-02
3.678750e+00,2.927092e+00,-3.108547e-02,2.216607e-02
3.680000e+00,2.927339e+00,-3.107134e-02,2.211675e-02
3.681250e+00,2.927585e+00,-3.104859e-02,2.206047e-02
3.682500e+00,2.927829e+00,-3.101719e-02,2.199723e-02
3.683750e+00,2.928072e+00,-3.097710e-02,2.192701e-02
3.685000e+00,2.928314e+00,-3.092829e-02,2.184981e-02
3.686250e+00,2.928555e+00,-3.087074e-02,2.176562e-02
3.687500e+00,2.928795e+00,-3.080441e-02,2.167444e-02
3.688750e+00,2.929033e+00,-3.072929e-02,2.157627e-02
3.690000e+00,2.929271e+00,-3.064537e-02,2.147113e-02
3.691250e+00,2.929507e+00,-3.055263e-02,2.135902e-02
3.692500e+00,2.929741e+00,-3.045106e-02,2.123994e-02
3.693750e+00,2.929975e+00,-3.034067e-02,2.111393e-02
3.695000e+00,2.930208e+00,-3.022144e-02,2.098099e-02
3.696250e+00,2.930439e+00,-3.009340e-02,2.084116e-02
3.697500e+00,2.930669e+00,-2.995655e-02,2.069445e-02
3.698750e+00,2.930898e+00,-2.981090e-02,2.054090e-02
3.700000e+00,2.931125e+00,-2.965648e-02,2.038055e-02
3.701250e+00,2.931352e+00,-2.949329e-02,2.021342e-02
3.702500e+00,2.931577e+00,-2.932138e-02,2.003956e-02
3.703750e+00,2.931801e+00,-2.914077e-02,1.985901e-02
3.705000e+00,2.932024e+00,-2.895150e-02,1.967183e-02
3.706250e+00,2.932245e+00,-2.875361e-02,1.947805e-02
3.707500e+00,2.932465e+00,-2.854714e-02,1.927774e-02
3.708750e+00,2.932685e+00,-2.833214e-02,1.907095e-02
3.710000e+00,2.932902e+00,-2.810867e-02,1.885775e-02
3.711250e+00,2.933119e+00,-2.787678e-02,1.863819e-02
3.712500e+00,2.933335e+00,-2.763653e-02,1.841235e-02
3.713750e+00,2.933549e+00,-2.738799e-02,1.818030e-02
3.715000e+00,2.933762e+00,-2.713124e-02,1.794211e-02
3.716250e+00,2.933974e+00,-2.686635e-02,1.769787e-02
3.717500e+00,2.934184e+00,-2.659339e-02,1.744765e-02
3.718750e+00,2.934394e+00,-2.631245e-02,1.719153e-02
3.720000e+00,2.934602e+00,-2.602362e-02,1.692962e-02
3.721250e+00,2.934809e+00,-2.572699e-02,1.666199e-02
3.722500e+00,2.935015e+00,-2.542266e-02,1.638874e-02
3.723750e+00,2.935219e+00,-2.511073e-02,1.610998e-02
3.725000e+00,2.935423e+00,-2.479130e-02,1.582580e-02
3.726250e+00,2.935625e+00,-2.446449e-02,1.553631e-02
3.727500e+00,2.935825e+00,-2.413041e-02,1.524162e-02
3.728750e+00,2.936025e+00,-2.378917e-02,1.494183e-02
3.730000e+00,2.936224e+00,-2.344090e-02,1.463707e-02
3.731250e+00,2.936421e+00,-2.308573e-02,1.432744e-02
3.732500e+00,2.936617e+00,-2.272378e-02,1.401307e-02
3.733750e+00,2.936812e+00,-2.235519e-02,1.369409e-02
3.735000e+00,2.937005e+00,-2.198010e-02,1.337062e-02
3.736250e+00,2.937198e+00,-2.159865e-02,1.304278e-02
3.737500e+00,2.937389e+00,-2.121098e-02,1.271072e-02
3.738750e+00,2.937579e+00,-2.081725e-02,1.237456e-02
3.740000e+00,2.937767e+00,-2.041762e-02,1.203444e-02
3.741250e+00,2.937955e+00,-2.001223e-02,1.169051e-02
3.742500e+00,2.938141e+00,-1.960125e-02,1.134291e-02
3.743750e+00,2.938326e+00,-1.918485e-02,1.099178e-02
3.745000e+00,2.938510e+00,-1.876320e-02,1.063727e-02
3.746250e+00,2.938693e+00,-1.833646e-02,1.027953e-02
3.747500e+00,2.938874e+00,-1.790481e-02,9.918720e-03
3.748750e+00,2.939055e+00,-1.746843e-02,9.554991e-03
3.750000e+00,2.939234e+00,-1.702751e-02,9.188502e-03
3.751250e+00,2.939411e+00,-1.658223e-02,8.819414e-03
3.752500e+00,2.939588e+00,-1.613278e-02,8.447890e-03
3.753750e+00,2.939763e+00,-1.567935e-02,8.074093e-03
3.755000e+00,2.939938e+00,-1.522214e-02,7.698192e-03
3.756250e+00,2.940110e+00,-1.476135e-02,7.320354e-03
3.757500e+00,2.940282e+00,-1.429717e-02,6.940752e-03
3.758750e+00,2.940453e+00,-1.382981e-02,6.559558e-03
3.760000e+00,2.940622e+00,-1.335948e-02,6.176946e-03
3.761250e+00,2.940790e+00,-1.288639e-02,5.793094e-03
3.762500e+00,2.940957e+00,-1.241075e-02,5.408178e-03
3.763750e+00,2.941123e+00,-1.193277e-02,5.022379e-03
3.765000e+00,2.941287e+00,-1.145268e-02,4.635878e-03
3.766250e+00,2.941451e+00,-1.097069e-02,4.248857e-03
3.767500e+00,2.941613e+00,-1.048702e-02,3.861501e-03
3.768750e+00,2.941774e+00,-1.000189e-02,3.473994e-03
3.770000e+00,2.941934e+00,-9.515545e-03,3.086524e-03
3.771250e+00,2.942092e+00,-9.028196e-03,2.699277e-03
3.772500e+00,2.942249e+00,-8.540078e-03,2.312443e-03
3.773750e+00,2.942405e+00,-8.051422e-03,1.926210e-03
3.775000e+00,2.942560e+00,-7.562462e-03,1.540770e-03
3.776250e+00,2.942714e+00,-7.073432e-03,1.156312e-03
3.777500e+00,2.942867e+00,-6.584568e-03,7.730305e-04
3.778750e+00,2.943018e+00,-6.096108e-03,3.911162e-04
3.780000e+00,2.943168e+00,-5.608291e-03,1.076241e-05
3.781250e+00,2.943317e+00,-5.121356e-03,-3.678374e-04
3.782500e+00,2.943465e+00,-4.635546e-03,-7.444896e-04
3.783750e+00,2.943611e+00,-4.151100e-03,-1.119000e-03
3.785000e+00,2.943756e+00,-3.668263e-03,-1.491175e-03
3.786250e+00,2.943901e+00,-3.187278e-03,-1.860820e-03
3.787500e+00,2.944043e+00,-2.708388e-03,-2.227742e-03
3.788750e+00,2.944185e+00,-2.231837e-03,-2.591745e-03
3.790000e+00,2.944326e+00,-1.757872e-03,-2.952637e-03
3.791250e+00,2.944465e+00,-1.286737e-03,-3.310225e-03
3.792500e+00,2.944603e+00,-8.186758e-04,-3.664314e-03
3.793750e+00,2.944740e+00,-3.539350e-04,-4.014713e-03
3.795000e+00,2.944876e+00,1.072409e-04,-4.361230e-03
3.796250e+00,2.945010e+00,5.646070e-04,-4.703674e-03
3.797500e+00,2.945144e+00,1.017919e-03,-5.041855e-03
3.798750e+00,2.945276e+00,1.466933e-03,-5.375583e-03
3.800000e+00,2.945407e+00,1.911406e-03,-5.704669e-03
3.801250e+00,2.945537e+00,2.351094e-03,-6.028927e-03
3.802500e+00,2.945665e+00,2.785757e-03,-6.348171e-03
3.803750e+00,2.945793e+00,3.215154e-03,-6.662215e-03
3.805000e+00,2.945919e+00,3.639044e-03,-6.970876e-03
3.806250e+00,2.946044e+00,4.057190e-03,-7.273972e-03
3.807500e+00,2.946168e+00,4.469353e-03,-7.571324e-03
3.808750e+00,2.946290e+00,4.875300e-03,-7.862752e-03
3.810000e+00,2.946412e+00,5.274794e-03,-8.148079e-03
3.811250e+00,2.946532e+00,5.667605e-03,-8.427131e-03
3.812500e+00,2.946651e+00,6.053501e-03,-8.699734e-03
3.813750e+00,2.946769e+00,6.432254e-03,-8.965718e-03
3.815000e+00,2.946885e+00,6.803637e-03,-9.224914e-03
3.816250e+00,2.947001e+00,7.167425e-03,-9.477156e-03
3.817500e+00,2.947115e+00,7.523398e-03,-9.722278e-03
3.818750e+00,2.947228e+00,7.871335e-03,-9.960120e-03
3.820000e+00,2.947340e+00,8.211018e-03,-1.019052e-02
3.821250e+00,2.947450e+00,8.542235e-03,-1.041333e-02
3.822500e+00,2.947560e+00,8.864773e-03,-1.062839e-02
3.823750e+00,2.947668e+00,9.178423e-03,-1.083554e-02
3.825000e+00,2.947775e+00,9.482980e-03,-1.103465e-02
3.826250e+00,2.947881e+00,9.778242e-03,-1.122556e-02
3.827500e+00,2.947985e+00,1.006401e-02,-1.140814e-02
3.828750e+00,2.948089e+00,1.034009e-02,-1.158224e-02
3.830000e+00,2.948191e+00,1.060628e-02,-1.174773e-02
3.831250e+00,2.948292e+00,1.086240e-02,-1.190448e-02
3.832500e+00,2.948392e+00,1.110827e-02,-1.205236e-02
3.833750e+00,2.948490e+00,1.134370e-02,-1.219124e-02
3.835000e+00,2.948588e+00,1.156851e-02,-1.232100e-02
3.836250e+00,2.948684e+00,1.178254e-02,-1.244153e-02
3.837500e+00,2.948779e+00,1.198561e-02,-1.255271e-02
3.838750e+00,2.948872e+00,1.217756e-02,-1.265442e-02
3.840000e+00,2.948965e+00,1.235823e-02,-1.274657e-02
3.841250e+00,2.949056e+00,1.252746e-02,-1.282905e-02
3.842500e+00,2.949146e+00,1.268510e-02,-1.290177e-02
3.843750e+00,2.949235e+00,1.283101e-02,-1.296462e-02
3.845000e+00,2.949323e+00,1.296505e-02,-1.301752e-02
3.846250e+00,2.949409e+00,1.308707e-02,-1.306038e-02
3.847500e+00,2.949495e+00,1.319695e-02,-1.309312e-02
3.848750e+00,2.949579e+00,1.329456e-02,-1.311566e-02
3.850000e+00,2.949662e+00,1.337977e-02,-1.312794e-02
3.851250e+00,2.949743e+00,1.345248e-02,-1.312988e-02
3.852500e+00,2.949824e+00,1.351257e-02,-1.312142e-02
3.853750e+00,2.949903e+00,1.355993e-02,-1.310250e-02
3.855000e+00,2.949981e+00,1.359447e-02,-1.307307e-02
3.856250e+00,2.950058e+00,1.361610e-02,-1.303308e-02
3.857500e+00,2.950133e+00,1.362471e-02,-1.298248e-02
3.858750e+00,2.950208e+00,1.362024e-02,-1.292124e-02
3.860000e+00,2.950281e+00,1.360260e-02,-1.284931e-02
3.861250e+00,2.950353e+00,1.357172e-02,-1.276668e-02
3.862500e+00,2.950423e+00,1.352755e-02,-1.267331e-02
3.863750e+00,2.950493e+00,1.347001e-02,-1.256919e-02
3.865000e+00,2.950561e+00,1.339906e-02,-1.245429e-02
3.866250e+00,2.950628e+00,1.331464e-02,-1.232862e-02
3.867500e+00,2.950694e+00,1.321673e-02,-1.219217e-02
3.868750e+00,2.950759e+00,1.310529e-02,-1.204494e-02
3.870000e+00,2.950822e+00,1.298028e-02,-1.188693e-02
3.871250e+00,2.950884e+00,1.284169e-02,-1.171816e-02
3.872500e+00,2.950945e+00,1.268950e-02,-1.153865e-02
3.873750e+00,2.951005e+00,1.252371e-02,-1.134841e-02
3.875000e+00,2.951063e+00,1.234431e-02,-1.114747e-02
3.876250e+00,2.951121e+00,1.215130e-02,-1.093588e-02
3.877500e+00,2.951177e+00,1.194471e-02,-1.071365e-02
3.878750e+00,2.951232e+00,1.172454e-02,-1.048085e-02
3.880000e+00,2.951285e+00,1.149083e-02,-1.023751e-02
3.881250e+00,2.951338e+00,1.124360e-02,-9.983697e-03
3.882500e+00,2.951389e+00,1.098289e-02,-9.719464e-03
3.883750e+00,2.951439e+00,1.070875e-02,-9.444880e-03
3.885000e+00,2.951488e+00,1.042123e-02,-9.160014e-03
3.886250e+00,2.951535e+00,1.012039e-02,-8.864943e-03
3.887500e+00,2.951582e+00,9.806289e-03,-8.559749e-03
3.888750e+00,2.951627e+00,9.479008e-03,-8.244517e-03
3.890000e+00,2.951671e+00,9.138624e-03,-7.919342e-03
3.891250e+00,2.951714e+00,8.785223e-03,-7.584320e-03
3.892500e+00,2.951755e+00,8.418897e-03,-7.239556e-03
3.893750e+00,2.951796e+00,8.039747e-03,-6.885157e-03
3.895000e+00,2.951835e+00,7.647879e-03,-6.521237e-03
3.896250e+00,2.951873e+00,7.243407e-03,-6.147917e-03
3.897500e+00,2.951910e+00,6.826452e-03,-5.765320e-03
3.898750e+00,2.951945e+00,6.397140e-03,-5.373575e-03
3.900000e+00,2.951980e+00,5.955605e-03,-4.972820e-03
3.901250e+00,2.952013e+00,5.501989e-03,-4.563193e-03
3.902500e+00,2.952045e+00,5.036439e-03,-4.144839e-03
3.903750e+00,2.952076e+00,4.559109e-03,-3.717911e-03
3.905000e+00,2.952105e+00,4.070159e-03,-3.282562e-03
3.906250e+00,2.952134e+00,3.569758e-03,-2.838955e-03
3.907500e+00,2.952161e+00,3.058080e-03,-2.387254e-03
3.908750e+00,2.952187e+00,2.535304e-03,-1.927630e-03
3.910000e+00,2.952212e+00,2.001619e-03,-1.460260e-03
3.911250e+00,2.952236e+00,1.457217e-03,-9.853218e-04
3.912500e+00,2.952258e+00,9.022991e-04,-5.030024e-04
3.913750e+00,2.952280e+00,3.370710e-04,-1.349111e-05
3.915000e+00,2.952300e+00,-2.382547e-04,4.830175e-04
3.916250e+00,2.952319e+00,-8.234591e-04,9.863244e-04
3.917500e+00,2.952337e+00,-1.418317e-03,1.496226e-03
3.918750e+00,2.952354e+00,-2.022598e-03,2.012514e-03
3.920000e+00,2.952369e+00,-2.636066e-03,2.534976e-03
3.921250e+00,2.952384e+00,-3.258476e-03,3.063395e-03
3.922500e+00,2.952397e+00,-3.889581e-03,3.597551e-03
3.923750e+00,2.952409e+00,-4.529125e-03,4.137218e-03
3.925000e+00,2.952420e+00,-5.176850e-03,4.682167e-03
3.926250e+00,2.952430e+00,-5.832488e-03,5.232165e-03
3.927500e+00,2.952438e+00,-6.495770e-03,5.786974e-03
3.928750e+00,2.952446e+00,-7.166418e-03,6.346355e-03
3.930000e+00,2.952452e+00,-7.844151e-03,6.910063e-03
3.931250e+00,2.952457e+00,-8.528682e-03,7.477849e-03
3.932500e+00,2.952462e+00,-9.219719e-03,8.049462e-03
3.933750e+00,2.952464e+00,-9.916965e-03,8.624647e-03
3.935000e+00,2.952466e+00,-1.062012e-02,9.203146e-03
3.936250e+00,2.952467e+00,-1.132887e-02,9.784696e-03
3.937500e+00,2.952467e+00,-1.204291e-02,1.036903e-02
3.938750e+00,2.952465e+00,-1.276193e-02,1.095589e-02
3.940000e+00,2.952462e+00,-1.348560e-02,1.154500e-02
3.941250e+00,2.952459e+00,-1.421360e-02,1.213609e-02
3.942500e+00,2.952454e+00,-1.494561e-02,1.272887e-02
3.943750e+00,2.952448e+00,-1.568128e-02,1.332308e-02
3.945000e+00,2.952441e+00,-1.642029e-02,1.391843e-02
3.946250e+00,2.952432e+00,-1.716229e-02,1.451464e-02
3.947500e+00,2.952423e+00,-1.790694e-02,1.511142e-02
3.948750e+00,2.952412e+00,-1.865389e-02,1.570849e-02
3.950000e+00,2.952401e+00,-1.940280e-02,1.630556e-02
3.951250e+00,2.952388e+00,-2.015332e-02,1.690234e-02
3.952500e+00,2.952374e+00,-2.090507e-02,1.749853e-02
3.953750e+00,2.952360e+00,-2.165772e-02,1.809384e-02
3.955000e+00,2.952344e+00,-2.241089e-02,1.868797e-02
3.956250e+00,2.952327e+00,-2.316422e-02,1.928064e-02
3.957500e+00,2.952308e+00,-2.391735e-02,1.987154e-02
3.958750e+00,2.952289e+00,-2.466991e-02,2.046037e-02
3.960000e+00,2.952269e+00,-2.542153e-02,2.104683e-02
3.961250e+00,2.952247e+00,-2.617183e-02,2.163063e-02
3.962500e+00,2.952225e+00,-2.692045e-02,2.221146e-02
3.963750e+00,2.952201e+00,-2.766700e-02,2.278902e-02
3.965000e+00,2.952177e+00,-2.841111e-02,2.336301e-02
3.966250e+00,2.952151e+00,-2.915242e-02,2.393314e-02
3.967500e+00,2.952124e+00,-2.989052e-02,2.449909e-02
3.968750e+00,2.952096e+00,-3.062506e-02,2.506057e-02
3.970000e+00,2.952067e+00,-3.135564e-02,2.561728e-02
3.971250e+00,2.952037e+00,-3.208189e-02,2.616891e-02
3.972500e+00,2.952006e+00,-3.280342e-02,2.671517e-02
3.973750e+00,2.951973e+00,-3.351987e-02,2.725576e-02
3.975000e+00,2.951940e+00,-3.423084e-02,2.779037e-02
3.976250e+00,2.951905e+00,-3.493596e-02,2.831873e-02
3.977500e+00,2.951870e+00,-3.563484e-02,2.884052e-02
3.978750e+00,2.951833e+00,-3.632712e-02,2.935545e-02
3.980000e+00,2.951795e+00,-3.701241e-02,2.986324e-02
3.981250e+00,2.951757e+00,-3.769034e-02,3.036358e-02
3.982500e+00,2.951717e+00,-3.836052e-02,3.085620e-02
3.983750e+00,2.951676e+00,-3.902260e-02,3.134080e-02
3.985000e+00,2.951633e+00,-3.967619e-02,3.181711e-02
3.986250e+00,2.951590e+00,-4.032092e-02,3.228483e-02
3.987500e+00,2.951546e+00,-4.095644e-02,3.274368e-02
3.988750e+00,2.951501e+00,-4.158236e-02,3.319340e-02
3.990000e+00,2.951454e+00,-4.219833e-02,3.363370e-02
3.991250e+00,2.951406e+00,-4.280399e-02,3.406432e-02
3.992500e+00,2.951358e+00,-4.339898e-02,3.448498e-02
3.993750e+00,2.951308e+00,-4.398295e-02,3.489541e-02
3.995000e+00,2.951257e+00,-4.455553e-02,3.529537e-02
3.996250e+00,2.951205e+00,-4.511640e-02,3.568458e-02
3.997500e+00,2.951152e+00,-4.566519e-02,3.606280e-02
3.998750e+00,2.951098e+00,-4.620157e-02,3.642977e-02
4.000000e+00,2.951042e+00,-4.672521e-02,3.678524e-02
4.001250e+00,2.950986e+00,-4.723576e-02,3.712898e-02
4.002500e+00,2.950928e+00,-4.773291e-02,3.746074e-02
4.003750e+00,2.950869e+00,-4.821633e-02,3.778028e-02
4.005000e+00,2.950809e+00,-4.868569e-02,3.808739e-02
4.006250e+00,2.950748e+00,-4.914069e-02,3.838183e-02
4.007500e+00,2.950686e+00,-4.958101e-02,3.866338e-02
4.008750e+00,2.950623e+00,-5.000636e-02,3.893183e-02
4.010000e+00,2.950559e+00,-5.041642e-02,3.918696e-02
4.011250e+00,2.950493e+00,-5.081092e-02,3.942858e-02
4.012500e+00,2.950426e+00,-5.118957e-02,3.965647e-02
4.013750e+00,2.950358e+00,-5.155207e-02,3.987046e-02
4.015000e+00,2.950289e+00,-5.189816e-02,4.007034e-02
4.016250e+00,2.950219e+00,-5.222758e-02,4.025594e-02
4.017500e+00,2.950148e+00,-5.254004e-02,4.042708e-02
4.018750e+00,2.950075e+00,-5.283532e-02,4.058358e-02
4.020000e+00,2.950002e+00,-5.311314e-02,4.072528e-02
4.021250e+00,2.949927e+00,-5.337328e-02,4.085203e-02
4.022500e+00,2.949851e+00,-5.361549e-02,4.096366e-02
4.023750e+00,2.949774e+00,-5.383956e-02,4.106004e-02
4.025000e+00,2.949695e+00,-5.404525e-02,4.114102e-02
4.026250e+00,2.949616e+00,-5.423237e-02,4.120647e-02
4.027500e+00,2.949535e+00,-5.440070e-02,4.125627e-02
4.028750e+00,2.949453e+00,-5.455005e-02,4.129029e-02
4.030000e+00,2.949370e+00,-5.468023e-02,4.130842e-02
4.031250e+00,2.949285e+00,-5.479106e-02,4.131056e-02
4.032500e+00,2.949200e+00,-5.488237e-02,4.129661e-02
4.033750e+00,2.949113e+00,-5.495399e-02,4.126648e-02
4.035000e+00,2.949025e+00,-5.500578e-02,4.122008e-02
4.036250e+00,2.948936e+00,-5.503758e-02,4.115734e-02
4.037500e+00,2.948845e+00,-5.504926e-02,4.107818e-02
4.038750e+00,2.948754e+00,-5.504069e-02,4.098256e-02
4.040000e+00,2.948661e+00,-5.501175e-02,4.087041e-02
4.041250e+00,2.948567e+00,-5.496233e-02,4.074168e-02
4.042500e+00,2.948471e+00,-5.489233e-02,4.059635e-02
4.043750e+00,2.948375e+00,-5.480167e-02,4.043438e-02
4.045000e+00,2.948277e+00,-5.469025e-02,4.025575e-02
4.046250e+00,2.948178e+00,-5.455801e-02,4.006044e-02
4.047500e+00,2.948077e+00,-5.440488e-02,3.984845e-02
4.048750e+00,2.947976e+00,-5.423082e-02,3.961978e-02
4.050000e+00,2.947873e+00,-5.403577e-02,3.937444e-02
4.051250e+00,2.947769e+00,-5.381971e-02,3.911245e-02
4.052500e+00,2.947664e+00,-5.358262e-02,3.883383e-02
4.053750e+00,2.947557e+00,-5.332448e-02,3.853862e-02
4.055000e+00,2.947449e+00,-5.304529e-02,3.822686e-02
4.056250e+00,2.947340e+00,-5.274505e-02,3.789861e-02
4.057500e+00,2.947230e+00,-5.242380e-02,3.755392e-02
4.058750e+00,2.947118e+00,-5.208154e-02,3.719287e-02
4.060000e+00,2.947005e+00,-5.171834e-02,3.681552e-02
4.061250e+00,2.946891e+00,-5.133422e-02,3.642196e-02
4.062500e+00,2.946776e+00,-5.092926e-02,3.601229e-02
4.063750e+00,2.946659e+00,-5.050353e-02,3.558661e-02
4.065000e+00,2.946541e+00,-5.005710e-02,3.514502e-02
4.066250e+00,2.946422e+00,-4.959007e-02,3.468766e-02
4.067500e+00,2.946301e+00,-4.910254e-02,3.421463e-02
4.068750e+00,2.946179e+00,-4.859462e-02,3.372609e-02
4.070000e+00,2.946056e+00,-4.806643e-02,3.322217e-02
4.071250e+00,2.945932e+00,-4.751812e-02,3.270302e-02
4.072500e+00,2.945807e+00,-4.694982e-02,3.216881e-02
4.073750e+00,2.945680e+00,-4.636169e-02,3.161970e-02
4.075000e+00,2.945552e+00,-4.575389e-02,3.105587e-02
4.076250e+00,2.945422e+00,-4.512661e-02,3.047751e-02
4.077500e+00,2.945292e+00,-4.448003e-02,2.988481e-02
4.078750e+00,2.945160e+00,-4.381435e-02,2.927797e-02
4.080000e+00,2.945027e+00,-4.312977e-02,2.865720e-02
4.081250e+00,2.944892e+00,-4.242652e-02,2.802272e-02
4.082500e+00,2.944756e+00,-4.170482e-02,2.737475e-02
4.083750e+00,2.944620e+00,-4.096491e-02,2.671354e-02
4.085000e+00,2.944481e+00,-4.020704e-02,2.603931e-02
4.086250e+00,2.944342e+00,-3.943148e-02,2.535232e-02
4.087500e+00,2.944201e+00,-3.863849e-02,2.465283e-02
4.088750e+00,2.944059e+00,-3.782835e-02,2.394110e-02
4.090000e+00,2.943916e+00,-3.700136e-02,2.321741e-02
4.091250e+00,2.943772e+00,-3.615780e-02,2.248202e-02
4.092500e+00,2.943626e+00,-3.529801e-02,2.173524e-02
4.093750e+00,2.943479e+00,-3.442228e-02,2.097736e-02
4.095000e+00,2.943331e+00,-3.353096e-02,2.020867e-02
4.096250e+00,2.943182e+00,-3.262438e-02,1.942949e-02
4.097500e+00,2.943031e+00,-3.170290e-02,1.864012e-02
4.098750e+00,2.942879e+00,-3.076686e-02,1.784091e-02
4.100000e+00,2.942726e+00,-2.981664e-02,1.703217e-02
4.101250e+00,2.942572e+00,-2.885262e-02,1.621423e-02
4.102500e+00,2.942417e+00,-2.787517e-02,1.538746e-02
4.103750e+00,2.942260e+00,-2.688470e-02,1.455218e-02
4.105000e+00,2.942102e+00,-2.588161e-02,1.370876e-02
4.106250e+00,2.941943e+00,-2.486630e-02,1.285755e-02
4.107500e+00,2.941783e+00,-2.383920e-02,1.199894e-02
4.108750e+00,2.941622e+00,-2.280075e-02,1.113328e-02
4.110000e+00,2.941459e+00,-2.175136e-02,1.026096e-02
4.111250e+00,2.941295e+00,-2.069150e-02,9.382365e-03
4.112500e+00,2.941130e+00,-1.962161e-02,8.497880e-03
4.113750e+00,2.940964e+00,-1.854215e-02,7.607903e-03
4.115000e+00,2.940797e+00,-1.745358e-02,6.712833e-03
4.116250e+00,2.940629e+00,-1.635640e-02,5.813076e-03
4.117500e+00,2.940459e+00,-1.525107e-02,4.909041e-03
4.118750e+00,2.940288e+00,-1.413808e-02,4.001143e-03
4.120000e+00,2.940116e+00,-1.301793e-02,3.089800e-03
4.121250e+00,2.939943e+00,-1.189113e-02,2.175436e-03
4.122500e+00,2.939769e+00,-1.075818e-02,1.258478e-03
4.123750e+00,2.939594e+00,-9.619592e-03,3.393566e-04
4.125000e+00,2.939418e+00,-8.475890e-03,-5.814938e-04
4.126250e+00,2.939240e+00,-7.327599e-03,-1.503635e-03
4.127500e+00,2.939061e+00,-6.175251e-03,-2.426626e-03
4.128750e+00,2.938882e+00,-5.019383e-03,-3.350021e-03
4.130000e+00,2.938701e+00,-3.860534e-03,-4.273374e-03
4.131250e+00,2.938519e+00,-2.699253e-03,-5.196235e-03
4.132500e+00,2.938336e+00,-1.536089e-03,-6.118151e-03
4.133750e+00,2.938152e+00,-3.715978e-04,-7.038667e-03
4.135000e+00,2.937966e+00,7.936619e-04,-7.957327e-03
4.136250e+00,2.937780e+00,1.959127e-03,-8.873671e-03
4.137500e+00,2.937592e+00,3.124232e-03,-9.787239e-03
4.138750e+00,2.937404e+00,4.288407e-03,-1.069757e-02
4.140000e+00,2.937214e+00,5.451078e-03,-1.160420e-02
4.141250e+00,2.937024e+00,6.611672e-03,-1.250666e-02
4.142500e+00,2.936832e+00,7.769610e-03,-1.340450e-02
4.143750e+00,2.936639e+00,8.924313e-03,-1.429724e-02
4.145000e+00,2.936445e+00,1.007520e-02,-1.518442e-02
4.146250e+00,2.936250e+00,1.122168e-02,-1.606557e-02
4.147500e+00,2.936054e+00,1.236318e-02,-1.694023e-02
4.148750e+00,2.935857e+00,1.349910e-02,-1.780793e-02
4.150000e+00,2.935659e+00,1.462887e-02,-1.866821e-02
4.151250e+00,2.935459e+00,1.575189e-02,-1.952061e-02
4.152500e+00,2.935259e+00,1.686757e-02,-2.036465e-02
4.153750e+00,2.935058e+00,1.797533e-02,-2.119988e-02
4.155000e+00,2.934855e+00,1.907459e-02,-2.202584e-02
4.156250e+00,2.934652e+00,2.016474e-02,-2.284207e-02
4.157500e+00,2.934447e+00,2.124522e-02,-2.364811e-02
4.158750e+00,2.934242e+00,2.231542e-02,-2.444351e-02
4.160000e+00,2.934035e+00,2.337478e-02,-2.522781e-02
4.161250e+00,2.933828e+00,2.442270e-02,-2.600058e-02
4.162500e+00,2.933619e+00,2.545861e-02,-2.676135e-02
4.163750e+00,2.933409e+00,2.648194e-02,-2.750969e-02
4.165000e+00,2.933198e+00,2.749210e-02,-2.824516e-02
4.166250e+00,2.932986e+00,2.848852e-02,-2.896733e-02
4.167500e+00,2.932773e+00,2.947064e-02,-2.967575e-02
4.168750e+00,2.932559e+00,3.043789e-02,-3.037000e-02
4.170000e+00,2.932344e+00,3.138972e-02,-3.104966e-02
4.171250e+00,2.932128e+00,3.232555e-02,-3.171431e-02
4.172500e+00,2.931911e+00,3.324485e-02,-3.236353e-02
4.173750e+00,2.931692e+00,3.414707e-02,-3.299691e-02
4.175000e+00,2.931473e+00,3.503165e-02,-3.361405e-02
4.176250e+00,2.931253e+00,3.589806e-02,-3.421456e-02
4.177500e+00,2.931031e+00,3.674578e-02,-3.479803e-02
4.178750e+00,2.930809e+00,3.757428e-02,-3.536408e-02
4.180000e+00,2.930585e+00,3.838303e-02,-3.591233e-02
4.181250e+00,2.930360e+00,3.917152e-02,-3.644240e-02
4.182500e+00,2.930134e+00,3.993925e-02,-3.695393e-02
4.183750e+00,2.929907e+00,4.068571e-02,-3.744655e-02
4.185000e+00,2.929679e+00,4.141042e-02,-3.791991e-02
4.186250e+00,2.929450e+00,4.211290e-02,-3.837366e-02
4.187500e+00,2.929220e+00,4.279265e-02,-3.880747e-02
4.188750e+00,2.928989e+00,4.344922e-02,-3.922100e-02
4.190000e+00,2.928756e+00,4.408215e-02,-3.961393e-02
4.191250e+00,2.928523e+00,4.469098e-02,-3.998594e-02
4.192500e+00,2.928288e+00,4.527528e-02,-4.033672e-02
4.193750e+00,2.928052e+00,4.583460e-02,-4.066598e-02
4.195000e+00,2.927815e+00,4.636853e-02,-4.097342e-02
4.196250e+00,2.927577e+00,4.687666e-02,-4.125877e-02
4.197500e+00,2.927338e+00,4.735857e-02,-4.152174e-02
4.198750e+00,2.927097e+00,4.781388e-02,-4.176208e-02
4.200000e+00,2.926856e+00,4.824221e-02,-4.197954e-02
4.201250e+00,2.926613e+00,4.864317e-02,-4.217386e-02
4.202500e+00,2.926369e+00,4.901642e-02,-4.234482e-02
4.203750e+00,2.926124e+00,4.936161e-02,-4.249219e-02
4.205000e+00,2.925878e+00,4.967839e-02,-4.261575e-02
4.206250e+00,2.925631e+00,4.996644e-02,-4.271531e-02
4.207500e+00,2.925382e+00,5.022544e-02,-4.279066e-02
4.208750e+00,2.925133e+00,5.045510e-02,-4.284163e-02
4.210000e+00,2.924882e+00,5.065513e-02,-4.286805e-02
4.211250e+00,2.924630e+00,5.082524e-02,-4.286974e-02
4.212500e+00,2.924377e+00,5.096519e-02,-4.284657e-02
4.213750e+00,2.924122e+00,5.107470e-02,-4.279839e-02
4.215000e+00,2.923867e+00,5.115356e-02,-4.272507e-02
4.216250e+00,2.923610e+00,5.120153e-02,-4.262651e-02
4.217500e+00,2.923352e+00,5.121840e-02,-4.250259e-02
4.218750e+00,2.923093e+00,5.120399e-02,-4.235322e-02
4.220000e+00,2.922832e+00,5.115810e-02,-4.217832e-02
4.221250e+00,2.922571e+00,5.108057e-02,-4.197783e-02
4.222500e+00,2.922308e+00,5.097125e-02,-4.175168e-02
4.223750e+00,2.922044e+00,5.082999e-02,-4.149983e-02
4.225000e+00,2.921778e+00,5.065668e-02,-4.122225e-02
4.226250e+00,2.921512e+00,5.045121e-02,-4.091892e-02
4.227500e+00,2.921244e+00,5.021347e-02,-4.058983e-02
4.228750e+00,2.920975e+00,4.994340e-02,-4.023498e-02
4.230000e+00,2.920705e+00,4.964092e-02,-3.985440e-02
4.231250e+00,2.920434e+00,4.930599e-02,-3.944810e-02
4.232500e+00,2.920161e+00,4.893858e-02,-3.901615e-02
4.233750e+00,2.919887e+00,4.853866e-02,-3.855858e-02
4.235000e+00,2.919612e+00,4.810625e-02,-3.807547e-02
4.236250e+00,2.919336e+00,4.764134e-02,-3.756689e-02
4.237500e+00,2.919059e+00,4.714398e-02,-3.703295e-02
4.238750e+00,2.918780e+00,4.661421e-02,-3.647375e-02
4.240000e+00,2.918500e+00,4.605208e-02,-3.588941e-02
4.241250e+00,2.918219e+00,4.545769e-02,-3.528006e-02
4.242500e+00,2.917937e+00,4.483111e-02,-3.464585e-02
4.243750e+00,2.917653e+00,4.417247e-02,-3.398694e-02
4.245000e+00,2.917368e+00,4.348189e-02,-3.330349e-02
4.246250e+00,2.917082e+00,4.275952e-02,-3.259569e-02
4.247500e+00,2.916795e+00,4.200550e-02,-3.186375e-02
4.248750e+00,2.916507e+00,4.122003e-02,-3.110786e-02
4.250000e+00,2.916218e+00,4.040329e-02,-3.032826e-02
4.251250e+00,2.915927e+00,3.955549e-02,-2.952518e-02
4.252500e+00,2.915635e+00,3.867685e-02,-2.869886e-02
4.253750e+00,2.915342e+00,3.776762e-02,-2.784958e-02
4.255000e+00,2.915048e+00,3.682805e-02,-2.697760e-02
4.256250e+00,2.914752e+00,3.585842e-02,-2.608322e-02
4.257500e+00,2.914456e+00,3.485902e-02,-2.516672e-02
4.258750e+00,2.914158e+00,3.383016e-02,-2.422844e-02
4.260000e+00,2.913860e+00,3.277215e-02,-2.326868e-02
4.261250e+00,2.913560e+00,3.168534e-02,-2.228779e-02
4.262500e+00,2.913259e+00,3.057008e-02,-2.128612e-02
4.263750e+00,2.912957e+00,2.942674e-02,-2.026402e-02
4.265000e+00,2.912653e+00,2.825571e-02,-1.922189e-02
4.266250e+00,2.912349e+00,2.705739e-02,-1.816009e-02
4.267500e+00,2.912044e+00,2.583221e-02,-1.707902e-02
4.268750e+00,2.911737e+00,2.458058e-02,-1.597911e-02
4.270000e+00,2.911430e+00,2.330297e-02,-1.486076e-02
4.271250e+00,2.911121e+00,2.199984e-02,-1.372442e-02
4.272500e+00,2.910812e+00,2.067167e-02,-1.257052e-02
4.273750e+00,2.910501e+00,1.931895e-02,-1.139952e-02
4.275000e+00,2.910190e+00,1.794219e-02,-1.021190e-02
4.276250e+00,2.909877e+00,1.654192e-02,-9.008115e-03
4.277500e+00,2.909564e+00,1.511868e-02,-7.788667e-03
4.278750e+00,2.909249e+00,1.367302e-02,-6.554052e-03
4.280000e+00,2.908933e+00,1.220550e-02,-5.304779e-03
4.281250e+00,2.908617e+00,1.071672e-02,-4.041369e-03
4.282500e+00,2.908300e+00,9.207267e-03,-2.764350e-03
4.283750e+00,2.907981e+00,7.677750e-03,-1.474261e-03
4.285000e+00,2.907662e+00,6.128793e-03,-1.716528e-04
4.286250e+00,2.907342e+00,4.561032e-03,1.142918e-03
4.287500e+00,2.907021e+00,2.975118e-03,2.468882e-03
4.288750e+00,2.906699e+00,1.371712e-03,3.805664e-03
4.290000e+00,2.906376e+00,-2.485116e-04,5.152679e-03
4.291250e+00,2.906053e+00,-1.884865e-03,6.509331e-03
4.292500e+00,2.905728e+00,-3.536649e-03,7.875020e-03
4.293750e+00,2.905403e+00,-5.203154e-03,9.249135e-03
4.295000e+00,2.905077e+00,-6.883657e-03,1.063106e-02
4.296250e+00,2.904750e+00,-8.577424e-03,1.202016e-02
4.297500e+00,2.904422e+00,-1.028371e-02,1.341582e-02
4.298750e+00,2.904094e+00,-1.200177e-02,1.481738e-02
4.300000e+00,2.903765e+00,-1.373082e-02,1.622420e-02
4.301250e+00,2.903435e+00,-1.547010e-02,1.763564e-02
4.302500e+00,2.903104e+00,-1.721881e-02,1.905102e-02
4.303750e+00,2.902772e+00,-1.897618e-02,2.046969e-02
4.305000e+00,2.902440e+00,-2.074138e-02,2.189098e-02
4.306250e+00,2.902107e+00,-2.251362e-02,2.331420e-02
4.307500e+00,2.901774e+00,-2.429206e-02,2.473868e-02
4.308750e+00,2.901440e+00,-2.607589e-02,2.616372e-02
4.310000e+00,2.901105e+00,-2.786426e-02,2.758865e-02
4.311250e+00,2.900769e+00,-2.965634e-02,2.901276e-02
4.312500e+00,2.900433e+00,-3.145126e-02,3.043536e-02
4.313750e+00,2.900096e+00,-3.324818e-02,3.185574e-02
4.315000e+00,2.899759e+00,-3.504624e-02,3.327320e-02
4.316250e+00,2.899420e+00,-3.684456e-02,3.468703e-02
4.317500e+00,2.899082e+00,-3.864226e-02,3.609653e-02
4.318750e+00,2.898742e+00,-4.043848e-02,3.750097e-02
4.320000e+00,2.898402e+00,-4.223232e-02,3.889964e-02
4.321250e+00,2.898062e+00,-4.402290e-02,4.029184e-02
4.322500e+00,2.897720e+00,-4.580933e-02,4.167683e-02
4.323750e+00,2.897379e+00,-4.759071e-02,4.305390e-02
4.325000e+00,2.897036e+00,-4.936614e-02,4.442234e-02
4.326250e+00,2.896693e+00,-5.113473e-02,4.578142e-02
4.327500e+00,2.896350e+00,-5.289557e-02,4.713043e-02
4.328750e+00,2.896005e+00,-5.464775e-02,4.846864e-02
4.330000e+00,2.895661e+00,-5.639038e-02,4.979535e-02
4.331250e+00,2.895315e+00,-5.812254e-02,5.110983e-02
4.332500e+00,2.894969e+00,-5.984333e-02,5.241138e-02
4.333750e+00,2.894623e+00,-6.155183e-02,5.369927e-02
4.335000e+00,2.894276e+00,-6.324716e-02,5.497280e-02
4.336250e+00,2.893928e+00,-6.492839e-02,5.623127e-02
4.337500e+00,2.893580e+00,-6.659463e-02,5.747396e-02
4.338750e+00,2.893231e+00,-6.824497e-02,5.870018e-02
4.340000e+00,2.892882e+00,-6.987851e-02,5.990924e-02
4.341250e+00,2.892532e+00,-7.149437e-02,6.110043e-02
4.342500e+00,2.892181e+00,-7.309163e-02,6.227308e-02
4.343750e+00,2.891830e+00,-7.466942e-02,6.342649e-02
4.345000e+00,2.891478e+00,-7.622685e-02,6.455999e-02
4.346250e+00,2.891126e+00,-7.776304e-02,6.567291e-02
4.347500e+00,2.890773e+00,-7.927711e-02,6.676459e-02
4.348750e+00,2.890419e+00,-8.076819e-02,6.783436e-02
4.350000e+00,2.890065e+00,-8.223541e-02,6.888157e-02
4.351250e+00,2.889710e+00,-8.367792e-02,6.990557e-02
4.352500e+00,2.889354e+00,-8.509487e-02,7.090573e-02
4.353750e+00,2.888998e+00,-8.648542e-02,7.188141e-02
4.355000e+00,2.888641e+00,-8.784872e-02,7.283200e-02
4.356250e+00,2.888284e+00,-8.918395e-02,7.375688e-02
4.357500e+00,2.887925e+00,-9.049029e-02,7.465544e-02
4.358750e+00,2.887566e+00,-9.176693e-02,7.552709e-02
4.360000e+00,2.887206e+00,-9.301307e-02,7.637125e-02
4.361250e+00,2.886846e+00,-9.422793e-02,7.718733e-02
4.362500e+00,2.886485e+00,-9.541072e-02,7.797477e-02
4.363750e+00,2.886123e+00,-9.656067e-02,7.873302e-02
4.365000e+00,2.885760e+00,-9.767702e-02,7.946153e-02
4.366250e+00,2.885396e+00,-9.875904e-02,8.015977e-02
4.367500e+00,2.885032e+00,-9.980599e-02,8.082721e-02
4.368750e+00,2.884667e+00,-1.008172e-01,8.146336e-02
4.370000e+00,2.884300e+00,-1.017918e-01,8.206770e-02
4.371250e+00,2.883934e+00,-1.027293e-01,8.263976e-02
4.372500e+00,2.883566e+00,-1.036289e-01,8.317906e-02
4.373750e+00,2.883197e+00,-1.044900e-01,8.368515e-02
4.375000e+00,2.882827e+00,-1.053118e-01,8.415758e-02
4.376250e+00,2.882457e+00,-1.060939e-01,8.459592e-02
4.377500e+00,2.882085e+00,-1.068355e-01,8.499976e-02
4.378750e+00,2.881713e+00,-1.075361e-01,8.536868e-02
4.380000e+00,2.881339e+00,-1.081951e-01,8.570230e-02
4.381250e+00,2.880965e+00,-1.088118e-01,8.600026e-02
4.382500e+00,2.880589e+00,-1.093859e-01,8.626218e-02
4.383750e+00,2.880213e+00,-1.099166e-01,8.648773e-02
4.385000e+00,2.879835e+00,-1.104035e-01,8.667659e-02
4.386250e+00,2.879457e+00,-1.108462e-01,8.682843e-02
4.387500e+00,2.879077e+00,-1.112441e-01,8.694298e-02
4.388750e+00,2.878696e+00,-1.115967e-01,8.701994e-02
4.390000e+00,2.878314e+00,-1.119036e-01,8.705906e-02
4.391250e+00,2.877931e+00,-1.121645e-01,8.706009e-02
4.392500e+00,2.877546e+00,-1.123788e-01,8.702281e-02
4.393750e+00,2.877161e+00,-1.125463e-01,8.694700e-02
4.395000e+00,2.876774e+00,-1.126665e-01,8.683248e-02
4.396250e+00,2.876386e+00,-1.127392e-01,8.667907e-02
4.397500e+00,2.875997e+00,-1.127639e-01,8.648661e-02
4.398750e+00,2.875607e+00,-1.127405e-01,8.625497e-02
4.400000e+00,2.875215e+00,-1.126685e-01,8.598402e-02
4.401250e+00,2.874822e+00,-1.125479e-01,8.567367e-02
4.402500e+00,2.874428e+00,-1.123783e-01,8.532383e-02
4.403750e+00,2.874033e+00,-1.121595e-01,8.493443e-02
4.405000e+00,2.873636e+00,-1.118913e-01,8.450544e-02
4.406250e+00,2.873238e+00,-1.115737e-01,8.403682e-02
4.407500e+00,2.872838e+00,-1.112064e-01,8.352856e-02
4.408750e+00,2.872438e+00,-1.107893e-01,8.298069e-02
4.410000e+00,2.872035e+00,-1.103224e-01,8.239324e-02
4.411250e+00,2.871632e+00,-1.098055e-01,8.176624e-02
4.412500e+00,2.871227e+00,-1.092387e-01,8.109978e-02
4.413750e+00,2.870821e+00,-1.086219e-01,8.039394e-02
4.415000e+00,2.870413e+00,-1.079550e-01,7.964884e-02
4.416250e+00,2.870004e+00,-1.072382e-01,7.886461e-02
4.417500e+00,2.869593e+00,-1.064715e-01,7.804139e-02
4.418750e+00,2.869181e+00,-1.056550e-01,7.717936e-02
4.420000e+00,2.868768e+00,-1.047887e-01,7.627870e-02
4.421250e+00,2.868353e+00,-1.038728e-01,7.533962e-02
4.422500e+00,2.867937e+00,-1.029075e-01,7.436236e-02
4.423750e+00,2.867520e+00,-1.018929e-01,7.334716e-02
4.425000e+00,2.867101e+00,-1.008292e-01,7.229430e-02
4.426250e+00,2.866680e+00,-9.971662e-02,7.120406e-02
4.427500e+00,2.866258e+00,-9.855548e-02,7.007675e-02
4.428750e+00,2.865835e+00,-9.734602e-02,6.891271e-02
4.430000e+00,2.865410e+00,-9.608854e-02,6.771227e-02
4.431250e+00,2.864984e+00,-9.478336e-02,6.647582e-02
4.432500e+00,2.864556e+00,-9.343085e-02,6.520373e-02
4.433750e+00,2.864127e+00,-9.203138e-02,6.389642e-02
4.435000e+00,2.863697e+00,-9.058536e-02,6.255432e-02
4.436250e+00,2.863265e+00,-8.909320e-02,6.117787e-02
4.437500e+00,2.862832e+00,-8.755537e-02,5.976755e-02
4.438750e+00,2.862398e+00,-8.597234e-02,5.832383e-02
4.440000e+00,2.861962e+00,-8.434462e-02,5.684722e-02
4.441250e+00,2.861525e+00,-8.267273e-02,5.533824e-02
4.442500e+00,2.861086e+00,-8.095722e-02,5.379745e-02
4.443750e+00,2.860646e+00,-7.919868e-02,5.222540e-02
4.445000e+00,2.860205e+00,-7.739770e-02,5.062268e-02
4.446250e+00,2.859762e+00,-7.555491e-02,4.898987e-02
4.447500e+00,2.859319e+00,-7.367096e-02,4.732761e-02
4.448750e+00,2.858874e+00,-7.174653e-02,4.563651e-02
4.450000e+00,2.858427e+00,-6.978230e-02,4.391725e-02
4.451250e+00,2.857980e+00,-6.777900e-02,4.217049e-02
4.452500e+00,2.857531e+00,-6.573739e-02,4.039691e-02
4.453750e+00,2.857081e+00,-6.365821e-02,3.859723e-02
4.455000e+00,2.856630e+00,-6.154227e-02,3.677216e-02
4.456250e+00,2.856178e+00,-5.939037e-02,3.492244e-02
4.457500e+00,2.855724e+00,-5.720336e-02,3.304884e-02
4.458750e+00,2.855270e+00,-5.498208e-02,3.115211e-02
4.460000e+00,2.854814e+00,-5.272742e-02,2.923306e-02
4.461250e+00,2.854357e+00,-5.044029e-02,2.729248e-02
4.462500e+00,2.853900e+00,-4.812159e-02,2.533119e-02
4.463750e+00,2.853441e+00,-4.577228e-02,2.335002e-02
4.465000e+00,2.852981e+00,-4.339332e-02,2.134982e-02
4.466250e+00,2.852521e+00,-4.098569e-02,1.933146e-02
4.467500e+00,2.852059e+00,-3.855040e-02,1.729581e-02
4.468750e+00,2.851596e+00,-3.608847e-02,1.524376e-02
4.470000e+00,2.851133e+00,-3.360093e-02,1.317622e-02
4.471250e+00,2.850669e+00,-3.108886e-02,1.109410e-02
4.472500e+00,2.850204e+00,-2.855333e-02,8.998333e-03
4.473750e+00,2.849738e+00,-2.599545e-02,6.889856e-03
4.475000e+00,2.849271e+00,-2.341631e-02,4.769624e-03
4.476250e+00,2.848803e+00,-2.081706e-02,2.638603e-03
4.477500e+00,2.848335e+00,-1.819885e-02,4.977683e-04
4.478750e+00,2.847866e+00,-1.556283e-02,-1.651894e-03
4.480000e+00,2.847396e+00,-1.291020e-02,-3.809388e-03
4.481250e+00,2.846926e+00,-1.024214e-02,-5.973706e-03
4.482500e+00,2.846455e+00,-7.559859e-03,-8.143833e-03
4.483750e+00,2.845983e+00,-4.864591e-03,-1.031874e-02
4.485000e+00,2.845511e+00,-2.157570e-03,-1.249741e-02
4.486250e+00,2.845038e+00,5.599520e-04,-1.467878e-02
4.487500e+00,2.844565e+00,3.286713e-03,-1.686181e-02
4.488750e+00,2.844091e+00,6.021436e-03,-1.904545e-02
4.490000e+00,2.843617e+00,8.762834e-03,-2.122863e-02
4.491250e+00,2.843142e+00,1.150961e-02,-2.341029e-02
4.492500e+00,2.842667e+00,1.426045e-02,-2.558935e-02
4.493750e+00,2.842191e+00,1.701405e-02,-2.776473e-02
4.495000e+00,2.841715e+00,1.976906e-02,-2.993535e-02
4.496250e+00,2.841239e+00,2.252417e-02,-3.210012e-02
4.497500e+00,2.840762e+00,2.527801e-02,-3.425794e-02
4.498750e+00,2.840285e+00,2.802925e-02,-3.640773e-02
4.500000e+00,2.839807e+00,3.077652e-02,-3.854839e-02
4.501250e+00,2.839329e+00,3.351845e-02,-4.067882e-02
4.502500e+00,2.838851e+00,3.625369e-02,-4.279791e-02
4.503750e+00,2.838372e+00,3.898085e-02,-4.490457e-02
4.505000e+00,2.837893e+00,4.169856e-02,-4.699769e-02
4.506250e+00,2.837414e+00,4.440542e-02,-4.907617e-02
4.507500e+00,2.836935e+00,4.710007e-02,-5.113891e-02
4.508750e+00,2.836455e+00,4.978111e-02,-5.318482e-02
4.510000e+00,2.835976e+00,5.244715e-02,-5.521278e-02
4.511250e+00,2.835495e+00,5.509680e-02,-5.722172e-02
4.512500e+00,2.835015e+00,5.772868e-02,-5.921052e-02
4.513750e+00,2.834534e+00,6.034139e-02,-6.117811e-02
4.515000e+00,2.834054e+00,6.293355e-02,-6.312341e-02
4.516250e+00,2.833573e+00,6.550376e-02,-6.504531e-02
4.517500e+00,2.833091e+00,6.805066e-02,-6.694277e-02
4.518750e+00,2.832610e+00,7.057285e-02,-6.881469e-02
4.520000e+00,2.832128e+00,7.306897e-02,-7.066003e-02
4.521250e+00,2.831646e+00,7.553763e-02,-7.247772e-02
4.522500e+00,2.831164e+00,7.797749e-02,-7.426671e-02
4.523750e+00,2.830682e+00,8.038717e-02,-7.602597e-02
4.525000e+00,2.830199e+00,8.276532e-02,-7.775445e-02
4.526250e+00,2.829716e+00,8.511060e-02,-7.945115e-02
4.527500e+00,2.829233e+00,8.742168e-02,-8.111504e-02
4.528750e+00,2.828749e+00,8.969723e-02,-8.274512e-02
4.530000e+00,2.828266e+00,9.193593e-02,-8.434040e-02
4.531250e+00,2.827782e+00,9.413647e-02,-8.589989e-02
4.532500e+00,2.827297e+00,9.629756e-02,-8.742264e-02
4.533750e+00,2.826812e+00,9.841792e-02,-8.890768e-02
4.535000e+00,2.826327e+00,1.004963e-01,-9.035407e-02
4.536250e+00,2.825842e+00,1.025314e-01,-9.176088e-02
4.537500e+00,2.825356e+00,1.045220e-01,-9.312719e-02
4.538750e+00,2.824870e+00,1.064668e-01,-9.445211e-02
4.540000e+00,2.824383e+00,1.083647e-01,-9.573475e-02
4.541250e+00,2.823896e+00,1.102145e-01,-9.697423e-02
4.542500e+00,2.823409e+00,1.120149e-01,-9.816972e-02
4.543750e+00,2.822921e+00,1.137649e-01,-9.932036e-02
4.545000e+00,2.822432e+00,1.154632e-01,-1.004253e-01
4.546250e+00,2.821943e+00,1.171088e-01,-1.014839e-01
4.547500e+00,2.821454e+00,1.187005e-01,-1.024952e-01
4.548750e+00,2.820963e+00,1.202373e-01,-1.034584e-01
4.550000e+00,2.820473e+00,1.217181e-01,-1.043730e-01
4.551250e+00,2.819981e+00,1.231418e-01,-1.052380e-01
4.552500e+00,2.819489e+00,1.245075e-01,-1.060529e-01
4.553750e+00,2.818996e+00,1.258140e-01,-1.068169e-01
4.555000e+00,2.818502e+00,1.270606e-01,-1.075294e-01
4.556250e+00,2.818008e+00,1.282462e-01,-1.081897e-01
4.557500e+00,2.817513e+00,1.293698e-01,-1.087973e-01
4.558750e+00,2.817017e+00,1.304307e-01,-1.093514e-01
4.560000e+00,2.816520e+00,1.314278e-01,-1.098516e-01
4.561250e+00,2.816022e+00,1.323604e-01,-1.102974e-01
4.562500e+00,2.815523e+00,1.332277e-01,-1.106881e-01
4.563750e+00,2.815024e+00,1.340288e-01,-1.110232e-01
4.565000e+00,2.814523e+00,1.347630e-01,-1.113024e-01
4.566250e+00,2.814021e+00,1.354296e-01,-1.115251e-01
4.567500e+00,2.813519e+00,1.360278e-01,-1.116910e-01
4.568750e+00,2.813015e+00,1.365570e-01,-1.117995e-01
4.570000e+00,2.812510e+00,1.370166e-01,-1.118504e-01
4.571250e+00,2.812004e+00,1.374058e-01,-1.118433e-01
4.572500e+00,2.811497e+00,1.377241e-01,-1.117779e-01
4.573750e+00,2.810988e+00,1.379711e-01,-1.116539e-01
4.575000e+00,2.810479e+00,1.381461e-01,-1.114710e-01
4.576250e+00,2.809968e+00,1.382486e-01,-1.112289e-01
4.577500e+00,2.809455e+00,1.382783e-01,-1.109276e-01
4.578750e+00,2.808942e+00,1.382347e-01,-1.105667e-01
4.580000e+00,2.808427e+00,1.381173e-01,-1.101461e-01
4.581250e+00,2.807911e+00,1.379260e-01,-1.096658e-01
4.582500e+00,2.807393e+00,1.376602e-01,-1.091255e-01
4.583750e+00,2.806874e+00,1.373198e-01,-1.085253e-01
4.585000e+00,2.806354e+00,1.369045e-01,-1.078651e-01
4.586250e+00,2.805832e+00,1.364141e-01,-1.071449e-01
4.587500e+00,2.805308e+00,1.358484e-01,-1.063647e-01
4.588750e+00,2.804783e+00,1.352073e-01,-1.055245e-01
4.590000e+00,2.804257e+00,1.344906e-01,-1.046245e-01
4.591250e+00,2.803729e+00,1.336983e-01,-1.036647e-01
4.592500e+00,2.803199e+00,1.328304e-01,-1.026453e-01
4.593750e+00,2.802668e+00,1.318869e-01,-1.015664e-01
4.595000e+00,2.802136e+00,1.308677e-01,-1.004283e-01
4.596250e+00,2.801602e+00,1.297731e-01,-9.923123e-02
4.597500e+00,2.801066e+00,1.286031e-01,-9.797537e-02
4.598750e+00,2.800529e+00,1.273578e-01,-9.666104e-02
4.600000e+00,2.799990e+00,1.260375e-01,-9.528856e-02
4.601250e+00,2.799449e+00,1.246424e-01,-9.385830e-02
4.602500e+00,2.798907e+00,1.231728e-01,-9.237062e-02
4.603750e+00,2.798363e+00,1.216289e-01,-9.082595e-02
4.605000e+00,2.797818e+00,1.200112e-01,-8.922473e-02
4.606250e+00,2.797271e+00,1.183200e-01,-8.756742e-02
4.607500e+00,2.796723e+00,1.165557e-01,-8.585454e-02
4.608750e+00,2.796173e+00,1.147188e-01,-8.408662e-02
4.610000e+00,2.795621e+00,1.128098e-01,-8.226422e-02
4.611250e+00,2.795068e+00,1.108292e-01,-8.038794e-02
4.612500e+00,2.794514e+00,1.087777e-01,-7.845840e-02
4.613750e+00,2.793957e+00,1.066557e-01,-7.647626e-02
4.615000e+00,2.793400e+00,1.044641e-01,-7.444220e-02
4.616250e+00,2.792841e+00,1.022034e-01,-7.235693e-02
4.617500e+00,2.792280e+00,9.987441e-02,-7.022120e-02
4.618750e+00,2.791718e+00,9.747791e-02,-6.803578e-02
4.620000e+00,2.791155e+00,9.501468e-02,-6.580146e-02
4.621250e+00,2.790590e+00,9.248558e-02,-6.351909e-02
4.622500e+00,2.790024e+00,8.989147e-02,-6.118951e-02
4.623750e+00,2.789456e+00,8.723328e-02,-5.881362e-02
4.625000e+00,2.788888e+00,8.451197e-02,-5.639232e-02
4.626250e+00,2.788318e+00,8.172852e-02,-5.392656e-02
4.627500e+00,2.787747e+00,7.888396e-02,-5.141731e-02
4.628750e+00,2.787174e+00,7.597936e-02,-4.886556e-02
4.630000e+00,2.786601e+00,7.301581e-02,-4.627234e-02
4.631250e+00,2.786026e+00,6.999445e-02,-4.363870e-02
4.632500e+00,2.785450e+00,6.691645e-02,-4.096571e-02
4.633750e+00,2.784874e+00,6.378302e-02,-3.825446e-02
4.635000e+00,2.784296e+00,6.059539e-02,-3.550610e-02
4.636250e+00,2.783718e+00,5.735483e-02,-3.272177e-02
4.637500e+00,2.783138e+00,5.406265e-02,-2.990264e-02
4.638750e+00,2.782558e+00,5.072020e-02,-2.704991e-02
4.640000e+00,2.781977e+00,4.732884e-02,-2.416481e-02
4.641250e+00,2.781395e+00,4.388997e-02,-2.124859e-02
4.642500e+00,2.780813e+00,4.040504e-02,-1.830250e-02
4.643750e+00,2.780230e+00,3.687551e-02,-1.532784e-02
4.645000e+00,2.779646e+00,3.330287e-02,-1.232593e-02
4.646250e+00,2.779062e+00,2.968865e-02,-9.298089e-03
4.647500e+00,2.778478e+00,2.603442e-02,-6.245679e-03
4.648750e+00,2.777893e+00,2.234175e-02,-3.170071e-03
4.650000e+00,2.777307e+00,1.861225e-02,-7.265780e-05
4.651250e+00,2.776722e+00,1.484757e-02,3.045149e-03
4.652500e+00,2.776136e+00,1.104938e-02,6.181919e-03
4.653750e+00,2.775550e+00,7.219365e-03,9.336206e-03
4.655000e+00,2.774964e+00,3.359248e-03,1.250655e-02
4.656250e+00,2.774377e+00,-5.292282e-04,1.569146e-02
4.657500e+00,2.773791e+00,-4.444296e-03,1.888944e-02
4.658750e+00,2.773205e+00,-8.384163e-03,2.209900e-02
4.660000e+00,2.772619e+00,-1.234702e-02,2.531859e-02
4.661250e+00,2.772033e+00,-1.633103e-02,2.854668e-02
4.662500e+00,2.771447e+00,-2.033433e-02,3.178172e-02
4.663750e+00,2.770862e+00,-2.435505e-02,3.502215e-02
4.665000e+00,2.770277e+00,-2.839130e-02,3.826638e-02
4.666250e+00,2.769692e+00,-3.244117e-02,4.151284e-02
4.667500e+00,2.769107e+00,-3.650271e-02,4.475993e-02
4.668750e+00,2.768523e+00,-4.057399e-02,4.800603e-02
4.670000e+00,2.767940e+00,-4.465304e-02,5.124954e-02
4.671250e+00,2.767357e+00,-4.873788e-02,5.448884e-02
4.672500e+00,2.766774e+00,-5.282653e-02,5.772230e-02
4.673750e+00,2.766193e+00,-5.691697e-02,6.094828e-02
4.675000e+00,2.765612e+00,-6.100719e-02,6.416514e-02
4.676250e+00,2.765031e+00,-6.509517e-02,6.737124e-02
4.677500e+00,2.764452e+00,-6.917886e-02,7.056494e-02
4.678750e+00,2.763873e+00,-7.325623e-02,7.374457e-02
4.680000e+00,2.763295e+00,-7.732521e-02,7.690850e-02
4.681250e+00,2.762718e+00,-8.138374e-02,8.005506e-02
4.682500e+00,2.762141e+00,-8.542977e-02,8.318260e-02
4.683750e+00,2.761566e+00,-8.946121e-02,8.628948e-02
4.685000e+00,2.760991e+00,-9.347599e-02,8.937403e-02
4.686250e+00,2.760418e+00,-9.747203e-02,9.243461e-02
4.687500e+00,2.759845e+00,-1.014473e-01,9.546957e-02
4.688750e+00,2.759273e+00,-1.053996e-01,9.847728e-02
4.690000e+00,2.758703e+00,-1.093269e-01,1.014561e-01
4.691250e+00,2.758133e+00,-1.132272e-01,1.044044e-01
4.692500e+00,2.757564e+00,-1.170984e-01,1.073205e-01
4.693750e+00,2.756997e+00,-1.209384e-01,1.102029e-01
4.695000e+00,2.756430e+00,-1.247451e-01,1.130499e-01
4.696250e+00,2.755864e+00,-1.285164e-01,1.158599e-01
4.697500e+00,2.755300e+00,-1.322504e-01,1.186314e-01
4.698750e+00,2.754736e+00,-1.359450e-01,1.213628e-01
4.700000e+00,2.754173e+00,-1.395980e-01,1.240524e-01
4.701250e+00,2.753612e+00,-1.432076e-01,1.266988e-01
4.702500e+00,2.753051e+00,-1.467717e-01,1.293004e-01
4.703750e+00,2.752491e+00,-1.502883e-01,1.318557e-01
4.705000e+00,2.751932e+00,-1.537554e-01,1.343632e-01
4.706250e+00,2.751374e+00,-1.571710e-01,1.368214e-01
4.707500e+00,2.750817e+00,-1.605332e-01,1.392289e-01
4.708750e+00,2.750261e+00,-1.638401e-01,1.415841e-01
4.710000e+00,2.749705e+00,-1.670896e-01,1.438856e-01
4.711250e+00,2.749150e+00,-1.702800e-01,1.461321e-01
4.712500e+00,2.748596e+00,-1.734093e-01,1.483221e-01
4.713750e+00,2.748042e+00,-1.764757e-01,1.504542e-01
4.715000e+00,2.747490e+00,-1.794774e-01,1.525272e-01
4.716250e+00,2.746937e+00,-1.824124e-01,1.545396e-01
4.717500e+00,2.746386e+00,-1.852791e-01,1.564902e-01
4.718750e+00,2.745834e+00,-1.880757e-01,1.583778e-01
4.720000e+00,2.745283e+00,-1.908004e-01,1.602010e-01
4.721250e+00,2.744733e+00,-1.934516e-01,1.619586e-01
4.722500e+00,2.744182e+00,-1.960275e-01,1.636494e-01
4.723750e+00,2.743632e+00,-1.985265e-01,1.652723e-01
4.725000e+00,2.743082e+00,-2.009470e-01,1.668262e-01
4.726250e+00,2.742533e+00,-2.032874e-01,1.683098e-01
4.727500e+00,2.741983e+00,-2.055462e-01,1.697222e-01
4.728750e+00,2.741433e+00,-2.077217e-01,1.710623e-01
4.730000e+00,2.740883e+00,-2.098127e-01,1.723290e-01
4.731250e+00,2.740332e+00,-2.118175e-01,1.735215e-01
4.732500e+00,2.739782e+00,-2.137348e-01,1.746386e-01
4.733750e+00,2.739231e+00,-2.155633e-01,1.756796e-01
4.735000e+00,2.738679e+00,-2.173015e-01,1.766435e-01
4.736250e+00,2.738127e+00,-2.189482e-01,1.775294e-01
4.737500e+00,2.737574e+00,-2.205021e-01,1.783366e-01
4.738750e+00,2.737021e+00,-2.219620e-01,1.790644e-01
4.740000e+00,2.736467e+00,-2.233268e-01,1.797118e-01
4.741250e+00,2.735912e+00,-2.245952e-01,1.802783e-01
4.742500e+00,2.735356e+00,-2.257663e-01,1.807632e-01
4.743750e+00,2.734798e+00,-2.268390e-01,1.811658e-01
4.745000e+00,2.734240e+00,-2.278122e-01,1.814855e-01
4.746250e+00,2.733680e+00,-2.286850e-01,1.817219e-01
4.747500e+00,2.733119e+00,-2.294566e-01,1.818743e-01
4.748750e+00,2.732557e+00,-2.301260e-01,1.819424e-01
4.750000e+00,2.731993e+00,-2.306924e-01,1.819257e-01
4.751250e+00,2.731427e+00,-2.311551e-01,1.818237e-01
4.752500e+00,2.730860e+00,-2.315133e-01,1.816362e-01
4.753750e+00,2.730291e+00,-2.317664e-01,1.813629e-01
4.755000e+00,2.729720e+00,-2.319138e-01,1.810034e-01
4.756250e+00,2.729147e+00,-2.319549e-01,1.805575e-01
4.757500e+00,2.728572e+00,-2.318892e-01,1.800251e-01
4.758750e+00,2.727995e+00,-2.317161e-01,1.794061e-01
4.760000e+00,2.727416e+00,-2.314354e-01,1.787003e-01
4.761250e+00,2.726835e+00,-2.310466e-01,1.779076e-01
4.762500e+00,2.726251e+00,-2.305494e-01,1.770281e-01
4.763750e+00,2.725664e+00,-2.299436e-01,1.760619e-01
4.765000e+00,2.725075e+00,-2.292290e-01,1.750088e-01
4.766250e+00,2.724484e+00,-2.284053e-01,1.738692e-01
4.767500e+00,2.723890e+00,-2.274726e-01,1.726432e-01
4.768750e+00,2.723293e+00,-2.264308e-01,1.713309e-01
4.770000e+00,2.722694e+00,-2.252798e-01,1.699327e-01
4.771250e+00,2.722091e+00,-2.240198e-01,1.684487e-01
4.772500e+00,2.721486e+00,-2.226508e-01,1.668794e-01
4.773750e+00,2.720878e+00,-2.211731e-01,1.652252e-01
4.775000e+00,2.720266e+00,-2.195869e-01,1.634864e-01
4.776250e+00,2.719652e+00,-2.178924e-01,1.616636e-01
4.777500e+00,2.719035e+00,-2.160900e-01,1.597573e-01
4.778750e+00,2.718414e+00,-2.141802e-01,1.577679e-01
4.780000e+00,2.717791e+00,-2.121633e-01,1.556962e-01
4.781250e+00,2.717164e+00,-2.100398e-01,1.535428e-01
4.782500e+00,2.716534e+00,-2.078103e-01,1.513084e-01
4.783750e+00,2.715901e+00,-2.054755e-01,1.489936e-01
4.785000e+00,2.715264e+00,-2.030361e-01,1.465994e-01
4.786250e+00,2.714625e+00,-2.004926e-01,1.441265e-01
4.787500e+00,2.713982e+00,-1.978460e-01,1.415757e-01
4.788750e+00,2.713335e+00,-1.950970e-01,1.389480e-01
4.790000e+00,2.712686e+00,-1.922466e-01,1.362444e-01
4.791250e+00,2.712033e+00,-1.892957e-01,1.334658e-01
4.792500e+00,2.711377e+00,-1.862453e-01,1.306133e-01
4.793750e+00,2.710718e+00,-1.830965e-01,1.276879e-01
4.795000e+00,2.710055e+00,-1.798503e-01,1.246907e-01
4.796250e+00,2.709389e+00,-1.765080e-01,1.216230e-01
4.797500e+00,2.708720e+00,-1.730707e-01,1.184859e-01
4.798750e+00,2.708048e+00,-1.695398e-01,1.152807e-01
4.800000e+00,2.707373e+00,-1.659165e-01,1.120086e-01
4.801250e+00,2.706695e+00,-1.622022e-01,1.086709e-01
4.802500e+00,2.706014e+00,-1.583984e-01,1.052691e-01
4.803750e+00,2.705329e+00,-1.545065e-01,1.018044e-01
4.805000e+00,2.704642e+00,-1.505281e-01,9.827845e-02
4.806250e+00,2.703952e+00,-1.464647e-01,9.469257e-02
4.807500e+00,2.703259e+00,-1.423180e-01,9.104831e-02
4.808750e+00,2.702563e+00,-1.380896e-01,8.734721e-02
4.810000e+00,2.701865e+00,-1.337812e-01,8.359085e-02
4.811250e+00,2.701164e+00,-1.293948e-01,7.978084e-02
4.812500e+00,2.700461e+00,-1.249319e-01,7.591883e-02
4.813750e+00,2.699755e+00,-1.203947e-01,7.200650e-02
4.815000e+00,2.699047e+00,-1.157848e-01,6.804557e-02
4.816250e+00,2.698336e+00,-1.111044e-01,6.403778e-02
4.817500e+00,2.697624e+00,-1.063554e-01,5.998491e-02
4.818750e+00,2.696909e+00,-1.015398e-01,5.588877e-02
4.820000e+00,2.696192e+00,-9.665974e-02,5.175120e-02
4.821250e+00,2.695474e+00,-9.171737e-02,4.757406e-02
4.822500e+00,2.694754e+00,-8.671486e-02,4.335926e-02
4.823750e+00,2.694032e+00,-8.165440e-02,3.910871e-02
4.825000e+00,2.693309e+00,-7.653825e-02,3.482437e-02
4.826250e+00,2.692584e+00,-7.136871e-02,3.050822e-02
4.827500e+00,2.691858e+00,-6.614809e-02,2.616225e-02
4.828750e+00,2.691131e+00,-6.087876e-02,2.178849e-02
4.830000e+00,2.690402e+00,-5.556312e-02,1.738900e-02
4.831250e+00,2.689673e+00,-5.020360e-02,1.296584e-02
4.832500e+00,2.688943e+00,-4.480267e-02,8.521103e-03
4.833750e+00,2.688212e+00,-3.936283e-02,4.056909e-03
4.835000e+00,2.687481e+00,-3.388661e-02,-4.246118e-04
4.836250e+00,2.686749e+00,-2.837656e-02,-4.921309e-03
4.837500e+00,2.686017e+00,-2.283527e-02,-9.431012e-03
4.838750e+00,2.685285e+00,-1.726536e-02,-1.395154e-02
4.840000e+00,2.684553e+00,-1.166946e-02,-1.848069e-02
4.841250e+00,2.683821e+00,-6.050253e-03,-2.301624e-02
4.842500e+00,2.683089e+00,-4.104157e-04,-2.755597e-02
4.843750e+00,2.682357e+00,5.247336e-03,-3.209765e-02
4.845000e+00,2.681626e+00,1.092027e-02,-3.663901e-02
4.846250e+00,2.680895e+00,1.660563e-02,-4.117780e-02
4.847500e+00,2.680165e+00,2.230066e-02,-4.571175e-02
4.848750e+00,2.679436e+00,2.800255e-02,-5.023858e-02
4.850000e+00,2.678708e+00,3.370851e-02,-5.475601e-02
4.851250e+00,2.677981e+00,3.941571e-02,-5.926175e-02
4.852500e+00,2.677255e+00,4.512134e-02,-6.375351e-02
4.853750e+00,2.676530e+00,5.082254e-02,-6.822899e-02
4.855000e+00,2.675807e+00,5.651646e-02,-7.268590e-02
4.856250e+00,2.675085e+00,6.220025e-02,-7.712194e-02
4.857500e+00,2.674364e+00,6.787103e-02,-8.153481e-02
4.858750e+00,2.673646e+00,7.352594e-02,-8.592222e-02
4.860000e+00,2.672929e+00,7.916209e-02,-9.028188e-02
4.861250e+00,2.672214e+00,8.477660e-02,-9.461149e-02
4.862500e+00,2.671501e+00,9.036660e-02,-9.890879e-02
4.863750e+00,2.670789e+00,9.592920e-02,-1.031715e-01
4.865000e+00,2.670080e+00,1.014615e-01,-1.073973e-01
4.866250e+00,2.669373e+00,1.069607e-01,-1.115841e-01
4.867500e+00,2.668669e+00,1.124239e-01,-1.157294e-01
4.868750e+00,2.667966e+00,1.178482e-01,-1.198312e-01
4.870000e+00,2.667266e+00,1.232307e-01,-1.238872e-01
4.871250e+00,2.666568e+00,1.285687e-01,-1.278951e-01
4.872500e+00,2.665873e+00,1.338592e-01,-1.318529e-01
4.873750e+00,2.665180e+00,1.390996e-01,-1.357582e-01
4.875000e+00,2.664489e+00,1.442868e-01,-1.396090e-01
4.876250e+00,2.663801e+00,1.494183e-01,-1.434032e-01
4.877500e+00,2.663116e+00,1.544912e-01,-1.471385e-01
4.878750e+00,2.662433e+00,1.595027e-01,-1.508130e-01
4.880000e+00,2.661753e+00,1.644501e-01,-1.544245e-01
4.881250e+00,2.661075e+00,1.693307e-01,-1.579711e-01
4.882500e+00,2.660399e+00,1.741418e-01,-1.614506e-01
4.883750e+00,2.659726e+00,1.788808e-01,-1.648611e-01
4.885000e+00,2.659056e+00,1.835451e-01,-1.682007e-01
4.886250e+00,2.658388e+00,1.881319e-01,-1.714673e-01
4.887500e+00,2.657722e+00,1.926388e-01,-1.746591e-01
4.888750e+00,2.657059e+00,1.970632e-01,-1.777743e-01
4.890000e+00,2.656398e+00,2.014025e-01,-1.808109e-01
4.891250e+00,2.655739e+00,2.056544e-01,-1.837672e-01
4.892500e+00,2.655083e+00,2.098163e-01,-1.866413e-01
4.893750e+00,2.654429e+00,2.138860e-01,-1.894316e-01
4.895000e+00,2.653776e+00,2.178608e-01,-1.921364e-01
4.896250e+00,2.653126e+00,2.217387e-01,-1.947539e-01
4.897500e+00,2.652477e+00,2.255173e-01,-1.972826e-01
4.898750e+00,2.651831e+00,2.291943e-01,-1.997209e-01
4.900000e+00,2.651186e+00,2.327675e-01,-2.020672e-01
4.901250e+00,2.650542e+00,2.362348e-01,-2.043200e-01
4.902500e+00,2.649900e+00,2.395941e-01,-2.064779e-01
4.903750e+00,2.649260e+00,2.428433e-01,-2.085394e-01
4.905000e+00,2.648620e+00,2.459804e-01,-2.105032e-01
4.906250e+00,2.647982e+00,2.490035e-01,-2.123680e-01
4.907500e+00,2.647344e+00,2.519106e-01,-2.141324e-01
4.908750e+00,2.646708e+00,2.546999e-01,-2.157952e-01
4.910000e+00,2.646072e+00,2.573696e-01,-2.173553e-01
4.911250e+00,2.645437e+00,2.599180e-01,-2.188115e-01
4.912500e+00,2.644802e+00,2.623432e-01,-2.201627e-01
4.913750e+00,2.644167e+00,2.646438e-01,-2.214079e-01
4.915000e+00,2.643532e+00,2.668181e-01,-2.225460e-01
4.916250e+00,2.642897e+00,2.688646e-01,-2.235763e-01
4.917500e+00,2.642262e+00,2.707818e-01,-2.244976e-01
4.918750e+00,2.641627e+00,2.725684e-01,-2.253093e-01
4.920000e+00,2.640991e+00,2.742230e-01,-2.260106e-01
4.921250e+00,2.640354e+00,2.757444e-01,-2.266007e-01
4.922500e+00,2.639716e+00,2.771312e-01,-2.270789e-01
4.923750e+00,2.639077e+00,2.783825e-01,-2.274446e-01
4.925000e+00,2.638437e+00,2.794970e-01,-2.276973e-01
4.926250e+00,2.637795e+00,2.804738e-01,-2.278365e-01
4.927500e+00,2.637152e+00,2.813120e-01,-2.278616e-01
4.928750e+00,2.636507e+00,2.820106e-01,-2.277724e-01
4.930000e+00,2.635860e+00,2.825688e-01,-2.275685e-01
4.931250e+00,2.635210e+00,2.829859e-01,-2.272495e-01
4.932500e+00,2.634559e+00,2.832612e-01,-2.268152e-01
4.933750e+00,2.633904e+00,2.833940e-01,-2.262656e-01
4.935000e+00,2.633247e+00,2.833840e-01,-2.256004e-01
4.936250e+00,2.632588e+00,2.832304e-01,-2.248197e-01
4.937500e+00,2.631925e+00,2.829331e-01,-2.239233e-01
4.938750e+00,2.631259e+00,2.824916e-01,-2.229115e-01
4.940000e+00,2.630589e+00,2.819057e-01,-2.217843e-01
4.941250e+00,2.629916e+00,2.811751e-01,-2.205418e-01
4.942500e+00,2.629240e+00,2.802998e-01,-2.191844e-01
4.943750e+00,2.628559e+00,2.792798e-01,-2.177123e-01
4.945000e+00,2.627875e+00,2.781150e-01,-2.161258e-01
4.946250e+00,2.627186e+00,2.768056e-01,-2.144254e-01
4.947500e+00,2.626494e+00,2.753517e-01,-2.126116e-01
4.948750e+00,2.625796e+00,2.737536e-01,-2.106849e-01
4.950000e+00,2.625095e+00,2.720116e-01,-2.086458e-01
4.951250e+00,2.624388e+00,2.701260e-01,-2.064950e-01
4.952500e+00,2.623677e+00,2.680974e-01,-2.042332e-01
4.953750e+00,2.622961e+00,2.659263e-01,-2.018612e-01
4.955000e+00,2.622240e+00,2.636133e-01,-1.993797e-01
4.956250e+00,2.621514e+00,2.611590e-01,-1.967897e-01
4.957500e+00,2.620783e+00,2.585643e-01,-1.940921e-01
4.958750e+00,2.620047e+00,2.558299e-01,-1.912878e-01
4.960000e+00,2.619305e+00,2.529567e-01,-1.883780e-01
4.961250e+00,2.618558e+00,2.499458e-01,-1.853636e-01
4.962500e+00,2.617806e+00,2.467981e-01,-1.822459e-01
4.963750e+00,2.617048e+00,2.435147e-01,-1.790260e-01
4.965000e+00,2.616284e+00,2.400969e-01,-1.757052e-01
4.966250e+00,2.615516e+00,2.365459e-01,-1.722849e-01
4.967500e+00,2.614741e+00,2.328630e-01,-1.687663e-01
4.968750e+00,2.613961e+00,2.290495e-01,-1.651510e-01
4.970000e+00,2.613176e+00,2.251070e-01,-1.614403e-01
4.971250e+00,2.612385e+00,2.210370e-01,-1.576359e-01
4.972500e+00,2.611588e+00,2.168411e-01,-1.537392e-01
4.973750e+00,2.610786e+00,2.125209e-01,-1.497519e-01
4.975000e+00,2.609979e+00,2.080781e-01,-1.456757e-01
4.976250e+00,2.609166e+00,2.035146e-01,-1.415123e-01
4.977500e+00,2.608348e+00,1.988322e-01,-1.372635e-01
4.978750e+00,2.607524e+00,1.940329e-01,-1.329311e-01
4.980000e+00,2.606695e+00,1.891185e-01,-1.285169e-01
4.981250e+00,2.605862e+00,1.840913e-01,-1.240228e-01
4.982500e+00,2.605023e+00,1.789531e-01,-1.194509e-01
4.983750e+00,2.604179e+00,1.737064e-01,-1.148031e-01
4.985000e+00,2.603330e+00,1.683532e-01,-1.100815e-01
4.986250e+00,2.602477e+00,1.628959e-01,-1.052881e-01
4.987500e+00,2.601619e+00,1.573368e-01,-1.004251e-01
4.988750e+00,2.600757e+00,1.516783e-01,-9.549461e-02
4.990000e+00,2.599890e+00,1.459229e-01,-9.049890e-02
4.991250e+00,2.599019e+00,1.400730e-01,-8.544018e-02
4.992500e+00,2.598145e+00,1.341314e-01,-8.032074e-02
4.993750e+00,2.597266e+00,1.281006e-01,-7.514291e-02
4.995000e+00,2.596384e+00,1.219832e-01,-6.990903e-02
4.996250e+00,2.595498e+00,1.157820e-01,-6.462152e-02
4.997500e+00,2.594609e+00,1.094998e-01,-5.928277e-02
4.998750e+00,2.593718e+00,1.031394e-01,-5.389527e-02
5.000000e+00,2.592823e+00,9.670367e-02,-4.846148e-02
5.001250e+00,2.591926e+00,9.019552e-02,-4.298394e-02
5.002500e+00,2.591026e+00,8.361792e-02,-3.746519e-02
5.003750e+00,2.590124e+00,7.697386e-02,-3.190780e-02
5.005000e+00,2.589220e+00,7.026641e-02,-2.631438e-02
5.006250e+00,2.588314e+00,6.349864e-02,-2.068756e-02
5.007500e+00,2.587407e+00,5.667367e-02,-1.502999e-02
5.008750e+00,2.586499e+00,4.979467e-02,-9.344333e-03
5.010000e+00,2.585589e+00,4.286484e-02,-3.633297e-03
5.011250e+00,2.584679e+00,3.588741e-02,2.100406e-03
5.012500e+00,2.583768e+00,2.886564e-02,7.854040e-03
5.013750e+00,2.582857e+00,2.180282e-02,1.362485e-02
5.015000e+00,2.581946e+00,1.470229e-02,1.941007e-02
5.016250e+00,2.581035e+00,7.567402e-03,2.520692e-02
5.017500e+00,2.580125e+00,4.015254e-04,3.101260e-02
5.018750e+00,2.579215e+00,-6.791931e-03,3.682429e-02
5.020000e+00,2.578306e+00,-1.400954e-02,4.263918e-02
5.021250e+00,2.577399e+00,-2.124785e-02,4.845444e-02
5.022500e+00,2.576492e+00,-2.850340e-02,5.426724e-02
5.023750e+00,2.575588e+00,-3.577270e-02,6.007472e-02
5.025000e+00,2.574685e+00,-4.305224e-02,6.587404e-02
5.026250e+00,2.573785e+00,-5.033852e-02,7.166234e-02
5.027500e+00,2.572887e+00,-5.762799e-02,7.743678e-02
5.028750e+00,2.571991e+00,-6.491713e-02,8.319450e-02
5.030000e+00,2.571098e+00,-7.220237e-02,8.893264e-02
5.031250e+00,2.570209e+00,-7.948018e-02,9.464835e-02
5.032500e+00,2.569322e+00,-8.674697e-02,1.003388e-01
5.033750e+00,2.568439e+00,-9.399920e-02,1.060011e-01
5.035000e+00,2.567560e+00,-1.012333e-01,1.116325e-01
5.036250e+00,2.566685e+00,-1.084457e-01,1.172300e-01
5.037500e+00,2.565813e+00,-1.156328e-01,1.227910e-01
5.038750e+00,2.564946e+00,-1.227910e-01,1.283126e-01
5.040000e+00,2.564083e+00,-1.299169e-01,1.337920e-01
5.041250e+00,2.563224e+00,-1.370069e-01,1.392264e-01
5.042500e+00,2.562371e+00,-1.440573e-01,1.446131e-01
5.043750e+00,2.561521e+00,-1.510648e-01,1.499492e-01
5.045000e+00,2.560677e+00,-1.580258e-01,1.552322e-01
5.046250e+00,2.559838e+00,-1.649367e-01,1.604592e-01
5.047500e+00,2.559004e+00,-1.717941e-01,1.656277e-01
5.048750e+00,2.558175e+00,-1.785946e-01,1.707349e-01
5.050000e+00,2.557352e+00,-1.853347e-01,1.757781e-01
5.051250e+00,2.556534e+00,-1.920110e-01,1.807549e-01
5.052500e+00,2.555721e+00,-1.986200e-01,1.856626e-01
5.053750e+00,2.554914e+00,-2.051584e-01,1.904986e-01
5.055000e+00,2.554112e+00,-2.116229e-01,1.952604e-01
5.056250e+00,2.553316e+00,-2.180102e-01,1.999456e-01
5.057500e+00,2.552525e+00,-2.243170e-01,2.045516e-01
5.058750e+00,2.551740e+00,-2.305399e-01,2.090761e-01
5.060000e+00,2.550960e+00,-2.366759e-01,2.135167e-01
5.061250e+00,2.550186e+00,-2.427217e-01,2.178709e-01
5.062500e+00,2.549417e+00,-2.486743e-01,2.221366e-01
5.063750e+00,2.548654e+00,-2.545304e-01,2.263114e-01
5.065000e+00,2.547896e+00,-2.602871e-01,2.303930e-01
5.066250e+00,2.547143e+00,-2.659413e-01,2.343794e-01
5.067500e+00,2.546396e+00,-2.714901e-01,2.382683e-01
5.068750e+00,2.545653e+00,-2.769306e-01,2.420577e-01
5.070000e+00,2.544915e+00,-2.822598e-01,2.457455e-01
5.071250e+00,2.544183e+00,-2.874750e-01,2.493297e-01
5.072500e+00,2.543454e+00,-2.925734e-01,2.528082e-01
5.073750e+00,2.542731e+00,-2.975523e-01,2.561793e-01
5.075000e+00,2.542011e+00,-3.024090e-01,2.594411e-01
5.076250e+00,2.541296e+00,-3.071409e-01,2.625916e-01
5.077500e+00,2.540585e+00,-3.117454e-01,2.656293e-01
5.078750e+00,2.539878e+00,-3.162201e-01,2.685523e-01
5.080000e+00,2.539174e+00,-3.205626e-01,2.713591e-01
5.081250e+00,2.538473e+00,-3.247704e-01,2.740479e-01
5.082500e+00,2.537776e+00,-3.288413e-01,2.766174e-01
5.083750e+00,2.537082e+00,-3.327729e-01,2.790659e-01
5.085000e+00,2.536390e+00,-3.365633e-01,2.813922e-01
5.086250e+00,2.535700e+00,-3.402101e-01,2.835947e-01
5.087500e+00,2.535013e+00,-3.437115e-01,2.856722e-01
5.088750e+00,2.534327e+00,-3.470653e-01,2.876235e-01
5.090000e+00,2.533643e+00,-3.502697e-01,2.894473e-01
5.091250e+00,2.532961e+00,-3.533229e-01,2.911426e-01
5.092500e+00,2.532279e+00,-3.562231e-01,2.927082e-01
5.093750e+00,2.531598e+00,-3.589686e-01,2.941431e-01
5.095000e+00,2.530917e+00,-3.615578e-01,2.954465e-01
5.096250e+00,2.530237e+00,-3.639891e-01,2.966174e-01
5.097500e+00,2.529556e+00,-3.662611e-01,2.976550e-01
5.098750e+00,2.528874e+00,-3.683723e-01,2.985586e-01
5.100000e+00,2.528192e+00,-3.703215e-01,2.993275e-01
5.101250e+00,2.527509e+00,-3.721074e-01,2.999610e-01
5.102500e+00,2.526823e+00,-3.737288e-01,3.004587e-01
5.103750e+00,2.526136e+00,-3.751847e-01,3.008199e-01
5.105000e+00,2.525447e+00,-3.764740e-01,3.010443e-01
5.106250e+00,2.524755e+00,-3.775958e-01,3.011315e-01
5.107500e+00,2.524061e+00,-3.785493e-01,3.010813e-01
5.108750e+00,2.523363e+00,-3.793337e-01,3.008933e-01
5.110000e+00,2.522662e+00,-3.799483e-01,3.005675e-01
5.111250e+00,2.521957e+00,-3.803925e-01,3.001038e-01
5.112500e+00,2.521247e+00,-3.806658e-01,2.995020e-01
5.113750e+00,2.520533e+00,-3.807676e-01,2.987623e-01
5.115000e+00,2.519815e+00,-3.806978e-01,2.978847e-01
5.116250e+00,2.519091e+00,-3.804559e-01,2.968695e-01
5.117500e+00,2.518362e+00,-3.800418e-01,2.957168e-01
5.118750e+00,2.517627e+00,-3.794553e-01,2.944270e-01
5.120000e+00,2.516886e+00,-3.786965e-01,2.930003e-01
5.121250e+00,2.516139e+00,-3.777653e-01,2.914374e-01
5.122500e+00,2.515385e+00,-3.766619e-01,2.897386e-01
5.123750e+00,2.514624e+00,-3.753865e-01,2.879045e-01
5.125000e+00,2.513856e+00,-3.739394e-01,2.859358e-01
5.126250e+00,2.513081e+00,-3.723209e-01,2.838331e-01
5.127500e+00,2.512298e+00,-3.705316e-01,2.815972e-01
5.128750e+00,2.511508e+00,-3.685719e-01,2.792289e-01
5.130000e+00,2.510709e+00,-3.664425e-01,2.767291e-01
5.131250e+00,2.509902e+00,-3.641440e-01,2.740988e-01
5.132500e+00,2.509086e+00,-3.616773e-01,2.713389e-01
5.133750e+00,2.508262e+00,-3.590432e-01,2.684505e-01
5.135000e+00,2.507429e+00,-3.562426e-01,2.654348e-01
5.136250e+00,2.506587e+00,-3.532766e-01,2.622930e-01
5.137500e+00,2.505736e+00,-3.501462e-01,2.590263e-01
5.138750e+00,2.504876e+00,-3.468526e-01,2.556360e-01
5.140000e+00,2.504006e+00,-3.433971e-01,2.521235e-01
5.141250e+00,2.503127e+00,-3.397810e-01,2.484903e-01
5.142500e+00,2.502238e+00,-3.360057e-01,2.447378e-01
5.143750e+00,2.501340e+00,-3.320726e-01,2.408676e-01
5.145000e+00,2.500432e+00,-3.279835e-01,2.368812e-01
5.146250e+00,2.499514e+00,-3.237398e-01,2.327804e-01
5.147500e+00,2.498586e+00,-3.193432e-01,2.285668e-01
5.148750e+00,2.497649e+00,-3.147956e-01,2.242423e-01
5.150000e+00,2.496701e+00,-3.100989e-01,2.198087e-01
5.151250e+00,2.495744e+00,-3.052548e-01,2.152677e-01
5.152500e+00,2.494778e+00,-3.002655e-01,2.106215e-01
5.153750e+00,2.493801e+00,-2.951330e-01,2.058719e-01
5.155000e+00,2.492815e+00,-2.898593e-01,2.010209e-01
5.156250e+00,2.491820e+00,-2.844468e-01,1.960707e-01
5.157500e+00,2.490815e+00,-2.788977e-01,1.910234e-01
5.158750e+00,2.489800e+00,-2.732143e-01,1.858812e-01
5.160000e+00,2.488777e+00,-2.673991e-01,1.806462e-01
5.161250e+00,2.487745e+00,-2.614544e-01,1.753208e-01
5.162500e+00,2.486704e+00,-2.553828e-01,1.699073e-01
5.163750e+00,2.485654e+00,-2.491869e-01,1.644080e-01
5.165000e+00,2.484596e+00,-2.428694e-01,1.588253e-01
5.166250e+00,2.483529e+00,-2.364329e-01,1.531617e-01
5.167500e+00,2.482455e+00,-2.298803e-01,1.474196e-01
5.168750e+00,2.481372e+00,-2.232143e-01,1.416017e-01
5.170000e+00,2.480283e+00,-2.164379e-01,1.357103e-01
5.171250e+00,2.479186e+00,-2.095539e-01,1.297482e-01
5.172500e+00,2.478082e+00,-2.025654e-01,1.237180e-01
5.173750e+00,2.476971e+00,-1.954755e-01,1.176223e-01
5.175000e+00,2.475855e+00,-1.882871e-01,1.114639e-01
5.176250e+00,2.474732e+00,-1.810036e-01,1.052455e-01
5.177500e+00,2.473603e+00,-1.736279e-01,9.896981e-02
5.178750e+00,2.472469e+00,-1.661635e-01,9.263969e-02
5.180000e+00,2.471330e+00,-1.586136e-01,8.625797e-02
5.181250e+00,2.470187e+00,-1.509815e-01,7.982749e-02
5.182500e+00,2.469039e+00,-1.432706e-01,7.335114e-02
5.183750e+00,2.467888e+00,-1.354843e-01,6.683184e-02
5.185000e+00,2.466732e+00,-1.276261e-01,6.027251e-02
5.186250e+00,2.465574e+00,-1.196995e-01,5.367612e-02
5.187500e+00,2.464413e+00,-1.117080e-01,4.704565e-02
5.188750e+00,2.463250e+00,-1.036552e-01,4.038410e-02
5.190000e+00,2.462085e+00,-9.554471e-02,3.369448e-02
5.191250e+00,2.460918e+00,-8.738012e-02,2.697984e-02
5.192500e+00,2.459751e+00,-7.916512e-02,2.024323e-02
5.193750e+00,2.458582e+00,-7.090342e-02,1.348771e-02
5.195000e+00,2.457414e+00,-6.259874e-02,6.716383e-03
5.196250e+00,2.456245e+00,-5.425482e-02,-6.767120e-05
5.197500e+00,2.455077e+00,-4.587546e-02,-6.861342e-03
5.198750e+00,2.453911e+00,-3.746443e-02,-1.366151e-02
5.200000e+00,2.452745e+00,-2.902557e-02,-2.046506e-02
5.201250e+00,2.451582e+00,-2.056271e-02,-2.726886e-02
5.202500e+00,2.450420e+00,-1.207971e-02,-3.406976e-02
5.203750e+00,2.449262e+00,-3.580429e-03,-4.086464e-02
5.205000e+00,2.448106e+00,4.931240e-03,-4.765035e-02
5.206250e+00,2.446954e+00,1.345140e-02,-5.442375e-02
5.207500e+00,2.445805e+00,2.197616e-02,-6.118169e-02
5.208750e+00,2.444661e+00,3.050158e-02,-6.792104e-02
5.210000e+00,2.443522e+00,3.902376e-02,-7.463866e-02
5.211250e+00,2.442387e+00,4.753877e-02,-8.133143e-02
5.212500e+00,2.441257e+00,5.604267e-02,-8.799621e-02
5.213750e+00,2.440133e+00,6.453155e-02,-9.462990e-02
5.215000e+00,2.439016e+00,7.300147e-02,-1.012294e-01
5.216250e+00,2.437904e+00,8.144852e-02,-1.077916e-01
5.217500e+00,2.436799e+00,8.986876e-02,-1.143134e-01
5.218750e+00,2.435700e+00,9.825830e-02,-1.207918e-01
5.220000e+00,2.434609e+00,1.066132e-01,-1.272236e-01
5.221250e+00,2.433525e+00,1.149296e-01,-1.336060e-01
5.222500e+00,2.432449e+00,1.232037e-01,-1.399358e-01
5.223750e+00,2.431381e+00,1.314314e-01,-1.462101e-01
5.225000e+00,2.430320e+00,1.396091e-01,-1.524259e-01
5.226250e+00,2.429268e+00,1.477329e-01,-1.585802e-01
5.227500e+00,2.428225e+00,1.557989e-01,-1.646702e-01
5.228750e+00,2.427190e+00,1.638033e-01,-1.706929e-01
5.230000e+00,2.426164e+00,1.717425e-01,-1.766454e-01
5.231250e+00,2.425147e+00,1.796127e-01,-1.825250e-01
5.232500e+00,2.424138e+00,1.874101e-01,-1.883288e-01
5.233750e+00,2.423139e+00,1.951312e-01,-1.940541e-01
5.235000e+00,2.422149e+00,2.027721e-01,-1.996980e-01
5.236250e+00,2.421169e+00,2.103294e-01,-2.052580e-01
5.237500e+00,2.420197e+00,2.177994e-01,-2.107313e-01
5.238750e+00,2.419235e+00,2.251787e-01,-2.161153e-01
5.240000e+00,2.418282e+00,2.324637e-01,-2.214075e-01
5.241250e+00,2.417339e+00,2.396509e-01,-2.266052e-01
5.242500e+00,2.416404e+00,2.467369e-01,-2.317059e-01
5.243750e+00,2.415479e+00,2.537185e-01,-2.367073e-01
5.245000e+00,2.414563e+00,2.605921e-01,-2.416069e-01
5.246250e+00,2.413656e+00,2.673547e-01,-2.464023e-01
5.247500e+00,2.412758e+00,2.740028e-01,-2.510911e-01
5.248750e+00,2.411869e+00,2.805335e-01,-2.556712e-01
5.250000e+00,2.410988e+00,2.869434e-01,-2.601403e-01
5.251250e+00,2.410116e+00,2.932297e-01,-2.644962e-01
5.252500e+00,2.409252e+00,2.993892e-01,-2.687369e-01
5.253750e+00,2.408396e+00,3.054190e-01,-2.728601e-01
5.255000e+00,2.407548e+00,3.113162e-01,-2.768640e-01
5.256250e+00,2.406707e+00,3.170781e-01,-2.807466e-01
5.257500e+00,2.405874e+00,3.227017e-01,-2.845059e-01
5.258750e+00,2.405048e+00,3.281845e-01,-2.881401e-01
5.260000e+00,2.404229e+00,3.335237e-01,-2.916475e-01
5.261250e+00,2.403416e+00,3.387168e-01,-2.950264e-01
5.262500e+00,2.402609e+00,3.437613e-01,-2.982750e-01
5.263750e+00,2.401808e+00,3.486548e-01,-3.013917e-01
5.265000e+00,2.401012e+00,3.533948e-01,-3.043751e-01
5.266250e+00,2.400222e+00,3.579792e-01,-3.072236e-01
5.267500e+00,2.399436e+00,3.624056e-01,-3.099358e-01
5.268750e+00,2.398655e+00,3.666720e-01,-3.125104e-01
5.270000e+00,2.397878e+00,3.707762e-01,-3.149461e-01
5.271250e+00,2.397104e+00,3.747162e-01,-3.172417e-01
5.272500e+00,2.396333e+00,3.784902e-01,-3.193960e-01
5.273750e+00,2.395565e+00,3.820963e-01,-3.214080e-01
5.275000e+00,2.394800e+00,3.855326e-01,-3.232766e-01
5.276250e+00,2.394036e+00,3.887977e-01,-3.250008e-01
5.277500e+00,2.393273e+00,3.918898e-01,-3.265798e-01
5.278750e+00,2.392512e+00,3.948073e-01,-3.280128e-01
5.280000e+00,2.391751e+00,3.975490e-01,-3.292990e-01
5.281250e+00,2.390989e+00,4.001133e-01,-3.304378e-01
5.282500e+00,2.390228e+00,4.024991e-01,-3.314285e-01
5.283750e+00,2.389465e+00,4.047051e-01,-3.322706e-01
5.285000e+00,2.388701e+00,4.067302e-01,-3.329637e-01
5.286250e+00,2.387935e+00,4.085735e-01,-3.335073e-01
5.287500e+00,2.387167e+00,4.102338e-01,-3.339010e-01
5.288750e+00,2.386396e+00,4.117105e-01,-3.341448e-01
5.290000e+00,2.385622e+00,4.130027e-01,-3.342382e-01
5.291250e+00,2.384843e+00,4.141097e-01,-3.341813e-01
5.292500e+00,2.384061e+00,4.150310e-01,-3.339740e-01
5.293750e+00,2.383274e+00,4.157659e-01,-3.336163e-01
5.295000e+00,2.382481e+00,4.163142e-01,-3.331083e-01
5.296250e+00,2.381683e+00,4.166753e-01,-3.324501e-01
5.297500e+00,2.380879e+00,4.168492e-01,-3.316420e-01
5.298750e+00,2.380068e+00,4.168355e-01,-3.306843e-01
5.300000e+00,2.379251e+00,4.166343e-01,-3.295772e-01
5.301250e+00,2.378426e+00,4.162454e-01,-3.283214e-01
5.302500e+00,2.377593e+00,4.156690e-01,-3.269172e-01
5.303750e+00,2.376752e+00,4.149053e-01,-3.253652e-01
5.305000e+00,2.375903e+00,4.139545e-01,-3.236660e-01
5.306250e+00,2.375044e+00,4.128169e-01,-3.218204e-01
5.307500e+00,2.374176e+00,4.114930e-01,-3.198291e-01
5.308750e+00,2.373299e+00,4.099832e-01,-3.176930e-01
5.310000e+00,2.372411e+00,4.082882e-01,-3.154129e-01
5.311250e+00,2.371513e+00,4.064085e-01,-3.129898e-01
5.312500e+00,2.370605e+00,4.043450e-01,-3.104247e-01
5.313750e+00,2.369685e+00,4.020985e-01,-3.077187e-01
5.315000e+00,2.368755e+00,3.996699e-01,-3.048729e-01
5.316250e+00,2.367813e+00,3.970602e-01,-3.018886e-01
5.317500e+00,2.366859e+00,3.942705e-01,-2.987670e-01
5.318750e+00,2.365893e+00,3.913018e-01,-2.955094e-01
5.320000e+00,2.364915e+00,3.881555e-01,-2.921173e-01
5.321250e+00,2.363925e+00,3.848329e-01,-2.885920e-01
5.322500e+00,2.362922e+00,3.813352e-01,-2.849352e-01
5.323750e+00,2.361907e+00,3.776641e-01,-2.811482e-01
5.325000e+00,2.360879e+00,3.738209e-01,-2.772328e-01
5.326250e+00,2.359838e+00,3.698074e-01,-2.731907e-01
5.327500e+00,2.358784e+00,3.656252e-01,-2.690234e-01
5.328750e+00,2.357717e+00,3.612761e-01,-2.647329e-01
5.330000e+00,2.356637e+00,3.567619e-01,-2.603210e-01
5.331250e+00,2.355544e+00,3.520844e-01,-2.557895e-01
5.332500e+00,2.354439e+00,3.472457e-01,-2.511403e-01
5.333750e+00,2.353320e+00,3.422478e-01,-2.463755e-01
5.335000e+00,2.352188e+00,3.370928e-01,-2.414971e-01
5.336250e+00,2.351043e+00,3.317829e-01,-2.365071e-01
5.337500e+00,2.349886e+00,3.263202e-01,-2.314077e-01
5.338750e+00,2.348716e+00,3.207071e-01,-2.262011e-01
5.340000e+00,2.347533e+00,3.149460e-01,-2.208894e-01
5.341250e+00,2.346338e+00,3.090393e-01,-2.154749e-01
5.342500e+00,2.345131e+00,3.029894e-01,-2.099600e-01
5.343750e+00,2.343912e+00,2.967989e-01,-2.043469e-01
5.345000e+00,2.342681e+00,2.904705e-01,-1.986381e-01
5.346250e+00,2.341438e+00,2.840067e-01,-1.928359e-01
5.347500e+00,2.340184e+00,2.774103e-01,-1.869429e-01
5.348750e+00,2.338920e+00,2.706841e-01,-1.809615e-01
5.350000e+00,2.337644e+00,2.638309e-01,-1.748943e-01
5.351250e+00,2.336359e+00,2.568536e-01,-1.687438e-01
5.352500e+00,2.335063e+00,2.497551e-01,-1.625126e-01
5.353750e+00,2.333757e+00,2.425384e-01,-1.562034e-01
5.355000e+00,2.332442e+00,2.352066e-01,-1.498189e-01
5.356250e+00,2.331119e+00,2.277627e-01,-1.433617e-01
5.357500e+00,2.329786e+00,2.202098e-01,-1.368346e-01
5.358750e+00,2.328446e+00,2.125511e-01,-1.302403e-01
5.360000e+00,2.327098e+00,2.047899e-01,-1.235817e-01
5.361250e+00,2.325743e+00,1.969293e-01,-1.168614e-01
5.362500e+00,2.324381e+00,1.889728e-01,-1.100825e-01
5.363750e+00,2.323013e+00,1.809236e-01,-1.032477e-01
5.365000e+00,2.321638e+00,1.727851e-01,-9.635988e-02
5.366250e+00,2.320259e+00,1.645608e-01,-8.942202e-02
5.367500e+00,2.318874e+00,1.562540e-01,-8.243700e-02
5.368750e+00,2.317486e+00,1.478684e-01,-7.540779e-02
5.370000e+00,2.316093e+00,1.394073e-01,-6.833735e-02
5.371250e+00,2.314697e+00,1.308744e-01,-6.122866e-02
5.372500e+00,2.313299e+00,1.222732e-01,-5.408472e-02
5.373750e+00,2.311898e+00,1.136074e-01,-4.690853e-02
5.375000e+00,2.310495e+00,1.048806e-01,-3.970314e-02
5.376250e+00,2.309091e+00,9.609640e-02,-3.247158e-02
5.377500e+00,2.307687e+00,8.725857e-02,-2.521690e-02
5.378750e+00,2.306282e+00,7.837079e-02,-1.794216e-02
5.380000e+00,2.304878e+00,6.943681e-02,-1.065043e-02
5.381250e+00,2.303475e+00,6.046037e-02,-3.344786e-03
5.382500e+00,2.302073e+00,5.144524e-02,3.971690e-03
5.383750e+00,2.300674e+00,4.239523e-02,1.129591e-02
5.385000e+00,2.299276e+00,3.331413e-02,1.862478e-02
5.386250e+00,2.297882e+00,2.420575e-02,2.595520e-02
5.387500e+00,2.296492e+00,1.507393e-02,3.328409e-02
5.388750e+00,2.295105e+00,5.922518e-03,4.060835e-02
5.390000e+00,2.293723e+00,-3.244649e-03,4.792488e-02
5.391250e+00,2.292346e+00,-1.242371e-02,5.523060e-02
5.392500e+00,2.290975e+00,-2.161080e-02,6.252241e-02
5.393750e+00,2.289610e+00,-3.080206e-02,6.979723e-02
5.395000e+00,2.288251e+00,-3.999361e-02,7.705200e-02
5.396250e+00,2.286899e+00,-4.918158e-02,8.428364e-02
5.397500e+00,2.285555e+00,-5.836211e-02,9.148909e-02
5.398750e+00,2.284218e+00,-6.753133e-02,9.866531e-02
5.400000e+00,2.282889e+00,-7.668538e-02,1.058093e-01
5.401250e+00,2.281569e+00,-8.582040e-02,1.129179e-01
5.402500e+00,2.280258e+00,-9.493254e-02,1.199883e-01
5.403750e+00,2.278956e+00,-1.040180e-01,1.270174e-01
5.405000e+00,2.277664e+00,-1.130728e-01,1.340022e-01
5.406250e+00,2.276382e+00,-1.220933e-01,1.409398e-01
5.407500e+00,2.275110e+00,-1.310757e-01,1.478272e-01
5.408750e+00,2.273849e+00,-1.400161e-01,1.546616e-01
5.410000e+00,2.272599e+00,-1.489107e-01,1.614399e-01
5.411250e+00,2.271359e+00,-1.577559e-01,1.681595e-01
5.412500e+00,2.270131e+00,-1.665479e-01,1.748174e-01
5.413750e+00,2.268914e+00,-1.752830e-01,1.814107e-01
5.415000e+00,2.267710e+00,-1.839575e-01,1.879368e-01
5.416250e+00,2.266517e+00,-1.925677e-01,1.943929e-01
5.417500e+00,2.265336e+00,-2.011101e-01,2.007761e-01
5.418750e+00,2.264167e+00,-2.095810e-01,2.070839e-01
5.420000e+00,2.263010e+00,-2.179769e-01,2.133135e-01
5.421250e+00,2.261866e+00,-2.262942e-01,2.194623e-01
5.422500e+00,2.260734e+00,-2.345294e-01,2.255278e-01
5.423750e+00,2.259614e+00,-2.426790e-01,2.315072e-01
5.425000e+00,2.258507e+00,-2.507397e-01,2.373983e-01
5.426250e+00,2.257412e+00,-2.587081e-01,2.431983e-01
5.427500e+00,2.256330e+00,-2.665807e-01,2.489050e-01
5.428750e+00,2.255259e+00,-2.743543e-01,2.545158e-01
5.430000e+00,2.254202e+00,-2.820256e-01,2.600285e-01
5.431250e+00,2.253156e+00,-2.895914e-01,2.654406e-01
5.432500e+00,2.252122e+00,-2.970486e-01,2.707500e-01
5.433750e+00,2.251100e+00,-3.043939e-01,2.759544e-01
5.435000e+00,2.250090e+00,-3.116244e-01,2.810516e-01
5.436250e+00,2.249091e+00,-3.187370e-01,2.860395e-01
5.437500e+00,2.248104e+00,-3.257287e-01,2.909159e-01
5.438750e+00,2.247127e+00,-3.325966e-01,2.956789e-01
5.440000e+00,2.246162e+00,-3.393378e-01,3.003265e-01
5.441250e+00,2.245207e+00,-3.459496e-01,3.048566e-01
5.442500e+00,2.244262e+00,-3.524292e-01,3.092675e-01
5.443750e+00,2.243328e+00,-3.587739e-01,3.135573e-01
5.445000e+00,2.242403e+00,-3.649811e-01,3.177242e-01
5.446250e+00,2.241487e+00,-3.710481e-01,3.217665e-01
5.447500e+00,2.240580e+00,-3.769725e-01,3.256826e-01
5.448750e+00,2.239682e+00,-3.827519e-01,3.294707e-01
5.450000e+00,2.238792e+00,-3.883838e-01,3.331294e-01
5.451250e+00,2.237909e+00,-3.938660e-01,3.366571e-01
5.452500e+00,2.237034e+00,-3.991961e-01,3.400524e-01
5.453750e+00,2.236166e+00,-4.043721e-01,3.433140e-01
5.455000e+00,2.235304e+00,-4.093917e-01,3.464404e-01
5.456250e+00,2.234449e+00,-4.142530e-01,3.494305e-01
5.457500e+00,2.233599e+00,-4.189540e-01,3.522830e-01
5.458750e+00,2.232753e+00,-4.234927e-01,3.549968e-01
5.460000e+00,2.231913e+00,-4.278673e-01,3.575708e-01
5.461250e+00,2.231076e+00,-4.320761e-01,3.600040e-01
5.462500e+00,2.230243e+00,-4.361173e-01,3.622954e-01
5.463750e+00,2.229413e+00,-4.399894e-01,3.644441e-01
5.465000e+00,2.228585e+00,-4.436909e-01,3.664492e-01
5.466250e+00,2.227759e+00,-4.472201e-01,3.683101e-01
5.467500e+00,2.226934e+00,-4.505758e-01,3.700260e-01
5.468750e+00,2.226111e+00,-4.537566e-01,3.715962e-01
5.470000e+00,2.225287e+00,-4.567613e-01,3.730201e-01
5.471250e+00,2.224463e+00,-4.595887e-01,3.742973e-01
5.472500e+00,2.223638e+00,-4.622377e-01,3.754273e-01
5.473750e+00,2.222812e+00,-4.647073e-01,3.764097e-01
5.475000e+00,2.221984e+00,-4.669966e-01,3.772440e-01
5.476250e+00,2.221153e+00,-4.691047e-01,3.779302e-01
5.477500e+00,2.220319e+00,-4.710308e-01,3.784679e-01
5.478750e+00,2.219482e+00,-4.727742e-01,3.788570e-01
5.480000e+00,2.218640e+00,-4.743342e-01,3.790975e-01
5.481250e+00,2.217793e+00,-4.757104e-01,3.791892e-01
5.482500e+00,2.216941e+00,-4.769022e-01,3.791323e-01
5.483750e+00,2.216083e+00,-4.779093e-01,3.789269e-01
5.485000e+00,2.215219e+00,-4.787313e-01,3.785730e-01
5.486250e+00,2.214348e+00,-4.793679e-01,3.780710e-01
5.487500e+00,2.213469e+00,-4.798191e-01,3.774212e-01
5.488750e+00,2.212582e+00,-4.800846e-01,3.766238e-01
5.490000e+00,2.211687e+00,-4.801646e-01,3.756792e-01
5.491250e+00,2.210783e+00,-4.800590e-01,3.745881e-01
5.492500e+00,2.209870e+00,-4.797680e-01,3.733508e-01
5.493750e+00,2.208946e+00,-4.792918e-01,3.719679e-01
5.495000e+00,2.208012e+00,-4.786306e-01,3.704402e-01
5.496250e+00,2.207068e+00,-4.777849e-01,3.687682e-01
5.497500e+00,2.206112e+00,-4.767551e-01,3.669528e-01
5.498750e+00,2.205145e+00,-4.755416e-01,3.649948e-01
5.500000e+00,2.204166e+00,-4.741451e-01,3.628950e-01
5.501250e+00,2.203174e+00,-4.725661e-01,3.606544e-01
5.502500e+00,2.202170e+00,-4.708055e-01,3.582739e-01
5.503750e+00,2.201152e+00,-4.688641e-01,3.557546e-01
5.505000e+00,2.200122e+00,-4.667426e-01,3.530976e-01
5.506250e+00,2.199077e+00,-4.644420e-01,3.503040e-01
5.507500e+00,2.198019e+00,-4.619633e-01,3.473749e-01
5.508750e+00,2.196946e+00,-4.593076e-01,3.443117e-01
5.510000e+00,2.195859e+00,-4.564761e-01,3.411157e-01
5.511250e+00,2.194758e+00,-4.534699e-01,3.377881e-01
5.512500e+00,2.193641e+00,-4.502903e-01,3.343304e-01
5.513750e+00,2.192510e+00,-4.469386e-01,3.307440e-01
5.515000e+00,2.191363e+00,-4.434163e-01,3.270304e-01
5.516250e+00,2.190201e+00,-4.397248e-01,3.231912e-01
5.517500e+00,2.189024e+00,-4.358657e-01,3.192279e-01
5.518750e+00,2.187831e+00,-4.318405e-01,3.151421e-01
5.520000e+00,2.186623e+00,-4.276509e-01,3.109355e-01
5.521250e+00,2.185399e+00,-4.232986e-01,3.066098e-01
5.522500e+00,2.184160e+00,-4.187854e-01,3.021669e-01
5.523750e+00,2.182905e+00,-4.141132e-01,2.976084e-01
5.525000e+00,2.181635e+00,-4.092837e-01,2.929362e-01
5.526250e+00,2.180349e+00,-4.042990e-01,2.881523e-01
5.527500e+00,2.179048e+00,-3.991611e-01,2.832585e-01
5.528750e+00,2.177731e+00,-3.938720e-01,2.782567e-01
5.530000e+00,2.176400e+00,-3.884338e-01,2.731490e-01
5.531250e+00,2.175053e+00,-3.828487e-01,2.679374e-01
5.532500e+00,2.173692e+00,-3.771190e-01,2.626241e-01
5.533750e+00,2.172316e+00,-3.712469e-01,2.572109e-01
5.535000e+00,2.170925e+00,-3.652347e-01,2.517002e-01
5.536250e+00,2.169521e+00,-3.590848e-01,2.460941e-01
5.537500e+00,2.168103e+00,-3.527996e-01,2.403948e-01
5.538750e+00,2.166671e+00,-3.463816e-01,2.346045e-01
5.540000e+00,2.165226e+00,-3.398333e-01,2.287255e-01
5.541250e+00,2.163768e+00,-3.331573e-01,2.227600e-01
5.542500e+00,2.162297e+00,-3.263561e-01,2.167105e-01
5.543750e+00,2.160814e+00,-3.194324e-01,2.105793e-01
5.545000e+00,2.159320e+00,-3.123890e-01,2.043686e-01
5.546250e+00,2.157813e+00,-3.052285e-01,1.980811e-01
5.547500e+00,2.156296e+00,-2.979537e-01,1.917190e-01
5.548750e+00,2.154769e+00,-2.905674e-01,1.852849e-01
5.550000e+00,2.153231e+00,-2.830726e-01,1.787812e-01
5.551250e+00,2.151683e+00,-2.754720e-01,1.722104e-01
5.552500e+00,2.150127e+00,-2.677685e-01,1.655751e-01
5.553750e+00,2.148561e+00,-2.599653e-01,1.588778e-01
5.555000e+00,2.146988e+00,-2.520652e-01,1.521211e-01
5.556250e+00,2.145406e+00,-2.440713e-01,1.453075e-01
5.557500e+00,2.143818e+00,-2.359867e-01,1.384397e-01
5.558750e+00,2.142223e+00,-2.278144e-01,1.315203e-01
5.560000e+00,2.140622e+00,-2.195576e-01,1.245519e-01
5.561250e+00,2.139016e+00,-2.112194e-01,1.175372e-01
5.562500e+00,2.137405e+00,-2.028030e-01,1.104789e-01
5.563750e+00,2.135789e+00,-1.943116e-01,1.033797e-01
5.565000e+00,2.134170e+00,-1.857484e-01,9.624217e-02
5.566250e+00,2.132547e+00,-1.771168e-01,8.906915e-02
5.567500e+00,2.130922e+00,-1.684200e-01,8.186333e-02
5.568750e+00,2.129295e+00,-1.596612e-01,7.462744e-02
5.570000e+00,2.127667e+00,-1.508439e-01,6.736423e-02
5.571250e+00,2.126037e+00,-1.419713e-01,6.007645e-02
5.572500e+00,2.124408e+00,-1.330469e-01,5.276687e-02
5.573750e+00,2.122779e+00,-1.240740e-01,4.543825e-02
5.575000e+00,2.121150e+00,-1.150560e-01,3.809337e-02
5.576250e+00,2.119524e+00,-1.059963e-01,3.073501e-02
5.577500e+00,2.117899e+00,-9.689843e-02,2.336595e-02
5.578750e+00,2.116278e+00,-8.776574e-02,1.598898e-02
5.580000e+00,2.114659e+00,-7.860171e-02,8.606893e-03
5.581250e+00,2.113045e+00,-6.940981e-02,1.222474e-03
5.582500e+00,2.111434e+00,-6.019350e-02,-6.161484e-03
5.583750e+00,2.109829e+00,-5.095628e-02,-1.354219e-02
5.585000e+00,2.108229e+00,-4.170164e-02,-2.091687e-02
5.586250e+00,2.106636e+00,-3.243307e-02,-2.828272e-02
5.587500e+00,2.105049e+00,-2.315406e-02,-3.563697e-02
5.588750e+00,2.103469e+00,-1.386813e-02,-4.297684e-02
5.590000e+00,2.101896e+00,-4.578774e-03,-5.029956e-02
5.591250e+00,2.100332e+00,4.710502e-03,-5.760238e-02
5.592500e+00,2.098776e+00,1.399619e-02,-6.488253e-02
5.593750e+00,2.097229e+00,2.327480e-02,-7.213728e-02
5.595000e+00,2.095691e+00,3.254282e-02,-7.936388e-02
5.596250e+00,2.094164e+00,4.179677e-02,-8.655962e-02
5.597500e+00,2.092646e+00,5.103316e-02,-9.372177e-02
5.598750e+00,2.091139e+00,6.024851e-02,-1.008477e-01
5.600000e+00,2.089644e+00,6.943935e-02,-1.079346e-01
5.601250e+00,2.088159e+00,7.860223e-02,-1.149799e-01
5.602500e+00,2.086687e+00,8.773369e-02,-1.219809e-01
5.603750e+00,2.085226e+00,9.683031e-02,-1.289350e-01
5.605000e+00,2.083777e+00,1.058887e-01,-1.358397e-01
5.606250e+00,2.082342e+00,1.149053e-01,-1.426921e-01
5.607500e+00,2.080919e+00,1.238770e-01,-1.494899e-01
5.608750e+00,2.079509e+00,1.328002e-01,-1.562305e-01
5.610000e+00,2.078112e+00,1.416717e-01,-1.629113e-01
5.611250e+00,2.076729e+00,1.504880e-01,-1.695299e-01
5.612500e+00,2.075360e+00,1.592460e-01,-1.760836e-01
5.613750e+00,2.074004e+00,1.679424e-01,-1.825702e-01
5.615000e+00,2.072662e+00,1.765738e-01,-1.889872e-01
5.616250e+00,2.071335e+00,1.851370e-01,-1.953322e-01
5.617500e+00,2.070021e+00,1.936290e-01,-2.016028e-01
5.618750e+00,2.068722e+00,2.020464e-01,-2.077967e-01
5.620000e+00,2.067437e+00,2.103863e-01,-2.139115e-01
5.621250e+00,2.066166e+00,2.186454e-01,-2.199451e-01
5.622500e+00,2.064909e+00,2.268207e-01,-2.258952e-01
5.623750e+00,2.063667e+00,2.349092e-01,-2.317595e-01
5.625000e+00,2.062438e+00,2.429078e-01,-2.375359e-01
5.626250e+00,2.061224e+00,2.508137e-01,-2.432224e-01
5.627500e+00,2.060024e+00,2.586239e-01,-2.488167e-01
5.628750e+00,2.058837e+00,2.663355e-01,-2.543168e-01
5.630000e+00,2.057664e+00,2.739458e-01,-2.597208e-01
5.631250e+00,2.056505e+00,2.814518e-01,-2.650266e-01
5.632500e+00,2.055359e+00,2.888509e-01,-2.702324e-01
5.633750e+00,2.054227e+00,2.961403e-01,-2.753361e-01
5.635000e+00,2.053107e+00,3.033174e-01,-2.803361e-01
5.636250e+00,2.052000e+00,3.103797e-01,-2.852304e-01
5.637500e+00,2.050906e+00,3.173244e-01,-2.900173e-01
5.638750e+00,2.049823e+00,3.241492e-01,-2.946951e-01
5.640000e+00,2.048753e+00,3.308515e-01,-2.992622e-01
5.641250e+00,2.047694e+00,3.374290e-01,-3.037169e-01
5.642500e+00,2.046646e+00,3.438793e-01,-3.080575e-01
5.643750e+00,2.045609e+00,3.502001e-01,-3.122827e-01
5.645000e+00,2.044582e+00,3.563892e-01,-3.163910e-01
5.646250e+00,2.043566e+00,3.624443e-01,-3.203808e-01
5.647500e+00,2.042559e+00,3.683633e-01,-3.242508e-01
5.648750e+00,2.041561e+00,3.741442e-01,-3.279997e-01
5.650000e+00,2.040573e+00,3.797849e-01,-3.316262e-01
5.651250e+00,2.039592e+00,3.852835e-01,-3.351291e-01
5.652500e+00,2.038620e+00,3.906381e-01,-3.385073e-01
5.653750e+00,2.037655e+00,3.958468e-01,-3.417594e-01
5.655000e+00,2.036697e+00,4.009078e-01,-3.448846e-01
5.656250e+00,2.035745e+00,4.058195e-01,-3.478818e-01
5.657500e+00,2.034799e+00,4.105802e-01,-3.507500e-01
5.658750e+00,2.033859e+00,4.151883e-01,-3.534883e-01
5.660000e+00,2.032924e+00,4.196423e-01,-3.560959e-01
5.661250e+00,2.031993e+00,4.239406e-01,-3.585719e-01
5.662500e+00,2.031066e+00,4.280820e-01,-3.609156e-01
5.663750e+00,2.030142e+00,4.320650e-01,-3.631263e-01
5.665000e+00,2.029221e+00,4.358884e-01,-3.652034e-01
5.666250e+00,2.028302e+00,4.395511e-01,-3.671462e-01
5.667500e+00,2.027384e+00,4.430517e-01,-3.689542e-01
5.668750e+00,2.026468e+00,4.463894e-01,-3.706270e-01
5.670000e+00,2.025552e+00,4.495630e-01,-3.721642e-01
5.671250e+00,2.024637e+00,4.525716e-01,-3.735652e-01
5.672500e+00,2.023720e+00,4.554144e-01,-3.748300e-01
5.673750e+00,2.022802e+00,4.580905e-01,-3.759581e-01
5.675000e+00,2.021883e+00,4.605993e-01,-3.769493e-01
5.676250e+00,2.020961e+00,4.629399e-01,-3.778036e-01
5.677500e+00,2.020036e+00,4.651119e-01,-3.785208e-01
5.678750e+00,2.019108e+00,4.671146e-01,-3.791008e-01
5.680000e+00,2.018175e+00,4.689476e-01,-3.795437e-01
5.681250e+00,2.017239e+00,4.706105e-01,-3.798496e-01
5.682500e+00,2.016297e+00,4.721029e-01,-3.800185e-01
5.683750e+00,2.015349e+00,4.734246e-01,-3.800505e-01
5.685000e+00,2.014395e+00,4.745753e-01,-3.799460e-01
5.686250e+00,2.013434e+00,4.755549e-01,-3.797052e-01
5.687500e+00,2.012467e+00,4.763633e-01,-3.793284e-01
5.688750e+00,2.011491e+00,4.770005e-01,-3.788159e-01
5.690000e+00,2.010507e+00,4.774665e-01,-3.781683e-01
5.691250e+00,2.009515e+00,4.777614e-01,-3.773859e-01
5.692500e+00,2.008513e+00,4.778855e-01,-3.764692e-01
5.693750e+00,2.007502e+00,4.778389e-01,-3.754189e-01
5.695000e+00,2.006480e+00,4.776219e-01,-3.742355e-01
5.696250e+00,2.005449e+00,4.772350e-01,-3.729198e-01
5.697500e+00,2.004406e+00,4.766784e-01,-3.714724e-01
5.698750e+00,2.003352e+00,4.759528e-01,-3.698940e-01
5.700000e+00,2.002286e+00,4.750586e-01,-3.681855e-01
5.701250e+00,2.001208e+00,4.739964e-01,-3.663477e-01
5.702500e+00,2.000117e+00,4.727670e-01,-3.643816e-01
5.703750e+00,1.999014e+00,4.713709e-01,-3.622879e-01
5.705000e+00,1.997898e+00,4.698091e-01,-3.600678e-01
5.706250e+00,1.996768e+00,4.680822e-01,-3.577222e-01
5.707500e+00,1.995625e+00,4.661913e-01,-3.552522e-01
5.708750e+00,1.994468e+00,4.641373e-01,-3.526589e-01
5.710000e+00,1.993296e+00,4.619211e-01,-3.499434e-01
5.711250e+00,1.992110e+00,4.595439e-01,-3.471070e-01
5.712500e+00,1.990910e+00,4.570067e-01,-3.441508e-01
5.713750e+00,1.989695e+00,4.543106e-01,-3.410760e-01
5.715000e+00,1.988465e+00,4.514570e-01,-3.378841e-01
5.716250e+00,1.987219e+00,4.484470e-01,-3.345762e-01
5.717500e+00,1.985959e+00,4.452820e-01,-3.311539e-01
5.718750e+00,1.984683e+00,4.419634e-01,-3.276184e-01
5.720000e+00,1.983392e+00,4.384925e-01,-3.239713e-01
5.721250e+00,1.982085e+00,4.348708e-01,-3.202139e-01
5.722500e+00,1.980763e+00,4.310998e-01,-3.163479e-01
5.723750e+00,1.979426e+00,4.271811e-01,-3.123746e-01
5.725000e+00,1.978073e+00,4.231163e-01,-3.082958e-01
5.726250e+00,1.976704e+00,4.189070e-01,-3.041130e-01
5.727500e+00,1.975320e+00,4.145549e-01,-2.998277e-01
5.728750e+00,1.973921e+00,4.100617e-01,-2.954418e-01
5.730000e+00,1.972506e+00,4.054293e-01,-2.909568e-01
5.731250e+00,1.971076e+00,4.006593e-01,-2.863745e-01
5.732500e+00,1.969632e+00,3.957538e-01,-2.816965e-01
5.733750e+00,1.968172e+00,3.907145e-01,-2.769248e-01
5.735000e+00,1.966698e+00,3.855433e-01,-2.720610e-01
5.736250e+00,1.965209e+00,3.802424e-01,-2.671070e-01
5.737500e+00,1.963706e+00,3.748136e-01,-2.620645e-01
5.738750e+00,1.962189e+00,3.692591e-01,-2.569356e-01
5.740000e+00,1.960658e+00,3.635808e-01,-2.517220e-01
5.741250e+00,1.959114e+00,3.577810e-01,-2.464257e-01
5.742500e+00,1.957556e+00,3.518617e-01,-2.410486e-01
5.743750e+00,1.955985e+00,3.458251e-01,-2.355925e-01
5.745000e+00,1.954402e+00,3.396735e-01,-2.300596e-01
5.746250e+00,1.952807e+00,3.334091e-01,-2.244518e-01
5.747500e+00,1.951199e+00,3.270341e-01,-2.187711e-01
5.748750e+00,1.949580e+00,3.205509e-01,-2.130195e-01
5.750000e+00,1.947950e+00,3.139618e-01,-2.071990e-01
5.751250e+00,1.946309e+00,3.072691e-01,-2.013117e-01
5.752500e+00,1.944658e+00,3.004753e-01,-1.953597e-01
5.753750e+00,1.942996e+00,2.935827e-01,-1.893451e-01
5.755000e+00,1.941326e+00,2.865938e-01,-1.832699e-01
5.756250e+00,1.939646e+00,2.795111e-01,-1.771362e-01
5.757500e+00,1.937957e+00,2.723370e-01,-1.709463e-01
5.758750e+00,1.936261e+00,2.650741e-01,-1.647022e-01
5.760000e+00,1.934556e+00,2.577248e-01,-1.584061e-01
5.761250e+00,1.932845e+00,2.502918e-01,-1.520602e-01
5.762500e+00,1.931127e+00,2.427776e-01,-1.456665e-01
5.763750e+00,1.929403e+00,2.351848e-01,-1.392274e-01
5.765000e+00,1.927673e+00,2.275161e-01,-1.327450e-01
5.766250e+00,1.925938e+00,2.197740e-01,-1.262214e-01
5.767500e+00,1.924198e+00,2.119612e-01,-1.196589e-01
5.768750e+00,1.922455e+00,2.040803e-01,-1.130598e-01
5.770000e+00,1.920707e+00,1.961342e-01,-1.064262e-01
5.771250e+00,1.918957e+00,1.881253e-01,-9.976036e-02
5.772500e+00,1.917204e+00,1.800566e-01,-9.306451e-02
5.773750e+00,1.915450e+00,1.719306e-01,-8.634090e-02
5.775000e+00,1.913694e+00,1.637502e-01,-7.959177e-02
5.776250e+00,1.911937e+00,1.555181e-01,-7.281936e-02
5.777500e+00,1.910180e+00,1.472370e-01,-6.602592e-02
5.778750e+00,1.908423e+00,1.389097e-01,-5.921371e-02
5.780000e+00,1.906666e+00,1.305390e-01,-5.238497e-02
5.781250e+00,1.904911e+00,1.221277e-01,-4.554197e-02
5.782500e+00,1.903158e+00,1.136786e-01,-3.868695e-02
5.783750e+00,1.901407e+00,1.051946e-01,-3.182217e-02
5.785000e+00,1.899659e+00,9.667827e-02,-2.494989e-02
5.786250e+00,1.897915e+00,8.813263e-02,-1.807235e-02
5.787500e+00,1.896174e+00,7.956043e-02,-1.119181e-02
5.788750e+00,1.894437e+00,7.096452e-02,-4.310519e-03
5.790000e+00,1.892706e+00,6.234772e-02,2.569289e-03
5.791250e+00,1.890980e+00,5.371285e-02,9.445369e-03
5.792500e+00,1.889259e+00,4.506276e-02,1.631549e-02
5.793750e+00,1.887545e+00,3.640028e-02,2.317741e-02
5.795000e+00,1.885838e+00,2.772824e-02,3.002892e-02
5.796250e+00,1.884138e+00,1.904947e-02,3.686780e-02
5.797500e+00,1.882445e+00,1.036681e-02,4.369184e-02
5.798750e+00,1.880761e+00,1.683067e-03,5.049883e-02
5.800000e+00,1.879085e+00,-6.998924e-03,5.728659e-02
5.801250e+00,1.877418e+00,-1.567635e-02,6.405293e-02
5.802500e+00,1.875760e+00,-2.434639e-02,7.079568e-02
5.803750e+00,1.874112e+00,-3.300625e-02,7.751267e-02
5.805000e+00,1.872473e+00,-4.165313e-02,8.420176e-02
5.806250e+00,1.870845e+00,-5.028424e-02,9.086082e-02
5.807500e+00,1.869228e+00,-5.889681e-02,9.748770e-02
5.808750e+00,1.867622e+00,-6.748805e-02,1.040803e-01
5.810000e+00,1.866026e+00,-7.605522e-02,1.106365e-01
5.811250e+00,1.864443e+00,-8.459557e-02,1.171543e-01
5.812500e+00,1.862871e+00,-9.310636e-02,1.236316e-01
5.813750e+00,1.861311e+00,-1.015849e-01,1.300662e-01
5.815000e+00,1.859763e+00,-1.100284e-01,1.364563e-01
5.816250e+00,1.858228e+00,-1.184343e-01,1.427997e-01
5.817500e+00,1.856706e+00,-1.267998e-01,1.490946e-01
5.818750e+00,1.855196e+00,-1.351224e-01,1.553388e-01
5.820000e+00,1.853699e+00,-1.433993e-01,1.615304e-01
5.821250e+00,1.852216e+00,-1.516280e-01,1.676676e-01
5.822500e+00,1.850745e+00,-1.598058e-01,1.737484e-01
5.823750e+00,1.849289e+00,-1.679302e-01,1.797708e-01
5.825000e+00,1.847845e+00,-1.759987e-01,1.857331e-01
5.826250e+00,1.846415e+00,-1.840086e-01,1.916334e-01
5.827500e+00,1.844999e+00,-1.919576e-01,1.974698e-01
5.828750e+00,1.843596e+00,-1.998431e-01,2.032405e-01
5.830000e+00,1.842207e+00,-2.076626e-01,2.089438e-01
5.831250e+00,1.840832e+00,-2.154138e-01,2.145780e-01
5.832500e+00,1.839470e+00,-2.230942e-01,2.201412e-01
5.833750e+00,1.838122e+00,-2.307014e-01,2.256319e-01
5.835000e+00,1.836787e+00,-2.382332e-01,2.310483e-01
5.836250e+00,1.835466e+00,-2.456871e-01,2.363887e-01
5.837500e+00,1.834158e+00,-2.530610e-01,2.416517e-01
5.838750e+00,1.832863e+00,-2.603525e-01,2.468356e-01
5.840000e+00,1.831581e+00,-2.675595e-01,2.519388e-01
5.841250e+00,1.830313e+00,-2.746797e-01,2.569598e-01
5.842500e+00,1.829057e+00,-2.817110e-01,2.618972e-01
5.843750e+00,1.827814e+00,-2.886512e-01,2.667494e-01
5.845000e+00,1.826583e+00,-2.954984e-01,2.715151e-01
5.846250e+00,1.825365e+00,-3.022504e-01,2.761928e-01
5.847500e+00,1.824158e+00,-3.089052e-01,2.807812e-01
5.848750e+00,1.822964e+00,-3.154609e-01,2.852790e-01
5.850000e+00,1.821781e+00,-3.219155e-01,2.896848e-01
5.851250e+00,1.820609e+00,-3.282671e-01,2.939975e-01
5.852500e+00,1.819448e+00,-3.345139e-01,2.982157e-01
5.853750e+00,1.818298e+00,-3.406540e-01,3.023383e-01
5.855000e+00,1.817158e+00,-3.466857e-01,3.063641e-01
5.856250e+00,1.816028e+00,-3.526072e-01,3.102921e-01
5.857500e+00,1.814908e+00,-3.584168e-01,3.141211e-01
5.858750e+00,1.813798e+00,-3.641129e-01,3.178500e-01
5.860000e+00,1.812696e+00,-3.696939e-01,3.214779e-01
5.861250e+00,1.811603e+00,-3.751581e-01,3.250039e-01
5.862500e+00,1.810518e+00,-3.805041e-01,3.284268e-01
5.863750e+00,1.809442e+00,-3.857304e-01,3.317460e-01
5.865000e+00,1.808372e+00,-3.908355e-01,3.349604e-01
5.866250e+00,1.807310e+00,-3.958181e-01,3.380694e-01
5.867500e+00,1.806254e+00,-4.006768e-01,3.410720e-01
5.868750e+00,1.805205e+00,-4.054103e-01,3.439676e-01
5.870000e+00,1.804162e+00,-4.100173e-01,3.467554e-01
5.871250e+00,1.803123e+00,-4.144967e-01,3.494348e-01
5.872500e+00,1.802090e+00,-4.188472e-01,3.520052e-01
5.873750e+00,1.801061e+00,-4.230678e-01,3.544659e-01
5.875000e+00,1.800036e+00,-4.271574e-01,3.568164e-01
5.876250e+00,1.799015e+00,-4.311150e-01,3.590563e-01
5.877500e+00,1.797997e+00,-4.349395e-01,3.611849e-01
5.878750e+00,1.796981e+00,-4.386301e-01,3.632019e-01
5.880000e+00,1.795967e+00,-4.421859e-01,3.651070e-01
5.881250e+00,1.794956e+00,-4.456060e-01,3.668997e-01
5.882500e+00,1.793945e+00,-4.488897e-01,3.685796e-01
5.883750e+00,1.792935e+00,-4.520362e-01,3.701467e-01
5.885000e+00,1.791925e+00,-4.550449e-01,3.716005e-01
5.886250e+00,1.790915e+00,-4.579150e-01,3.729410e-01
5.887500e+00,1.789904e+00,-4.606461e-01,3.741679e-01
5.888750e+00,1.788892e+00,-4.632374e-01,3.752811e-01
5.890000e+00,1.787878e+00,-4.656887e-01,3.762805e-01
5.891250e+00,1.786862e+00,-4.679993e-01,3.771661e-01
5.892500e+00,1.785844e+00,-4.701690e-01,3.779379e-01
5.893750e+00,1.784822e+00,-4.721973e-01,3.785959e-01
5.895000e+00,1.783797e+00,-4.740839e-01,3.791402e-01
5.896250e+00,1.782767e+00,-4.758286e-01,3.795709e-01
5.897500e+00,1.781733e+00,-4.774312e-01,3.798881e-01
5.898750e+00,1.780695e+00,-4.788914e-01,3.800919e-01
5.900000e+00,1.779651e+00,-4.802092e-01,3.801827e-01
5.901250e+00,1.778600e+00,-4.813846e-01,3.801606e-01
5.902500e+00,1.777544e+00,-4.824174e-01,3.800259e-01
5.903750e+00,1.776481e+00,-4.833076e-01,3.797790e-01
5.905000e+00,1.775411e+00,-4.840555e-01,3.794202e-01
5.906250e+00,1.774334e+00,-4.846609e-01,3.789500e-01
5.907500e+00,1.773248e+00,-4.851242e-01,3.783686e-01
5.908750e+00,1.772154e+00,-4.854455e-01,3.776766e-01
5.910000e+00,1.771052e+00,-4.856251e-01,3.768745e-01
5.911250e+00,1.769941e+00,-4.856631e-01,3.759627e-01
5.912500e+00,1.768820e+00,-4.855600e-01,3.749420e-01
5.913750e+00,1.767689e+00,-4.853162e-01,3.738127e-01
5.915000e+00,1.766549e+00,-4.849319e-01,3.725756e-01
5.916250e+00,1.765398e+00,-4.844078e-01,3.712313e-01
5.917500e+00,1.764236e+00,-4.837443e-01,3.697805e-01
5.918750e+00,1.763064e+00,-4.829419e-01,3.682239e-01
5.920000e+00,1.761880e+00,-4.820011e-01,3.665622e-01
5.921250e+00,1.760684e+00,-4.809227e-01,3.647963e-01
5.922500e+00,1.759477e+00,-4.797073e-01,3.629268e-01
5.923750e+00,1.758258e+00,-4.783555e-01,3.609547e-01
5.925000e+00,1.757026e+00,-4.768682e-01,3.588808e-01
5.926250e+00,1.755782e+00,-4.752460e-01,3.567059e-01
5.927500e+00,1.754526e+00,-4.734898e-01,3.544311e-01
5.928750e+00,1.753256e+00,-4.716005e-01,3.520571e-01
5.930000e+00,1.751974e+00,-4.695788e-01,3.495851e-01
5.931250e+00,1.750678e+00,-4.674258e-01,3.470158e-01
5.932500e+00,1.749369e+00,-4.651424e-01,3.443505e-01
5.933750e+00,1.748047e+00,-4.627296e-01,3.415901e-01
5.935000e+00,1.746711e+00,-4.601883e-01,3.387356e-01
5.936250e+00,1.745362e+00,-4.575197e-01,3.357882e-01
5.937500e+00,1.743999e+00,-4.547249e-01,3.327490e-01
5.938750e+00,1.742622e+00,-4.518049e-01,3.296190e-01
5.940000e+00,1.741231e+00,-4.487609e-01,3.263995e-01
5.941250e+00,1.739827e+00,-4.455941e-01,3.230916e-01
5.942500e+00,1.738409e+00,-4.423058e-01,3.196965e-01
5.943750e+00,1.736977e+00,-4.388971e-01,3.162153e-01
5.945000e+00,1.735531e+00,-4.353693e-01,3.126494e-01
5.946250e+00,1.734071e+00,-4.317238e-01,3.090000e-01
5.947500e+00,1.732598e+00,-4.279619e-01,3.052683e-01
5.948750e+00,1.731111e+00,-4.240848e-01,3.014556e-01
5.950000e+00,1.729611e+00,-4.200942e-01,2.975633e-01
5.951250e+00,1.728097e+00,-4.159912e-01,2.935926e-01
5.952500e+00,1.726570e+00,-4.117774e-01,2.895450e-01
5.953750e+00,1.725029e+00,-4.074542e-01,2.854216e-01
5.955000e+00,1.723476e+00,-4.030232e-01,2.812240e-01
5.956250e+00,1.721910e+00,-3.984858e-01,2.769534e-01
5.957500e+00,1.720331e+00,-3.938436e-01,2.726114e-01
5.958750e+00,1.718739e+00,-3.890982e-01,2.681992e-01
5.960000e+00,1.717136e+00,-3.842510e-01,2.637184e-01
5.961250e+00,1.715520e+00,-3.793038e-01,2.591703e-01
5.962500e+00,1.713892e+00,-3.742582e-01,2.545565e-01
5.963750e+00,1.712253e+00,-3.691157e-01,2.498783e-01
5.965000e+00,1.710602e+00,-3.638782e-01,2.451373e-01
5.966250e+00,1.708940e+00,-3.585472e-01,2.403349e-01
5.967500e+00,1.707268e+00,-3.531245e-01,2.354727e-01
5.968750e+00,1.705585e+00,-3.476119e-01,2.305521e-01
5.970000e+00,1.703891e+00,-3.420109e-01,2.255747e-01
5.971250e+00,1.702188e+00,-3.363235e-01,2.205420e-01
5.972500e+00,1.700475e+00,-3.305514e-01,2.154556e-01
5.973750e+00,1.698753e+00,-3.246965e-01,2.103169e-01
5.975000e+00,1.697022e+00,-3.187604e-01,2.051276e-01
5.976250e+00,1.695282e+00,-3.127451e-01,1.998892e-01
5.977500e+00,1.693535e+00,-3.066524e-01,1.946033e-01
5.978750e+00,1.691779e+00,-3.004842e-01,1.892715e-01
5.980000e+00,1.690016e+00,-2.942423e-01,1.838953e-01
5.981250e+00,1.688246e+00,-2.879287e-01,1.784763e-01
5.982500e+00,1.686469e+00,-2.815452e-01,1.730163e-01
5.983750e+00,1.684686e+00,-2.750937e-01,1.675166e-01
5.985000e+00,1.682897e+00,-2.685763e-01,1.619791e-01
5.986250e+00,1.681102e+00,-2.619948e-01,1.564052e-01
5.987500e+00,1.679303e+00,-2.553512e-01,1.507967e-01
5.988750e+00,1.677498e+00,-2.486474e-01,1.451550e-01
5.990000e+00,1.675690e+00,-2.418855e-01,1.394820e-01
5.991250e+00,1.673878e+00,-2.350673e-01,1.337791e-01
5.992500e+00,1.672062e+00,-2.281950e-01,1.280481e-01
5.993750e+00,1.670243e+00,-2.212705e-01,1.222906e-01
5.995000e+00,1.668422e+00,-2.142959e-01,1.165082e-01
5.996250e+00,1.666599e+00,-2.072730e-01,1.107026e-01
5.997500e+00,1.664774e+00,-2.002041e-01,1.048754e-01
5.998750e+00,1.662948e+00,-1.930911e-01,9.902826e-02
6.000000e+00,1.661121e+00,-1.859360e-01,9.316284e-02
6.001250e+00,1.659293e+00,-1.787410e-01,8.728080e-02
6.002500e+00,1.657466e+00,-1.715080e-01,8.138377e-02
6.003750e+00,1.655639e+00,-1.642391e-01,7.547342e-02
6.005000e+00,1.653813e+00,-1.569365e-01,6.955139e-02
6.006250e+00,1.651988e+00,-1.496020e-01,6.361934e-02
6.007500e+00,1.650165e+00,-1.422380e-01,5.767891e-02
6.008750e+00,1.648345e+00,-1.348463e-01,5.173175e-02
6.010000e+00,1.646526e+00,-1.274291e-01,4.577951e-02
6.011250e+00,1.644711e+00,-1.199885e-01,3.982383e-02
6.012500e+00,1.642899e+00,-1.125265e-01,3.386634e-02
6.013750e+00,1.641091e+00,-1.050453e-01,2.790869e-02
6.015000e+00,1.639287e+00,-9.754684e-02,2.195252e-02
6.016250e+00,1.637488e+00,-9.003332e-02,1.599944e-02
6.017500e+00,1.635693e+00,-8.250679e-02,1.005109e-02
6.018750e+00,1.633904e+00,-7.496932e-02,4.109090e-03
6.020000e+00,1.632120e+00,-6.742300e-02,-1.824949e-03
6.021250e+00,1.630343e+00,-5.986992e-02,-7.749416e-03
6.022500e+00,1.628572e+00,-5.231213e-02,-1.366270e-02
6.023750e+00,1.626807e+00,-4.475173e-02,-1.956322e-02
6.025000e+00,1.625049e+00,-3.719077e-02,-2.544937e-02
6.026250e+00,1.623299e+00,-2.963133e-02,-3.131956e-02
6.027500e+00,1.621557e+00,-2.207547e-02,-3.717223e-02
6.028750e+00,1.619822e+00,-1.452524e-02,-4.300581e-02
6.030000e+00,1.618096e+00,-6.982682e-03,-4.881873e-02
6.031250e+00,1.616378e+00,5.501477e-04,-5.460944e-02
6.032500e+00,1.614669e+00,8.071218e-03,-6.037641e-02
6.033750e+00,1.612968e+00,1.557850e-02,-6.611809e-02
6.035000e+00,1.611278e+00,2.306997e-02,-7.183298e-02
6.036250e+00,1.609596e+00,3.054363e-02,-7.751955e-02
6.037500e+00,1.607925e+00,3.799746e-02,-8.317631e-02
6.038750e+00,1.606263e+00,4.542947e-02,-8.880177e-02
6.040000e+00,1.604612e+00,5.283769e-02,-9.439445e-02
6.041250e+00,1.602971e+00,6.022015e-02,-9.995288e-02
6.042500e+00,1.601340e+00,6.757487e-02,-1.054756e-01
6.043750e+00,1.599720e+00,7.489992e-02,-1.109612e-01
6.045000e+00,1.598111e+00,8.219336e-02,-1.164083e-01
6.046250e+00,1.596513e+00,8.945327e-02,-1.218154e-01
6.047500e+00,1.594926e+00,9.667775e-02,-1.271811e-01
6.048750e+00,1.593350e+00,1.038649e-01,-1.325040e-01
6.050000e+00,1.591785e+00,1.110128e-01,-1.377829e-01
6.051250e+00,1.590232e+00,1.181197e-01,-1.430162e-01
6.052500e+00,1.588690e+00,1.251836e-01,-1.482028e-01
6.053750e+00,1.587160e+00,1.322028e-01,-1.533413e-01
6.055000e+00,1.585642e+00,1.391755e-01,-1.584303e-01
6.056250e+00,1.584135e+00,1.460997e-01,-1.634686e-01
6.057500e+00,1.582639e+00,1.529739e-01,-1.684550e-01
6.058750e+00,1.581155e+00,1.597961e-01,-1.733881e-01
6.060000e+00,1.579683e+00,1.665648e-01,-1.782667e-01
6.061250e+00,1.578223e+00,1.732780e-01,-1.830898e-01
6.062500e+00,1.576774e+00,1.799343e-01,-1.878559e-01
6.063750e+00,1.575337e+00,1.865318e-01,-1.925640e-01
6.065000e+00,1.573911e+00,1.930689e-01,-1.972130e-01
6.066250e+00,1.572496e+00,1.995440e-01,-2.018016e-01
6.067500e+00,1.571093e+00,2.059555e-01,-2.063288e-01
6.068750e+00,1.569701e+00,2.123018e-01,-2.107935e-01
6.070000e+00,1.568321e+00,2.185813e-01,-2.151945e-01
6.071250e+00,1.566951e+00,2.247924e-01,-2.195310e-01
6.072500e+00,1.565592e+00,2.309338e-01,-2.238018e-01
6.073750e+00,1.564244e+00,2.370038e-01,-2.280059e-01
6.075000e+00,1.562907e+00,2.430010e-01,-2.321424e-01
6.076250e+00,1.561580e+00,2.489239e-01,-2.362103e-01
6.077500e+00,1.560264e+00,2.547712e-01,-2.402086e-01
6.078750e+00,1.558957e+00,2.605414e-01,-2.441365e-01
6.080000e+00,1.557661e+00,2.662332e-01,-2.479930e-01
6.081250e+00,1.556374e+00,2.718453e-01,-2.517773e-01
6.082500e+00,1.555097e+00,2.773763e-01,-2.554886e-01
6.083750e+00,1.553829e+00,2.828250e-01,-2.591260e-01
6.085000e+00,1.552570e+00,2.881901e-01,-2.626888e-01
6.086250e+00,1.551320e+00,2.934704e-01,-2.661761e-01
6.087500e+00,1.550079e+00,2.986646e-01,-2.695872e-01
6.088750e+00,1.548846e+00,3.037717e-01,-2.729215e-01
6.090000e+00,1.547621e+00,3.087905e-01,-2.761782e-01
6.091250e+00,1.546404e+00,3.137198e-01,-2.793567e-01
6.092500e+00,1.545195e+00,3.185586e-01,-2.824562e-01
6.093750e+00,1.543992e+00,3.233059e-01,-2.854763e-01
6.095000e+00,1.542797e+00,3.279607e-01,-2.884163e-01
6.096250e+00,1.541608e+00,3.325219e-01,-2.912756e-01
6.097500e+00,1.540426e+00,3.369886e-01,-2.940537e-01
6.098750e+00,1.539250e+00,3.413598e-01,-2.967501e-01
6.100000e+00,1.538080e+00,3.456348e-01,-2.993643e-01
6.101250e+00,1.536915e+00,3.498125e-01,-3.018959e-01
6.102500e+00,1.535755e+00,3.538923e-01,-3.043444e-01
6.103750e+00,1.534600e+00,3.578732e-01,-3.067094e-01
6.105000e+00,1.533449e+00,3.617546e-01,-3.089905e-01
6.106250e+00,1.532302e+00,3.655357e-01,-3.111874e-01
6.107500e+00,1.531160e+00,3.692157e-01,-3.132998e-01
6.108750e+00,1.530020e+00,3.727941e-01,-3.153273e-01
6.110000e+00,1.528884e+00,3.762702e-01,-3.172696e-01
6.111250e+00,1.527750e+00,3.796434e-01,-3.191266e-01
6.112500e+00,1.526619e+00,3.829130e-01,-3.208979e-01
6.113750e+00,1.525490e+00,3.860786e-01,-3.225835e-01
6.115000e+00,1.524363e+00,3.891397e-01,-3.241830e-01
6.116250e+00,1.523237e+00,3.920957e-01,-3.256965e-01
6.117500e+00,1.522112e+00,3.949463e-01,-3.271237e-01
6.118750e+00,1.520988e+00,3.976910e-01,-3.284646e-01
6.120000e+00,1.519864e+00,4.003295e-01,-3.297190e-01
6.121250e+00,1.518740e+00,4.028613e-01,-3.308870e-01
6.122500e+00,1.517615e+00,4.052862e-01,-3.319685e-01
6.123750e+00,1.516490e+00,4.076039e-01,-3.329636e-01
6.125000e+00,1.515364e+00,4.098141e-01,-3.338722e-01
6.126250e+00,1.514236e+00,4.119166e-01,-3.346945e-01
6.127500e+00,1.513107e+00,4.139113e-01,-3.354304e-01
6.128750e+00,1.511975e+00,4.157979e-01,-3.360802e-01
6.130000e+00,1.510841e+00,4.175764e-01,-3.366439e-01
6.131250e+00,1.509705e+00,4.192466e-01,-3.371217e-01
6.132500e+00,1.508565e+00,4.208085e-01,-3.375137e-01
6.133750e+00,1.507422e+00,4.222620e-01,-3.378202e-01
6.135000e+00,1.506275e+00,4.236071e-01,-3.380414e-01
6.136250e+00,1.505124e+00,4.248439e-01,-3.381775e-01
6.137500e+00,1.503969e+00,4.259724e-01,-3.382289e-01
6.138750e+00,1.502809e+00,4.269927e-01,-3.381957e-01
6.140000e+00,1.501644e+00,4.279048e-01,-3.380783e-01
6.141250e+00,1.500474e+00,4.287091e-01,-3.378771e-01
6.142500e+00,1.499299e+00,4.294055e-01,-3.375923e-01
6.143750e+00,1.498117e+00,4.299943e-01,-3.372244e-01
6.145000e+00,1.496930e+00,4.304758e-01,-3.367738e-01
6.146250e+00,1.495736e+00,4.308502e-01,-3.362408e-01
6.147500e+00,1.494536e+00,4.311178e-01,-3.356260e-01
6.148750e+00,1.493329e+00,4.312788e-01,-3.349298e-01
6.150000e+00,1.492115e+00,4.313337e-01,-3.341526e-01
6.151250e+00,1.490894e+00,4.312827e-01,-3.332950e-01
6.152500e+00,1.489665e+00,4.311263e-01,-3.323574e-01
6.153750e+00,1.488428e+00,4.308649e-01,-3.313405e-01
6.155000e+00,1.487184e+00,4.304989e-01,-3.302447e-01
6.156250e+00,1.485931e+00,4.300288e-01,-3.290706e-01
6.157500e+00,1.484670e+00,4.294551e-01,-3.278188e-01
6.158750e+00,1.483401e+00,4.287782e-01,-3.264900e-01
6.160000e+00,1.482123e+00,4.279988e-01,-3.250847e-01
6.161250e+00,1.480836e+00,4.271174e-01,-3.236036e-01
6.162500e+00,1.479540e+00,4.261346e-01,-3.220473e-01
6.163750e+00,1.478235e+00,4.250509e-01,-3.204165e-01
6.165000e+00,1.476920e+00,4.238671e-01,-3.187119e-01
6.166250e+00,1.475596e+00,4.225837e-01,-3.169342e-01
6.167500e+00,1.474263e+00,4.212014e-01,-3.150841e-01
6.168750e+00,1.472920e+00,4.197210e-01,-3.131624e-01
6.170000e+00,1.471567e+00,4.181431e-01,-3.111697e-01
6.171250e+00,1.470205e+00,4.164686e-01,-3.091068e-01
6.172500e+00,1.468833e+00,4.146980e-01,-3.069746e-01
6.173750e+00,1.467450e+00,4.128323e-01,-3.047737e-01
6.175000e+00,1.466058e+00,4.108721e-01,-3.025050e-01
6.176250e+00,1.464656e+00,4.088184e-01,-3.001693e-01
6.177500e+00,1.463243e+00,4.066719e-01,-2.977675e-01
6.178750e+00,1.461821e+00,4.044336e-01,-2.953002e-01
6.180000e+00,1.460388e+00,4.021042e-01,-2.927685e-01
6.181250e+00,1.458945e+00,3.996847e-01,-2.901730e-01
6.182500e+00,1.457492e+00,3.971759e-01,-2.875148e-01
6.183750e+00,1.456029e+00,3.945788e-01,-2.847947e-01
6.185000e+00,1.454556e+00,3.918943e-01,-2.820135e-01
6.186250e+00,1.453073e+00,3.891233e-01,-2.791722e-01
6.187500e+00,1.451580e+00,3.862669e-01,-2.762716e-01
6.188750e+00,1.450076e+00,3.833260e-01,-2.733127e-01
6.190000e+00,1.448563e+00,3.803016e-01,-2.702963e-01
6.191250e+00,1.447040e+00,3.771947e-01,-2.672235e-01
6.192500e+00,1.445507e+00,3.740063e-01,-2.640951e-01
6.193750e+00,1.443965e+00,3.707375e-01,-2.609121e-01
6.195000e+00,1.442413e+00,3.673893e-01,-2.576755e-01
6.196250e+00,1.440851e+00,3.639628e-01,-2.543861e-01
6.197500e+00,1.439280e+00,3.604590e-01,-2.510450e-01
6.198750e+00,1.437700e+00,3.568791e-01,-2.476532e-01
6.200000e+00,1.436111e+00,3.532241e-01,-2.442115e-01
6.201250e+00,1.434513e+00,3.494951e-01,-2.407211e-01
6.202500e+00,1.432906e+00,3.456933e-01,-2.371828e-01
6.203750e+00,1.431290e+00,3.418198e-01,-2.335977e-01
6.205000e+00,1.429666e+00,3.378758e-01,-2.299667e-01
6.206250e+00,1.428033e+00,3.338623e-01,-2.262910e-01
6.207500e+00,1.426392e+00,3.297805e-01,-2.225714e-01
6.208750e+00,1.424743e+00,3.256317e-01,-2.188090e-01
6.210000e+00,1.423087e+00,3.214170e-01,-2.150049e-01
6.211250e+00,1.421423e+00,3.171375e-01,-2.111599e-01
6.212500e+00,1.419751e+00,3.127945e-01,-2.072752e-01
6.213750e+00,1.418072e+00,3.083892e-01,-2.033519e-01
6.215000e+00,1.416387e+00,3.039228e-01,-1.993908e-01
6.216250e+00,1.414694e+00,2.993965e-01,-1.953930e-01
6.217500e+00,1.412995e+00,2.948115e-01,-1.913597e-01
6.218750e+00,1.411290e+00,2.901691e-01,-1.872917e-01
6.220000e+00,1.409578e+00,2.854704e-01,-1.831903e-01
6.221250e+00,1.407861e+00,2.807169e-01,-1.790563e-01
6.222500e+00,1.406138e+00,2.759096e-01,-1.748908e-01
6.223750e+00,1.404410e+00,2.710499e-01,-1.706950e-01
6.225000e+00,1.402677e+00,2.661390e-01,-1.664698e-01
6.226250e+00,1.400938e+00,2.611782e-01,-1.622163e-01
6.227500e+00,1.399196e+00,2.561687e-01,-1.579355e-01
6.228750e+00,1.397449e+00,2.511119e-01,-1.536285e-01
6.230000e+00,1.395698e+00,2.460089e-01,-1.492963e-01
6.231250e+00,1.393943e+00,2.408612e-01,-1.449400e-01
6.232500e+00,1.392185e+00,2.356700e-01,-1.405607e-01
6.233750e+00,1.390423e+00,2.304365e-01,-1.361593e-01
6.235000e+00,1.388658e+00,2.251621e-01,-1.317369e-01
6.236250e+00,1.386891e+00,2.198481e-01,-1.272947e-01
6.237500e+00,1.385121e+00,2.144957e-01,-1.228336e-01
6.238750e+00,1.383350e+00,2.091064e-01,-1.183546e-01
6.240000e+00,1.381576e+00,2.036813e-01,-1.138589e-01
6.241250e+00,1.379800e+00,1.982217e-01,-1.093475e-01
6.242500e+00,1.378024e+00,1.927291e-01,-1.048214e-01
6.243750e+00,1.376246e+00,1.872047e-01,-1.002816e-01
6.245000e+00,1.374468e+00,1.816498e-01,-9.572928e-02
6.246250e+00,1.372689e+00,1.760658e-01,-9.116539e-02
6.247500e+00,1.370910e+00,1.704538e-01,-8.659098e-02
6.248750e+00,1.369131e+00,1.648154e-01,-8.200708e-02
6.250000e+00,1.367352e+00,1.591517e-01,-7.741475e-02
6.251250e+00,1.365574e+00,1.534641e-01,-7.281500e-02
6.252500e+00,1.363796e+00,1.477539e-01,-6.820886e-02
6.253750e+00,1.362020e+00,1.420224e-01,-6.359736e-02
6.255000e+00,1.360246e+00,1.362709e-01,-5.898152e-02
6.256250e+00,1.358473e+00,1.305008e-01,-5.436236e-02
6.257500e+00,1.356701e+00,1.247133e-01,-4.974090e-02
6.258750e+00,1.354933e+00,1.189097e-01,-4.511814e-02
6.260000e+00,1.353166e+00,1.130915e-01,-4.049511e-02
6.261250e+00,1.351402e+00,1.072598e-01,-3.587279e-02
6.262500e+00,1.349641e+00,1.014159e-01,-3.125219e-02
6.263750e+00,1.347884e+00,9.556129e-02,-2.663432e-02
6.265000e+00,1.346129e+00,8.969710e-02,-2.202015e-02
6.266250e+00,1.344379e+00,8.382467e-02,-1.741068e-02
6.267500e+00,1.342632e+00,7.794530e-02,-1.280689e-02
6.268750e+00,1.340889e+00,7.206028e-02,-8.209759e-03
6.270000e+00,1.339151e+00,6.617088e-02,-3.620255e-03
6.271250e+00,1.337417e+00,6.027839e-02,9.606520e-04
6.272500e+00,1.335688e+00,5.438409e-02,5.532001e-03
6.273750e+00,1.333964e+00,4.848925e-02,1.009284e-02
6.275000e+00,1.332245e+00,4.259513e-02,1.464220e-02
6.276250e+00,1.330532e+00,3.670300e-02,1.917917e-02
6.277500e+00,1.328824e+00,3.081412e-02,2.370278e-02
6.278750e+00,1.327121e+00,2.492974e-02,2.821211e-02
6.280000e+00,1.325425e+00,1.905110e-02,3.270624e-02
6.281250e+00,1.323735e+00,1.317945e-02,3.718425e-02
6.282500e+00,1.322050e+00,7.316014e-03,4.164522e-02
6.283750e+00,1.320373e+00,1.462033e-03,4.608825e-02
6.285000e+00,1.318702e+00,-4.381277e-03,5.051245e-02
6.286250e+00,1.317037e+00,-1.021270e-02,5.491691e-02
6.287500e+00,1.315380e+00,-1.603103e-02,5.930076e-02
6.288750e+00,1.313729e+00,-2.183506e-02,6.366313e-02
6.290000e+00,1.312086e+00,-2.762361e-02,6.800314e-02
6.291250e+00,1.310449e+00,-3.339548e-02,7.231994e-02
6.292500e+00,1.308820e+00,-3.914950e-02,7.661268e-02
6.293750e+00,1.307199e+00,-4.488450e-02,8.088051e-02
6.295000e+00,1.305585e+00,-5.059931e-02,8.512259e-02
6.296250e+00,1.303979e+00,-5.629279e-02,8.933811e-02
6.297500e+00,1.302380e+00,-6.196380e-02,9.352625e-02
6.298750e+00,1.300789e+00,-6.761119e-02,9.768619e-02
6.300000e+00,1.299207e+00,-7.323385e-02,1.018171e-01
6.301250e+00,1.297632e+00,-7.883065e-02,1.059183e-01
6.302500e+00,1.296065e+00,-8.440050e-02,1.099889e-01
6.303750e+00,1.294506e+00,-8.994230e-02,1.140282e-01
6.305000e+00,1.292955e+00,-9.545496e-02,1.180354e-01
6.306250e+00,1.291413e+00,-1.009374e-01,1.220097e-01
6.307500e+00,1.289878e+00,-1.063886e-01,1.259505e-01
6.308750e+00,1.288352e+00,-1.118074e-01,1.298570e-01
6.310000e+00,1.286834e+00,-1.171929e-01,1.337284e-01
6.311250e+00,1.285324e+00,-1.225440e-01,1.375641e-01
6.312500e+00,1.283823e+00,-1.278597e-01,1.413633e-01
6.313750e+00,1.282329e+00,-1.331389e-01,1.451254e-01
6.315000e+00,1.280844e+00,-1.383807e-01,1.488497e-01
6.316250e+00,1.279367e+00,-1.435842e-01,1.525355e-01
6.317500e+00,1.277898e+00,-1.487482e-01,1.561823e-01
6.318750e+00,1.276438e+00,-1.538719e-01,1.597892e-01
6.320000e+00,1.274985e+00,-1.589544e-01,1.633557e-01
6.321250e+00,1.273541e+00,-1.639946e-01,1.668813e-01
6.322500e+00,1.272105e+00,-1.689917e-01,1.703652e-01
6.323750e+00,1.270676e+00,-1.739448e-01,1.738068e-01
6.325000e+00,1.269256e+00,-1.788530e-01,1.772057e-01
6.326250e+00,1.267843e+00,-1.837154e-01,1.805611e-01
6.327500e+00,1.266438e+00,-1.885311e-01,1.838727e-01
6.328750e+00,1.265041e+00,-1.932993e-01,1.871397e-01
6.330000e+00,1.263651e+00,-1.980191e-01,1.903617e-01
6.331250e+00,1.262269e+00,-2.026898e-01,1.935382e-01
6.332500e+00,1.260894e+00,-2.073105e-01,1.966686e-01
6.333750e+00,1.259527e+00,-2.118804e-01,1.997524e-01
6.335000e+00,1.258166e+00,-2.163988e-01,2.027892e-01
6.336250e+00,1.256813e+00,-2.208649e-01,2.057784e-01
6.337500e+00,1.255467e+00,-2.252779e-01,2.087197e-01
6.338750e+00,1.254128e+00,-2.296371e-01,2.116126e-01
6.340000e+00,1.252795e+00,-2.339418e-01,2.144566e-01
6.341250e+00,1.251469e+00,-2.381912e-01,2.172513e-01
6.342500e+00,1.250150e+00,-2.423848e-01,2.199963e-01
6.343750e+00,1.248836e+00,-2.465218e-01,2.226912e-01
6.345000e+00,1.247529e+00,-2.506016e-01,2.253357e-01
6.346250e+00,1.246228e+00,-2.546235e-01,2.279293e-01
6.347500e+00,1.244933e+00,-2.585869e-01,2.304717e-01
6.348750e+00,1.243644e+00,-2.624912e-01,2.329626e-01
6.350000e+00,1.242360e+00,-2.663359e-01,2.354017e-01
6.351250e+00,1.241081e+00,-2.701202e-01,2.377885e-01
6.352500e+00,1.239808e+00,-2.738438e-01,2.401229e-01
6.353750e+00,1.238540e+00,-2.775059e-01,2.424045e-01
6.355000e+00,1.237276e+00,-2.811062e-01,2.446330e-01
6.356250e+00,1.236018e+00,-2.846441e-01,2.468083e-01
6.357500e+00,1.234764e+00,-2.881190e-01,2.489300e-01
6.358750e+00,1.233514e+00,-2.915306e-01,2.509979e-01
6.360000e+00,1.232268e+00,-2.948784e-01,2.530118e-01
6.361250e+00,1.231026e+00,-2.981618e-01,2.549714e-01
6.362500e+00,1.229789e+00,-3.013806e-01,2.568767e-01
6.363750e+00,1.228554e+00,-3.045342e-01,2.587274e-01
6.365000e+00,1.227323e+00,-3.076223e-01,2.605233e-01
6.366250e+00,1.226096e+00,-3.106445e-01,2.622642e-01
6.367500e+00,1.224871e+00,-3.136005e-01,2.639501e-01
6.368750e+00,1.223649e+00,-3.164898e-01,2.655809e-01
6.370000e+00,1.222430e+00,-3.193122e-01,2.671563e-01
6.371250e+00,1.221213e+00,-3.220674e-01,2.686763e-01
6.372500e+00,1.219998e+00,-3.247550e-01,2.701408e-01
6.373750e+00,1.218786e+00,-3.273748e-01,2.715498e-01
6.375000e+00,1.217575e+00,-3.299265e-01,2.729031e-01
6.376250e+00,1.216366e+00,-3.324099e-01,2.742007e-01
6.377500e+00,1.215158e+00,-3.348247e-01,2.754426e-01
6.378750e+00,1.213951e+00,-3.371708e-01,2.766288e-01
6.380000e+00,1.212746e+00,-3.394479e-01,2.777592e-01
6.381250e+00,1.211541e+00,-3.416558e-01,2.788338e-01
6.382500e+00,1.210337e+00,-3.437944e-01,2.798527e-01
6.383750e+00,1.209133e+00,-3.458636e-01,2.808158e-01
6.385000e+00,1.207930e+00,-3.478631e-01,2.817233e-01
6.386250e+00,1.206726e+00,-3.497929e-01,2.825752e-01
6.387500e+00,1.205523e+00,-3.516530e-01,2.833715e-01
6.388750e+00,1.204319e+00,-3.534431e-01,2.841122e-01
6.390000e+00,1.203114e+00,-3.551632e-01,2.847976e-01
6.391250e+00,1.201909e+00,-3.568133e-01,2.854277e-01
6.392500e+00,1.200703e+00,-3.583934e-01,2.860025e-01
6.393750e+00,1.199495e+00,-3.599033e-01,2.865223e-01
6.395000e+00,1.198286e+00,-3.613432e-01,2.869871e-01
6.396250e+00,1.197076e+00,-3.627129e-01,2.873971e-01
6.397500e+00,1.195864e+00,-3.640126e-01,2.877524e-01
6.398750e+00,1.194650e+00,-3.652423e-01,2.880533e-01
6.400000e+00,1.193434e+00,-3.664019e-01,2.882998e-01
6.401250e+00,1.192216e+00,-3.674917e-01,2.884922e-01
6.402500e+00,1.190995e+00,-3.685116e-01,2.886307e-01
6.403750e+00,1.189772e+00,-3.694618e-01,2.887155e-01
6.405000e+00,1.188546e+00,-3.703424e-01,2.887467e-01
6.406250e+00,1.187318e+00,-3.711534e-01,2.887247e-01
6.407500e+00,1.186086e+00,-3.718951e-01,2.886497e-01
6.408750e+00,1.184851e+00,-3.725675e-01,2.885218e-01
6.410000e+00,1.183612e+00,-3.731709e-01,2.883415e-01
6.411250e+00,1.182370e+00,-3.737054e-01,2.881088e-01
6.412500e+00,1.181124e+00,-3.741712e-01,2.878242e-01
6.413750e+00,1.179875e+00,-3.745686e-01,2.874879e-01
6.415000e+00,1.178621e+00,-3.748976e-01,2.871002e-01
6.416250e+00,1.177363e+00,-3.751587e-01,2.866615e-01
6.417500e+00,1.176101e+00,-3.753519e-01,2.861719e-01
6.418750e+00,1.174835e+00,-3.754776e-01,2.856318e-01
6.420000e+00,1.173564e+00,-3.755360e-01,2.850417e-01
6.421250e+00,1.172289e+00,-3.755274e-01,2.844017e-01
6.422500e+00,1.171009e+00,-3.754521e-01,2.837123e-01
6.423750e+00,1.169724e+00,-3.753104e-01,2.829738e-01
6.425000e+00,1.168434e+00,-3.751026e-01,2.821866e-01
6.426250e+00,1.167139e+00,-3.748290e-01,2.813510e-01
6.427500e+00,1.165838e+00,-3.744900e-01,2.804675e-01
6.428750e+00,1.164533e+00,-3.740859e-01,2.795363e-01
6.430000e+00,1.163222e+00,-3.736171e-01,2.785580e-01
6.431250e+00,1.161906e+00,-3.730840e-01,2.775328e-01
6.432500e+00,1.160584e+00,-3.724869e-01,2.764613e-01
6.433750e+00,1.159257e+00,-3.718261e-01,2.753438e-01
6.435000e+00,1.157923e+00,-3.711022e-01,2.741807e-01
6.436250e+00,1.156585e+00,-3.703156e-01,2.729725e-01
6.437500e+00,1.155240e+00,-3.694665e-01,2.717195e-01
6.438750e+00,1.153889e+00,-3.685556e-01,2.704223e-01
6.440000e+00,1.152533e+00,-3.675831e-01,2.690813e-01
6.441250e+00,1.151170e+00,-3.665496e-01,2.676969e-01
6.442500e+00,1.149802e+00,-3.654555e-01,2.662695e-01
6.443750e+00,1.148427e+00,-3.643013e-01,2.647997e-01
6.445000e+00,1.147047e+00,-3.630874e-01,2.632879e-01
6.446250e+00,1.145660e+00,-3.618143e-01,2.617346e-01
6.447500e+00,1.144267e+00,-3.604826e-01,2.601403e-01
6.448750e+00,1.142868e+00,-3.590927e-01,2.585053e-01
6.450000e+00,1.141462e+00,-3.576451e-01,2.568303e-01
6.451250e+00,1.140051e+00,-3.561403e-01,2.551156e-01
6.452500e+00,1.138633e+00,-3.545789e-01,2.533619e-01
6.453750e+00,1.137209e+00,-3.529614e-01,2.515696e-01
6.455000e+00,1.135779e+00,-3.512883e-01,2.497391e-01
6.456250e+00,1.134342e+00,-3.495602e-01,2.478710e-01
6.457500e+00,1.132899e+00,-3.477775e-01,2.459659e-01
6.458750e+00,1.131451e+00,-3.459410e-01,2.440241e-01
6.460000e+00,1.129996e+00,-3.440510e-01,2.420463e-01
6.461250e+00,1.128534e+00,-3.421082e-01,2.400330e-01
6.462500e+00,1.127067e+00,-3.401132e-01,2.379846e-01
6.463750e+00,1.125593e+00,-3.380666e-01,2.359017e-01
6.465000e+00,1.124114e+00,-3.359689e-01,2.337849e-01
6.466250e+00,1.122628e+00,-3.338206e-01,2.316346e-01
6.467500e+00,1.121137e+00,-3.316226e-01,2.294513e-01
6.468750e+00,1.119639e+00,-3.293752e-01,2.272357e-01
6.470000e+00,1.118136e+00,-3.270791e-01,2.249883e-01
6.471250e+00,1.116627e+00,-3.247350e-01,2.227096e-01
6.472500e+00,1.115112e+00,-3.223434e-01,2.204001e-01
6.473750e+00,1.113591e+00,-3.199050e-01,2.180604e-01
6.475000e+00,1.112065e+00,-3.174204e-01,2.156910e-01
6.476250e+00,1.110533e+00,-3.148902e-01,2.132925e-01
6.477500e+00,1.108996e+00,-3.123151e-01,2.108655e-01
6.478750e+00,1.107453e+00,-3.096957e-01,2.084104e-01
6.480000e+00,1.105905e+00,-3.070326e-01,2.059279e-01
6.481250e+00,1.104352e+00,-3.043264e-01,2.034184e-01
6.482500e+00,1.102794e+00,-3.015779e-01,2.008826e-01
6.483750e+00,1.101230e+00,-2.987877e-01,1.983209e-01
6.485000e+00,1.099662e+00,-2.959564e-01,1.957341e-01
6.486250e+00,1.098089e+00,-2.930847e-01,1.931225e-01
6.487500e+00,1.096511e+00,-2.901732e-01,1.904868e-01
6.488750e+00,1.094928e+00,-2.872227e-01,1.878275e-01
6.490000e+00,1.093341e+00,-2.842337e-01,1.851452e-01
6.491250e+00,1.091749e+00,-2.812070e-01,1.824404e-01
6.492500e+00,1.090153e+00,-2.781432e-01,1.797137e-01
6.493750e+00,1.088553e+00,-2.750430e-01,1.769657e-01
6.495000e+00,1.086949e+00,-2.719071e-01,1.741970e-01
6.496250e+00,1.085341e+00,-2.687361e-01,1.714080e-01
6.497500e+00,1.083729e+00,-2.655307e-01,1.685993e-01
6.498750e+00,1.082113e+00,-2.622917e-01,1.657715e-01
6.500000e+00,1.080494e+00,-2.590196e-01,1.629252e-01
6.501250e+00,1.078871e+00,-2.557152e-01,1.600610e-01
6.502500e+00,1.077245e+00,-2.523792e-01,1.571793e-01
6.503750e+00,1.075615e+00,-2.490122e-01,1.542807e-01
6.505000e+00,1.073983e+00,-2.456149e-01,1.513658e-01
6.506250e+00,1.072347e+00,-2.421881e-01,1.484352e-01
6.507500e+00,1.070709e+00,-2.387324e-01,1.454894e-01
6.508750e+00,1.069068e+00,-2.352485e-01,1.425290e-01
6.510000e+00,1.067425e+00,-2.317370e-01,1.395545e-01
6.511250e+00,1.065779e+00,-2.281988e-01,1.365665e-01
6.512500e+00,1.064131e+00,-2.246345e-01,1.335655e-01
6.513750e+00,1.062481e+00,-2.210447e-01,1.305521e-01
6.515000e+00,1.060829e+00,-2.174302e-01,1.275268e-01
6.516250e+00,1.059175e+00,-2.137917e-01,1.244903e-01
6.517500e+00,1.057519e+00,-2.101299e-01,1.214429e-01
6.518750e+00,1.055862e+00,-2.064454e-01,1.183853e-01
6.520000e+00,1.054203e+00,-2.027389e-01,1.153181e-01
6.521250e+00,1.052544e+00,-1.990112e-01,1.122418e-01
6.522500e+00,1.050883e+00,-1.952629e-01,1.091568e-01
6.523750e+00,1.049221e+00,-1.914948e-01,1.060638e-01
6.525000e+00,1.047558e+00,-1.877075e-01,1.029634e-01
6.526250e+00,1.045895e+00,-1.839017e-01,9.985592e-02
6.527500e+00,1.044231e+00,-1.800781e-01,9.674205e-02
6.528750e+00,1.042567e+00,-1.762374e-01,9.362229e-02
6.530000e+00,1.040902e+00,-1.723803e-01,9.049718e-02
6.531250e+00,1.039238e+00,-1.685075e-01,8.736724e-02
6.532500e+00,1.037573e+00,-1.646197e-01,8.423300e-02
6.533750e+00,1.035909e+00,-1.607175e-01,8.109499e-02
6.535000e+00,1.034245e+00,-1.568016e-01,7.795373e-02
6.536250e+00,1.032581e+00,-1.528728e-01,7.480975e-02
6.537500e+00,1.030919e+00,-1.489317e-01,7.166357e-02
6.538750e+00,1.029256e+00,-1.449790e-01,6.851570e-02
6.540000e+00,1.027595e+00,-1.410153e-01,6.536666e-02
6.541250e+00,1.025935e+00,-1.370414e-01,6.221696e-02
6.542500e+00,1.024276e+00,-1.330580e-01,5.906711e-02
6.543750e+00,1.022618e+00,-1.290656e-01,5.591762e-02
6.545000e+00,1.020962e+00,-1.250650e-01,5.276900e-02
6.546250e+00,1.019307e+00,-1.210569e-01,4.962175e-02
6.547500e+00,1.017654e+00,-1.170418e-01,4.647637e-02
6.548750e+00,1.016003e+00,-1.130206e-01,4.333335e-02
6.550000e+00,1.014353e+00,-1.089938e-01,4.019319e-02
6.551250e+00,1.012706e+00,-1.049621e-01,3.705637e-02
6.552500e+00,1.011061e+00,-1.009262e-01,3.392340e-02
6.553750e+00,1.009418e+00,-9.688664e-02,3.079475e-02
6.555000e+00,1.007778e+00,-9.284420e-02,2.767091e-02
6.556250e+00,1.006140e+00,-8.879949e-02,2.455234e-02
6.557500e+00,1.004505e+00,-8.475316e-02,2.143954e-02
6.558750e+00,1.002872e+00,-8.070584e-02,1.833297e-02
6.560000e+00,1.001243e+00,-7.665819e-02,1.523311e-02
6.561250e+00,9.996160e-01,-7.261085e-02,1.214040e-02
6.562500e+00,9.979925e-01,-6.856444e-02,9.055330e-03
6.563750e+00,9.963721e-01,-6.451960e-02,5.978344e-03
6.565000e+00,9.947551e-01,-6.047697e-02,2.909901e-03
6.566250e+00,9.931414e-01,-5.643716e-02,-1.495477e-04
6.567500e+00,9.915311e-01,-5.240081e-02,-3.199554e-03
6.568750e+00,9.899244e-01,-4.836852e-02,-6.239675e-03
6.570000e+00,9.883214e-01,-4.434092e-02,-9.269468e-03
6.571250e+00,9.867221e-01,-4.031861e-02,-1.228850e-02
6.572500e+00,9.851267e-01,-3.630221e-02,-1.529633e-02
6.573750e+00,9.835351e-01,-3.229232e-02,-1.829254e-02
6.575000e+00,9.819475e-01,-2.828953e-02,-2.127670e-02
6.576250e+00,9.803640e-01,-2.429445e-02,-2.424839e-02
6.577500e+00,9.787846e-01,-2.030766e-02,-2.720720e-02
6.578750e+00,9.772093e-01,-1.632975e-02,-3.015270e-02
6.580000e+00,9.756384e-01,-1.236131e-02,-3.308450e-02
6.581250e+00,9.740718e-01,-8.402915e-03,-3.600218e-02
6.582500e+00,9.725095e-01,-4.455134e-03,-3.890535e-02
6.583750e+00,9.709517e-01,-5.185396e-04,-4.179362e-02
6.585000e+00,9.693985e-01,3.406303e-03,-4.466659e-02
6.586250e+00,9.678497e-01,7.318834e-03,-4.752387e-02
6.587500e+00,9.663056e-01,1.121850e-02,-5.036508e-02
6.588750e+00,9.647661e-01,1.510475e-02,-5.318986e-02
6.590000e+00,9.632313e-01,1.897703e-02,-5.599781e-02
6.591250e+00,9.617013e-01,2.283481e-02,-5.878858e-02
6.592500e+00,9.601760e-01,2.667755e-02,-6.156180e-02
6.593750e+00,9.586555e-01,3.050473e-02,-6.431711e-02
6.595000e+00,9.571399e-01,3.431581e-02,-6.705416e-02
6.596250e+00,9.556291e-01,3.811027e-02,-6.977260e-02
6.597500e+00,9.541232e-01,4.188761e-02,-7.247209e-02
6.598750e+00,9.526222e-01,4.564732e-02,-7.515227e-02
6.600000e+00,9.511262e-01,4.938888e-02,-7.781283e-02
6.601250e+00,9.496351e-01,5.311180e-02,-8.045343e-02
6.602500e+00,9.481490e-01,5.681560e-02,-8.307374e-02
6.603750e+00,9.466679e-01,6.049978e-02,-8.567345e-02
6.605000e+00,9.451917e-01,6.416386e-02,-8.825224e-02
6.606250e+00,9.437206e-01,6.780738e-02,-9.080980e-02
6.607500e+00,9.422544e-01,7.142985e-02,-9.334583e-02
6.608750e+00,9.407932e-01,7.503082e-02,-9.586003e-02
6.610000e+00,9.393371e-01,7.860982e-02,-9.835211e-02
6.611250e+00,9.378859e-01,8.216642e-02,-1.008218e-01
6.612500e+00,9.364397e-01,8.570016e-02,-1.032687e-01
6.613750e+00,9.349984e-01,8.921061e-02,-1.056927e-01
6.615000e+00,9.335621e-01,9.269732e-02,-1.080935e-01
6.616250e+00,9.321308e-01,9.615989e-02,-1.104707e-01
6.617500e+00,9.307043e-01,9.959788e-02,-1.128242e-01
6.618750e+00,9.292828e-01,1.030109e-01,-1.151536e-01
6.620000e+00,9.278661e-01,1.063985e-01,-1.174587e-01
6.621250e+00,9.264543e-01,1.097603e-01,-1.197393e-01
6.622500e+00,9.250473e-01,1.130959e-01,-1.219952e-01
6.623750e+00,9.236451e-01,1.164050e-01,-1.242260e-01
6.625000e+00,9.222476e-01,1.196871e-01,-1.264316e-01
6.626250e+00,9.208549e-01,1.229418e-01,-1.286118e-01
6.627500e+00,9.194668e-01,1.261689e-01,-1.307663e-01
6.628750e+00,9.180834e-01,1.293679e-01,-1.328949e-01
6.630000e+00,9.167046e-01,1.325385e-01,-1.349974e-01
6.631250e+00,9.153303e-01,1.356803e-01,-1.370736e-01
6.632500e+00,9.139605e-01,1.387930e-01,-1.391234e-01
6.633750e+00,9.125952e-01,1.418763e-01,-1.411464e-01
6.635000e+00,9.112343e-01,1.449298e-01,-1.431426e-01
6.636250e+00,9.098778e-01,1.479532e-01,-1.451118e-01
6.637500e+00,9.085255e-01,1.509463e-01,-1.470537e-01
6.638750e+00,9.071775e-01,1.539086e-01,-1.489683e-01
6.640000e+00,9.058337e-01,1.568399e-01,-1.508554e-01
6.641250e+00,9.044940e-01,1.597399e-01,-1.527147e-01
6.642500e+00,9.031584e-01,1.626084e-01,-1.545462e-01
6.643750e+00,9.018267e-01,1.654449e-01,-1.563497e-01
6.645000e+00,9.004990e-01,1.682494e-01,-1.581251e-01
6.646250e+00,8.991752e-01,1.710214e-01,-1.598723e-01
6.647500e+00,8.978552e-01,1.737608e-01,-1.615910e-01
6.648750e+00,8.965389e-01,1.764673e-01,-1.632812e-01
6.650000e+00,8.952262e-01,1.791407e-01,-1.649429e-01
6.651250e+00,8.939172e-01,1.817806e-01,-1.665757e-01
6.652500e+00,8.926116e-01,1.843870e-01,-1.681798e-01
6.653750e+00,8.913096e-01,1.869595e-01,-1.697549e-01
6.655000e+00,8.900108e-01,1.894979e-01,-1.713010e-01
6.656250e+00,8.887154e-01,1.920021e-01,-1.728179e-01
6.657500e+00,8.874232e-01,1.944718e-01,-1.743057e-01
6.658750e+00,8.861341e-01,1.969069e-01,-1.757642e-01
6.660000e+00,8.848480e-01,1.993071e-01,-1.771933e-01
6.661250e+00,8.835649e-01,2.016723e-01,-1.785930e-01
6.662500e+00,8.822848e-01,2.040023e-01,-1.799633e-01
6.663750e+00,8.810074e-01,2.062970e-01,-1.813040e-01
6.665000e+00,8.797327e-01,2.085561e-01,-1.826151e-01
6.666250e+00,8.784607e-01,2.107795e-01,-1.838966e-01
6.667500e+00,8.771913e-01,2.129672e-01,-1.851485e-01
6.668750e+00,8.759243e-01,2.151188e-01,-1.863706e-01
6.670000e+00,8.746597e-01,2.172344e-01,-1.875630e-01
6.671250e+00,8.733974e-01,2.193138e-01,-1.887257e-01
6.672500e+00,8.721373e-01,2.213568e-01,-1.898586e-01
6.673750e+00,8.708794e-01,2.233634e-01,-1.909618e-01
6.675000e+00,8.696235e-01,2.253334e-01,-1.920351e-01
6.676250e+00,8.683696e-01,2.272668e-01,-1.930787e-01
6.677500e+00,8.671175e-01,2.291635e-01,-1.940925e-01
6.678750e+00,8.658672e-01,2.310233e-01,-1.950765e-01
6.680000e+00,8.646186e-01,2.328462e-01,-1.960308e-01
6.681250e+00,8.633716e-01,2.346322e-01,-1.969553e-01
6.682500e+00,8.621262e-01,2.363811e-01,-1.978501e-01
6.683750e+00,8.608821e-01,2.380930e-01,-1.987152e-01
6.685000e+00,8.596394e-01,2.397677e-01,-1.995507e-01
6.686250e+00,8.583980e-01,2.414052e-01,-2.003565e-01
6.687500e+00,8.571578e-01,2.430055e-01,-2.011328e-01
6.688750e+00,8.559186e-01,2.445686e-01,-2.018795e-01
6.690000e+00,8.546804e-01,2.460943e-01,-2.025968e-01
6.691250e+00,8.534432e-01,2.475828e-01,-2.032846e-01
6.692500e+00,8.522068e-01,2.490340e-01,-2.039431e-01
6.693750e+00,8.509711e-01,2.504478e-01,-2.045723e-01
6.695000e+00,8.497361e-01,2.518243e-01,-2.051722e-01
6.696250e+00,8.485016e-01,2.531635e-01,-2.057430e-01
6.697500e+00,8.472677e-01,2.544654e-01,-2.062848e-01
6.698750e+00,8.460342e-01,2.557300e-01,-2.067975e-01
6.700000e+00,8.448009e-01,2.569574e-01,-2.072813e-01
6.701250e+00,8.435680e-01,2.581475e-01,-2.077364e-01
6.702500e+00,8.423352e-01,2.593005e-01,-2.081627e-01
6.703750e+00,8.411025e-01,2.604162e-01,-2.085604e-01
6.705000e+00,8.398698e-01,2.614949e-01,-2.089296e-01
6.706250e+00,8.386370e-01,2.625365e-01,-2.092704e-01
6.707500e+00,8.374041e-01,2.635411e-01,-2.095829e-01
6.708750e+00,8.361710e-01,2.645088e-01,-2.098673e-01
6.710000e+00,8.349376e-01,2.654396e-01,-2.101236e-01
6.711250e+00,8.337038e-01,2.663336e-01,-2.103519e-01
6.712500e+00,8.324695e-01,2.671909e-01,-2.105525e-01
6.713750e+00,8.312347e-01,2.680116e-01,-2.107253e-01
6.715000e+00,8.299994e-01,2.687957e-01,-2.108707e-01
6.716250e+00,8.287633e-01,2.695434e-01,-2.109886e-01
6.717500e+00,8.275266e-01,2.702548e-01,-2.110793e-01
6.718750e+00,8.262890e-01,2.709299e-01,-2.111428e-01
6.720000e+00,8.250506e-01,2.715689e-01,-2.111794e-01
6.721250e+00,8.238113e-01,2.721718e-01,-2.111892e-01
6.722500e+00,8.225709e-01,2.727389e-01,-2.111723e-01
6.723750e+00,8.213296e-01,2.732702e-01,-2.111289e-01
6.725000e+00,8.200870e-01,2.737659e-01,-2.110591e-01
6.726250e+00,8.188433e-01,2.742261e-01,-2.109632e-01
6.727500e+00,8.175984e-01,2.746509e-01,-2.108412e-01
6.728750e+00,8.163522e-01,2.750404e-01,-2.106934e-01
6.730000e+00,8.151046e-01,2.753949e-01,-2.105199e-01
6.731250e+00,8.138556e-01,2.757145e-01,-2.103209e-01
6.732500e+00,8.126052e-01,2.759993e-01,-2.100966e-01
6.733750e+00,8.113532e-01,2.762495e-01,-2.098472e-01
6.735000e+00,8.100997e-01,2.764652e-01,-2.095727e-01
6.736250e+00,8.088445e-01,2.766467e-01,-2.092735e-01
6.737500e+00,8.075877e-01,2.767941e-01,-2.089497e-01
6.738750e+00,8.063292e-01,2.769075e-01,-2.086015e-01
6.740000e+00,8.050689e-01,2.769872e-01,-2.082291e-01
6.741250e+00,8.038069e-01,2.770332e-01,-2.078327e-01
6.742500e+00,8.025430e-01,2.770460e-01,-2.074125e-01
6.743750e+00,8.012772e-01,2.770255e-01,-2.069686e-01
6.745000e+00,8.000095e-01,2.769720e-01,-2.065013e-01
6.746250e+00,7.987398e-01,2.768857e-01,-2.060108e-01
6.747500e+00,7.974681e-01,2.767668e-01,-2.054973e-01
6.748750e+00,7.961945e-01,2.766155e-01,-2.049610e-01
6.750000e+00,7.949187e-01,2.764321e-01,-2.044020e-01
6.751250e+00,7.936409e-01,2.762166e-01,-2.038207e-01
6.752500e+00,7.923609e-01,2.759694e-01,-2.032172e-01
6.753750e+00,7.910788e-01,2.756906e-01,-2.025917e-01
6.755000e+00,7.897945e-01,2.753804e-01,-2.019445e-01
6.756250e+00,7.885080e-01,2.750392e-01,-2.012758e-01
6.757500e+00,7.872193e-01,2.746671e-01,-2.005857e-01
6.758750e+00,7.859283e-01,2.742643e-01,-1.998746e-01
6.760000e+00,7.846351e-01,2.738311e-01,-1.991425e-01
6.761250e+00,7.833395e-01,2.733676e-01,-1.983898e-01
6.762500e+00,7.820417e-01,2.728743e-01,-1.976167e-01
6.763750e+00,7.807415e-01,2.723511e-01,-1.968233e-01
6.765000e+00,7.794390e-01,2.717985e-01,-1.960100e-01
6.766250e+00,7.781342e-01,2.712167e-01,-1.951769e-01
6.767500e+00,7.768270e-01,2.706058e-01,-1.943243e-01
6.768750e+00,7.755174e-01,2.699662e-01,-1.934524e-01
6.770000e+00,7.742054e-01,2.692981e-01,-1.925614e-01
6.771250e+00,7.728910e-01,2.686017e-01,-1.916516e-01
6.772500e+00,7.715743e-01,2.678774e-01,-1.907231e-01
6.773750e+00,7.702551e-01,2.671252e-01,-1.897763e-01
6.775000e+00,7.689336e-01,2.663456e-01,-1.888113e-01
6.776250e+00,7.676096e-01,2.655387e-01,-1.878285e-01
6.777500e+00,7.662832e-01,2.647049e-01,-1.868279e-01
6.778750e+00,7.649545e-01,2.638443e-01,-1.858099e-01
6.780000e+00,7.636233e-01,2.629573e-01,-1.847746e-01
6.781250e+00,7.622897e-01,2.620441e-01,-1.837224e-01
6.782500e+00,7.609538e-01,2.611050e-01,-1.826534e-01
6.783750e+00,7.596154e-01,2.601402e-01,-1.815680e-01
6.785000e+00,7.582747e-01,2.591500e-01,-1.804662e-01
6.786250e+00,7.569316e-01,2.581347e-01,-1.793484e-01
6.787500e+00,7.555862e-01,2.570945e-01,-1.782149e-01
6.788750e+00,7.542384e-01,2.560298e-01,-1.770657e-01
6.790000e+00,7.528883e-01,2.549407e-01,-1.759013e-01
6.791250e+00,7.515359e-01,2.538277e-01,-1.747217e-01
6.792500e+00,7.501812e-01,2.526908e-01,-1.735273e-01
6.793750e+00,7.488242e-01,2.515305e-01,-1.723183e-01
6.795000e+00,7.474649e-01,2.503470e-01,-1.710949e-01
6.796250e+00,7.461034e-01,2.491405e-01,-1.698573e-01
6.797500e+00,7.447397e-01,2.479114e-01,-1.686059e-01
6.798750e+00,7.433737e-01,2.466600e-01,-1.673407e-01
6.800000e+00,7.420056e-01,2.453864e-01,-1.660622e-01
6.801250e+00,7.406353e-01,2.440910e-01,-1.647705e-01
6.802500e+00,7.392629e-01,2.427741e-01,-1.634658e-01
6.803750e+00,7.378884e-01,2.414360e-01,-1.621483e-01
6.805000e+00,7.365119e-01,2.400769e-01,-1.608184e-01
6.806250e+00,7.351332e-01,2.386970e-01,-1.594763e-01
6.807500e+00,7.337526e-01,2.372968e-01,-1.581221e-01
6.808750e+00,7.323700e-01,2.358765e-01,-1.567561e-01
6.810000e+00,7.309854e-01,2.344363e-01,-1.553786e-01
6.811250e+00,7.295988e-01,2.329766e-01,-1.539898e-01
6.812500e+00,7.282104e-01,2.314976e-01,-1.525899e-01
6.813750e+00,7.268202e-01,2.299996e-01,-1.511791e-01
6.815000e+00,7.254281e-01,2.284830e-01,-1.497577e-01
6.816250e+00,7.240342e-01,2.269479e-01,-1.483260e-01
6.817500e+00,7.226385e-01,2.253946e-01,-1.468841e-01
6.818750e+00,7.212412e-01,2.238235e-01,-1.454322e-01
6.820000e+00,7.198421e-01,2.222349e-01,-1.439707e-01
6.821250e+00,7.184415e-01,2.206289e-01,-1.424997e-01
6.822500e+00,7.170392e-01,2.190060e-01,-1.410194e-01
6.823750e+00,7.156354e-01,2.173663e-01,-1.395302e-01
6.825000e+00,7.142300e-01,2.157102e-01,-1.380322e-01
6.826250e+00,7.128232e-01,2.140380e-01,-1.365256e-01
6.827500e+00,7.114149e-01,2.123499e-01,-1.350106e-01
6.828750e+00,7.100052e-01,2.106462e-01,-1.334876e-01
6.830000e+00,7.085942e-01,2.089272e-01,-1.319567e-01
6.831250e+00,7.071819e-01,2.071931e-01,-1.304181e-01
6.832500e+00,7.057683e-01,2.054443e-01,-1.288720e-01
6.833750e+00,7.043535e-01,2.036811e-01,-1.273188e-01
6.835000e+00,7.029375e-01,2.019037e-01,-1.257585e-01
6.836250e+00,7.015204e-01,2.001124e-01,-1.241915e-01
6.837500e+00,7.001022e-01,1.983074e-01,-1.226179e-01
6.838750e+00,6.986830e-01,1.964891e-01,-1.210379e-01
6.840000e+00,6.972628e-01,1.946578e-01,-1.194519e-01
6.841250e+00,6.958416e-01,1.928136e-01,-1.178599e-01
6.842500e+00,6.944195e-01,1.909569e-01,-1.162621e-01
6.843750e+00,6.929966e-01,1.890880e-01,-1.146590e-01
6.845000e+00,6.915729e-01,1.872072e-01,-1.130505e-01
6.846250e+00,6.901485e-01,1.853146e-01,-1.114369e-01
6.847500e+00,6.887233e-01,1.834107e-01,-1.098185e-01
6.848750e+00,6.872975e-01,1.814955e-01,-1.081955e-01
6.850000e+00,6.858710e-01,1.795696e-01,-1.065680e-01
6.851250e+00,6.844440e-01,1.776330e-01,-1.049362e-01
6.852500e+00,6.830165e-01,1.756861e-01,-1.033004e-01
6.853750e+00,6.815886e-01,1.737291e-01,-1.016608e-01
6.855000e+00,6.801602e-01,1.717623e-01,-1.000176e-01
6.856250e+00,6.787315e-01,1.697860e-01,-9.837095e-02
6.857500e+00,6.773024e-01,1.678005e-01,-9.672107e-02
6.858750e+00,6.758731e-01,1.658059e-01,-9.506816e-02
6.860000e+00,6.744436e-01,1.638027e-01,-9.341242e-02
6.861250e+00,6.730139e-01,1.617909e-01,-9.175405e-02
6.862500e+00,6.715841e-01,1.597710e-01,-9.009324e-02
6.863750e+00,6.701543e-01,1.577431e-01,-8.843019e-02
6.865000e+00,6.687244e-01,1.557076e-01,-8.676509e-02
6.866250e+00,6.672945e-01,1.536646e-01,-8.509812e-02
6.867500e+00,6.658647e-01,1.516144e-01,-8.342949e-02
6.868750e+00,6.644351e-01,1.495574e-01,-8.175938e-02
6.870000e+00,6.630056e-01,1.474936e-01,-8.008797e-02
6.871250e+00,6.615764e-01,1.454235e-01,-7.841545e-02
6.872500e+00,6.601474e-01,1.433473e-01,-7.674202e-02
6.873750e+00,6.587188e-01,1.412651e-01,-7.506784e-02
6.875000e+00,6.572905e-01,1.391773e-01,-7.339310e-02
6.876250e+00,6.558626e-01,1.370841e-01,-7.171799e-02
6.877500e+00,6.544352e-01,1.349858e-01,-7.004268e-02
6.878750e+00,6.530084e-01,1.328826e-01,-6.836736e-02
6.880000e+00,6.515820e-01,1.307747e-01,-6.669219e-02
6.881250e+00,6.501563e-01,1.286624e-01,-6.501735e-02
6.882500e+00,6.487313e-01,1.265459e-01,-6.334302e-02
6.883750e+00,6.473069e-01,1.244255e-01,-6.166936e-02
6.885000e+00,6.458833e-01,1.223014e-01,-5.999656e-02
6.886250e+00,6.444604e-01,1.201739e-01,-5.832478e-02
6.887500e+00,6.430384e-01,1.180431e-01,-5.665418e-02
6.888750e+00,6.416172e-01,1.159094e-01,-5.498494e-02
6.890000e+00,6.401970e-01,1.137729e-01,-5.331722e-02
6.891250e+00,6.387778e-01,1.116340e-01,-5.165119e-02
6.892500e+00,6.373595e-01,1.094927e-01,-4.998700e-02
6.893750e+00,6.359423e-01,1.073494e-01,-4.832481e-02
6.895000e+00,6.345261e-01,1.052043e-01,-4.666480e-02
6.896250e+00,6.331111e-01,1.030576e-01,-4.500711e-02
6.897500e+00,6.316973e-01,1.009095e-01,-4.335190e-02
6.898750e+00,6.302847e-01,9.876028e-02,-4.169932e-02
6.900000e+00,6.288733e-01,9.661014e-02,-4.004954e-02
6.901250e+00,6.274632e-01,9.445930e-02,-3.840270e-02
6.902500e+00,6.260545e-01,9.230797e-02,-3.675896e-02
6.903750e+00,6.246471e-01,9.015638e-02,-3.511846e-02
6.905000e+00,6.232411e-01,8.800474e-02,-3.348135e-02
6.906250e+00,6.218365e-01,8.585327e-02,-3.184777e-02
6.907500e+00,6.204334e-01,8.370218e-02,-3.021788e-02
6.908750e+00,6.190319e-01,8.155168e-02,-2.859182e-02
6.910000e+00,6.176318e-01,7.940198e-02,-2.696972e-02
6.911250e+00,6.162334e-01,7.725328e-02,-2.535173e-02
6.912500e+00,6.148365e-01,7.510580e-02,-2.373798e-02
6.913750e+00,6.134413e-01,7.295974e-02,-2.212862e-02
6.915000e+00,6.120478e-01,7.081530e-02,-2.052378e-02
6.916250e+00,6.106560e-01,6.867268e-02,-1.892360e-02
6.917500e+00,6.092660e-01,6.653208e-02,-1.732820e-02
6.918750e+00,6.078777e-01,6.439370e-02,-1.573772e-02
6.920000e+00,6.064912e-01,6.225774e-02,-1.415229e-02
6.921250e+00,6.051065e-01,6.012439e-02,-1.257203e-02
6.922500e+00,6.037237e-01,5.799384e-02,-1.099708e-02
6.923750e+00,6.023428e-01,5.586629e-02,-9.427559e-03
6.925000e+00,6.009638e-01,5.374192e-02,-7.863588e-03
6.926250e+00,5.995868e-01,5.162092e-02,-6.305292e-03
6.927500e+00,5.982117e-01,4.950348e-02,-4.752791e-03
6.928750e+00,5.968386e-01,4.738978e-02,-3.206204e-03
6.930000e+00,5.954675e-01,4.528000e-02,-1.665650e-03
6.931250e+00,5.940985e-01,4.317432e-02,-1.312431e-04
6.932500e+00,5.927315e-01,4.107293e-02,1.396901e-03
6.933750e+00,5.913666e-01,3.897600e-02,2.918669e-03
6.935000e+00,5.900038e-01,3.688371e-02,4.433950e-03
6.936250e+00,5.886432e-01,3.479622e-02,5.942633e-03
6.937500e+00,5.872846e-01,3.271371e-02,7.444611e-03
6.938750e+00,5.859283e-01,3.063635e-02,8.939777e-03
6.940000e+00,5.845741e-01,2.856431e-02,1.042802e-02
6.941250e+00,5.832222e-01,2.649776e-02,1.190925e-02
6.942500e+00,5.818725e-01,2.443685e-02,1.338335e-02
6.943750e+00,5.805250e-01,2.238176e-02,1.485023e-02
6.945000e+00,5.791797e-01,2.033263e-02,1.630978e-02
6.946250e+00,5.778368e-01,1.828964e-02,1.776191e-02
6.947500e+00,5.764961e-01,1.625294e-02,1.920652e-02
6.948750e+00,5.751577e-01,1.422267e-02,2.064352e-02
6.950000e+00,5.738216e-01,1.219901e-02,2.207282e-02
6.951250e+00,5.724878e-01,1.018210e-02,2.349432e-02
6.952500e+00,5.711564e-01,8.172081e-03,2.490792e-02
6.953750e+00,5.698274e-01,6.169111e-03,2.631356e-02
6.955000e+00,5.685006e-01,4.173335e-03,2.771113e-02
6.956250e+00,5.671763e-01,2.184895e-03,2.910055e-02
6.957500e+00,5.658543e-01,2.039344e-04,3.048174e-02
6.958750e+00,5.645347e-01,-1.769406e-03,3.185461e-02
6.960000e+00,5.632175e-01,-3.734988e-03,3.321909e-02
6.961250e+00,5.619027e-01,-5.692674e-03,3.457509e-02
6.962500e+00,5.605903e-01,-7.642330e-03,3.592254e-02
6.963750e+00,5.592804e-01,-9.583822e-03,3.726136e-02
6.965000e+00,5.579728e-01,-1.151702e-02,3.859147e-02
6.966250e+00,5.566677e-01,-1.344179e-02,3.991281e-02
6.967500e+00,5.553649e-01,-1.535801e-02,4.122529e-02
6.968750e+00,5.540647e-01,-1.726555e-02,4.252885e-02
6.970000e+00,5.527668e-01,-1.916429e-02,4.382343e-02
6.971250e+00,5.514714e-01,-2.105411e-02,4.510895e-02
6.972500e+00,5.501784e-01,-2.293489e-02,4.638534e-02
6.973750e+00,5.488878e-01,-2.480650e-02,4.765255e-02
6.975000e+00,5.475997e-01,-2.666883e-02,4.891051e-02
6.976250e+00,5.463140e-01,-2.852177e-02,5.015915e-02
6.977500e+00,5.450308e-01,-3.036521e-02,5.139842e-02
6.978750e+00,5.437500e-01,-3.219902e-02,5.262827e-02
6.980000e+00,5.424716e-01,-3.402312e-02,5.384862e-02
6.981250e+00,5.411956e-01,-3.583738e-02,5.505943e-02
6.982500e+00,5.399221e-01,-3.764170e-02,5.626065e-02
6.983750e+00,5.386510e-01,-3.943598e-02,5.745221e-02
6.985000e+00,5.373823e-01,-4.122011e-02,5.863407e-02
6.986250e+00,5.361160e-01,-4.299401e-02,5.980618e-02
6.987500e+00,5.348522e-01,-4.475756e-02,6.096849e-02
6.988750e+00,5.335907e-01,-4.651068e-02,6.212096e-02
6.990000e+00,5.323316e-01,-4.825327e-02,6.326353e-02
6.991250e+00,5.310749e-01,-4.998523e-02,6.439616e-02
6.992500e+00,5.298206e-01,-5.170648e-02,6.551882e-02
6.993750e+00,5.285687e-01,-5.341692e-02,6.663145e-02
6.995000e+00,5.273191e-01,-5.511648e-02,6.773402e-02
6.996250e+00,5.260719e-01,-5.680506e-02,6.882650e-02
6.997500e+00,5.248270e-01,-5.848259e-02,6.990884e-02
6.998750e+00,5.235845e-01,-6.014897e-02,7.098100e-02
7.000000e+00,5.223443e-01,-6.180413e-02,7.204296e-02
7.001250e+00,5.211064e-01,-6.344800e-02,7.309468e-02
7.002500e+00,5.198708e-01,-6.508050e-02,7.413613e-02
7.003750e+00,5.186376e-01,-6.670154e-02,7.516728e-02
7.005000e+00,5.174065e-01,-6.831107e-02,7.618809e-02
7.006250e+00,5.161778e-01,-6.990900e-02,7.719855e-02
7.007500e+00,5.149513e-01,-7.149528e-02,7.819863e-02
7.008750e+00,5.137271e-01,-7.306983e-02,7.918829e-02
7.010000e+00,5.125051e-01,-7.463259e-02,8.016752e-02
7.011250e+00,5.112853e-01,-7.618349e-02,8.113630e-02
7.012500e+00,5.100677e-01,-7.772247e-02,8.209460e-02
7.013750e+00,5.088523e-01,-7.924947e-02,8.304240e-02
7.015000e+00,5.076391e-01,-8.076444e-02,8.397970e-02
7.016250e+00,5.064281e-01,-8.226731e-02,8.490645e-02
7.017500e+00,5.052191e-01,-8.375803e-02,8.582267e-02
7.018750e+00,5.040124e-01,-8.523655e-02,8.672832e-02
7.020000e+00,5.028077e-01,-8.670282e-02,8.762339e-02
7.021250e+00,5.016051e-01,-8.815679e-02,8.850788e-02
7.022500e+00,5.004046e-01,-8.959840e-02,8.938177e-02
7.023750e+00,4.992062e-01,-9.102761e-02,9.024505e-02
7.025000e+00,4.980098e-01,-9.244438e-02,9.109771e-02
7.026250e+00,4.968154e-01,-9.384866e-02,9.193975e-02
7.027500e+00,4.956231e-01,-9.524042e-02,9.277116e-02
7.028750e+00,4.944327e-01,-9.661960e-02,9.359194e-02
7.030000e+00,4.932443e-01,-9.798618e-02,9.440208e-02
7.031250e+00,4.920579e-01,-9.934012e-02,9.520158e-02
7.032500e+00,4.908734e-01,-1.006814e-01,9.599044e-02
7.033750e+00,4.896909e-01,-1.020099e-01,9.676866e-02
7.035000e+00,4.885102e-01,-1.033257e-01,9.753623e-02
7.036250e+00,4.873315e-01,-1.046287e-01,9.829317e-02
7.037500e+00,4.861545e-01,-1.059190e-01,9.903947e-02
7.038750e+00,4.849795e-01,-1.071964e-01,9.977515e-02
7.040000e+00,4.838062e-01,-1.084609e-01,1.005002e-01
7.041250e+00,4.826348e-01,-1.097126e-01,1.012146e-01
7.042500e+00,4.814652e-01,-1.109513e-01,1.019184e-01
7.043750e+00,4.802973e-01,-1.121772e-01,1.026117e-01
7.045000e+00,4.791311e-01,-1.133900e-01,1.032943e-01
7.046250e+00,4.779667e-01,-1.145900e-01,1.039663e-01
7.047500e+00,4.768040e-01,-1.157769e-01,1.046278e-01
7.048750e+00,4.756430e-01,-1.169509e-01,1.052787e-01
7.050000e+00,4.744837e-01,-1.181118e-01,1.059191e-01
7.051250e+00,4.733260e-01,-1.192598e-01,1.065489e-01
7.052500e+00,4.721699e-01,-1.203947e-01,1.071683e-01
7.053750e+00,4.710154e-01,-1.215166e-01,1.077771e-01
7.055000e+00,4.698625e-01,-1.226254e-01,1.083755e-01
7.056250e+00,4.687112e-01,-1.237212e-01,1.089634e-01
7.057500e+00,4.675614e-01,-1.248039e-01,1.095409e-01
7.058750e+00,4.664131e-01,-1.258735e-01,1.101079e-01
7.060000e+00,4.652663e-01,-1.269301e-01,1.106646e-01
7.061250e+00,4.641210e-01,-1.279737e-01,1.112109e-01
7.062500e+00,4.629772e-01,-1.290042e-01,1.117468e-01
7.063750e+00,4.618348e-01,-1.300216e-01,1.122725e-01
7.065000e+00,4.606938e-01,-1.310259e-01,1.127878e-01
7.066250e+00,4.595543e-01,-1.320172e-01,1.132929e-01
7.067500e+00,4.584161e-01,-1.329955e-01,1.137877e-01
7.068750e+00,4.572792e-01,-1.339607e-01,1.142723e-01
7.070000e+00,4.561437e-01,-1.349129e-01,1.147467e-01
7.071250e+00,4.550095e-01,-1.358520e-01,1.152109e-01
7.072500e+00,4.538766e-01,-1.367782e-01,1.156651e-01
7.073750e+00,4.527449e-01,-1.376913e-01,1.161091e-01
7.075000e+00,4.516145e-01,-1.385915e-01,1.165431e-01
7.076250e+00,4.504854e-01,-1.394787e-01,1.169670e-01
7.077500e+00,4.493574e-01,-1.403530e-01,1.173809e-01
7.078750e+00,4.482307e-01,-1.412143e-01,1.177849e-01
7.080000e+00,4.471051e-01,-1.420626e-01,1.181790e-01
7.081250e+00,4.459806e-01,-1.428981e-01,1.185632e-01
7.082500e+00,4.448573e-01,-1.437207e-01,1.189375e-01
7.083750e+00,4.437351e-01,-1.445305e-01,1.193020e-01
7.085000e+00,4.426140e-01,-1.453274e-01,1.196567e-01
7.086250e+00,4.414940e-01,-1.461115e-01,1.200017e-01
7.087500e+00,4.403750e-01,-1.468828e-01,1.203370e-01
7.088750e+00,4.392570e-01,-1.476414e-01,1.206626e-01
7.090000e+00,4.381401e-01,-1.483872e-01,1.209787e-01
7.091250e+00,4.370241e-01,-1.491203e-01,1.212851e-01
7.092500e+00,4.359091e-01,-1.498408e-01,1.215820e-01
7.093750e+00,4.347950e-01,-1.505486e-01,1.218694e-01
7.095000e+00,4.336819e-01,-1.512438e-01,1.221474e-01
7.096250e+00,4.325697e-01,-1.519264e-01,1.224160e-01
7.097500e+00,4.314584e-01,-1.525965e-01,1.226752e-01
7.098750e+00,4.303480e-01,-1.532540e-01,1.229251e-01
7.100000e+00,4.292384e-01,-1.538991e-01,1.231658e-01
7.101250e+00,4.281297e-01,-1.545317e-01,1.233972e-01
7.102500e+00,4.270218e-01,-1.551519e-01,1.236194e-01
7.103750e+00,4.259147e-01,-1.557598e-01,1.238326e-01
7.105000e+00,4.248084e-01,-1.563553e-01,1.240366e-01
7.106250e+00,4.237028e-01,-1.569385e-01,1.242316e-01
7.107500e+00,4.225980e-01,-1.575095e-01,1.244177e-01
7.108750e+00,4.214939e-01,-1.580683e-01,1.245948e-01
7.110000e+00,4.203906e-01,-1.586149e-01,1.247630e-01
7.111250e+00,4.192879e-01,-1.591494e-01,1.249225e-01
7.112500e+00,4.181860e-01,-1.596718e-01,1.250731e-01
7.113750e+00,4.170847e-01,-1.601822e-01,1.252150e-01
7.115000e+00,4.159840e-01,-1.606806e-01,1.253482e-01
7.116250e+00,4.148840e-01,-1.611670e-01,1.254729e-01
7.117500e+00,4.137846e-01,-1.616416e-01,1.255889e-01
7.118750e+00,4.126858e-01,-1.621043e-01,1.256964e-01
7.120000e+00,4.115875e-01,-1.625553e-01,1.257955e-01
7.121250e+00,4.104899e-01,-1.629944e-01,1.258862e-01
7.122500e+00,4.093928e-01,-1.634219e-01,1.259685e-01
7.123750e+00,4.082962e-01,-1.638378e-01,1.260425e-01
7.125000e+00,4.072002e-01,-1.642420e-01,1.261083e-01
7.126250e+00,4.061047e-01,-1.646347e-01,1.261659e-01
7.127500e+00,4.050097e-01,-1.650159e-01,1.262154e-01
7.128750e+00,4.039151e-01,-1.653857e-01,1.262567e-01
7.130000e+00,4.028210e-01,-1.657441e-01,1.262901e-01
7.131250e+00,4.017274e-01,-1.660912e-01,1.263155e-01
7.132500e+00,4.006342e-01,-1.664270e-01,1.263330e-01
7.133750e+00,3.995415e-01,-1.667516e-01,1.263427e-01
7.135000e+00,3.984491e-01,-1.670650e-01,1.263445e-01
7.136250e+00,3.973572e-01,-1.673673e-01,1.263387e-01
7.137500e+00,3.962656e-01,-1.676586e-01,1.263251e-01
7.138750e+00,3.951745e-01,-1.679389e-01,1.263040e-01
7.140000e+00,3.940837e-01,-1.682083e-01,1.262753e-01
7.141250e+00,3.929932e-01,-1.684668e-01,1.262391e-01
7.142500e+00,3.919031e-01,-1.687145e-01,1.261954e-01
7.143750e+00,3.908133e-01,-1.689515e-01,1.261444e-01
7.145000e+00,3.897238e-01,-1.691778e-01,1.260860e-01
7.146250e+00,3.886347e-01,-1.693934e-01,1.260204e-01
7.147500e+00,3.875458e-01,-1.695985e-01,1.259476e-01
7.148750e+00,3.864572e-01,-1.697931e-01,1.258677e-01
7.150000e+00,3.853689e-01,-1.699772e-01,1.257806e-01
7.151250e+00,3.842809e-01,-1.701510e-01,1.256866e-01
7.152500e+00,3.831931e-01,-1.703145e-01,1.255856e-01
7.153750e+00,3.821055e-01,-1.704677e-01,1.254777e-01
7.155000e+00,3.810182e-01,-1.706107e-01,1.253629e-01
7.156250e+00,3.799312e-01,-1.707437e-01,1.252414e-01
7.157500e+00,3.788443e-01,-1.708665e-01,1.251132e-01
7.158750e+00,3.777576e-01,-1.709794e-01,1.249783e-01
7.160000e+00,3.766712e-01,-1.710824e-01,1.248368e-01
7.161250e+00,3.755849e-01,-1.711755e-01,1.246888e-01
7.162500e+00,3.744989e-01,-1.712588e-01,1.245343e-01
7.163750e+00,3.734130e-01,-1.713324e-01,1.243734e-01
7.165000e+00,3.723272e-01,-1.713963e-01,1.242061e-01
7.166250e+00,3.712417e-01,-1.714507e-01,1.240326e-01
7.167500e+00,3.701563e-01,-1.714955e-01,1.238528e-01
7.168750e+00,3.690710e-01,-1.715309e-01,1.236669e-01
7.170000e+00,3.679859e-01,-1.715569e-01,1.234748e-01
7.171250e+00,3.669009e-01,-1.715736e-01,1.232767e-01
7.172500e+00,3.658160e-01,-1.715810e-01,1.230727e-01
7.173750e+00,3.647313e-01,-1.715793e-01,1.228627e-01
7.175000e+00,3.636467e-01,-1.715684e-01,1.226469e-01
7.176250e+00,3.625621e-01,-1.715485e-01,1.224252e-01
7.177500e+00,3.614777e-01,-1.715196e-01,1.221979e-01
7.178750e+00,3.603934e-01,-1.714819e-01,1.219648e-01
7.180000e+00,3.593092e-01,-1.714353e-01,1.217262e-01
7.181250e+00,3.582251e-01,-1.713799e-01,1.214820e-01
7.182500e+00,3.571411e-01,-1.713158e-01,1.212323e-01
7.183750e+00,3.560571e-01,-1.712432e-01,1.209771e-01
7.185000e+00,3.549733e-01,-1.711619e-01,1.207167e-01
7.186250e+00,3.538895e-01,-1.710722e-01,1.204509e-01
7.187500e+00,3.528057e-01,-1.709741e-01,1.201798e-01
7.188750e+00,3.517221e-01,-1.708677e-01,1.199036e-01
7.190000e+00,3.506385e-01,-1.707529e-01,1.196223e-01
7.191250e+00,3.495550e-01,-1.706300e-01,1.193359e-01
7.192500e+00,3.484715e-01,-1.704990e-01,1.190445e-01
7.193750e+00,3.473881e-01,-1.703599e-01,1.187481e-01
7.195000e+00,3.463047e-01,-1.702128e-01,1.184469e-01
7.196250e+00,3.452214e-01,-1.700578e-01,1.181408e-01
7.197500e+00,3.441381e-01,-1.698949e-01,1.178300e-01
7.198750e+00,3.430549e-01,-1.697243e-01,1.175145e-01
7.200000e+00,3.419718e-01,-1.695460e-01,1.171944e-01
7.201250e+00,3.408886e-01,-1.693600e-01,1.168696e-01
7.202500e+00,3.398056e-01,-1.691665e-01,1.165404e-01
7.203750e+00,3.387225e-01,-1.689655e-01,1.162067e-01
7.205000e+00,3.376395e-01,-1.687571e-01,1.158686e-01
7.206250e+00,3.365566e-01,-1.685414e-01,1.155261e-01
7.207500e+00,3.354737e-01,-1.683183e-01,1.151794e-01
7.208750e+00,3.343908e-01,-1.680881e-01,1.148284e-01
7.210000e+00,3.333080e-01,-1.678507e-01,1.144733e-01
7.211250e+00,3.322252e-01,-1.676063e-01,1.141141e-01
7.212500e+00,3.311425e-01,-1.673549e-01,1.137508e-01
7.213750e+00,3.300598e-01,-1.670966e-01,1.133835e-01
7.215000e+00,3.289771e-01,-1.668314e-01,1.130123e-01
7.216250e+00,3.278945e-01,-1.665595e-01,1.126373e-01
7.217500e+00,3.268119e-01,-1.662808e-01,1.122584e-01
7.218750e+00,3.257294e-01,-1.659955e-01,1.118757e-01
7.220000e+00,3.246469e-01,-1.657037e-01,1.114893e-01
7.221250e+00,3.235645e-01,-1.654053e-01,1.110993e-01
7.222500e+00,3.224821e-01,-1.651006e-01,1.107057e-01
7.223750e+00,3.213998e-01,-1.647894e-01,1.103086e-01
7.225000e+00,3.203175e-01,-1.644720e-01,1.099080e-01
7.226250e+00,3.192353e-01,-1.641484e-01,1.095040e-01
7.227500e+00,3.181531e-01,-1.638187e-01,1.090966e-01
7.228750e+00,3.170710e-01,-1.634828e-01,1.086859e-01
7.230000e+00,3.159890e-01,-1.631410e-01,1.082719e-01
7.231250e+00,3.149070e-01,-1.627932e-01,1.078548e-01
7.232500e+00,3.138251e-01,-1.624396e-01,1.074345e-01
7.233750e+00,3.127433e-01,-1.620801e-01,1.070111e-01
7.235000e+00,3.116615e-01,-1.617150e-01,1.065847e-01
7.236250e+00,3.105799e-01,-1.613442e-01,1.061553e-01
7.237500e+00,3.094983e-01,-1.609678e-01,1.057229e-01
7.238750e+00,3.084167e-01,-1.605858e-01,1.052877e-01
7.240000e+00,3.073353e-01,-1.601984e-01,1.048497e-01
7.241250e+00,3.062540e-01,-1.598057e-01,1.044089e-01
7.242500e+00,3.051728e-01,-1.594076e-01,1.039653e-01
7.243750e+00,3.040916e-01,-1.590043e-01,1.035192e-01
7.245000e+00,3.030106e-01,-1.585957e-01,1.030704e-01
7.246250e+00,3.019297e-01,-1.581821e-01,1.026190e-01
7.247500e+00,3.008489e-01,-1.577634e-01,1.021651e-01
7.248750e+00,2.997682e-01,-1.573398e-01,1.017088e-01
7.250000e+00,2.986876e-01,-1.569112e-01,1.012501e-01
7.251250e+00,2.976072e-01,-1.564778e-01,1.007890e-01
7.252500e+00,2.965269e-01,-1.560395e-01,1.003256e-01
7.253750e+00,2.954467e-01,-1.555966e-01,9.985996e-02
7.255000e+00,2.943667e-01,-1.551490e-01,9.939211e-02
7.256250e+00,2.932868e-01,-1.546969e-01,9.892210e-02
7.257500e+00,2.922071e-01,-1.542402e-01,9.844998e-02
7.258750e+00,2.911275e-01,-1.537791e-01,9.797581e-02
7.260000e+00,2.900481e-01,-1.533135e-01,9.749963e-02
7.261250e+00,2.889689e-01,-1.528437e-01,9.702148e-02
7.262500e+00,2.878898e-01,-1.523695e-01,9.654142e-02
7.263750e+00,2.868109e-01,-1.518912e-01,9.605950e-02
7.265000e+00,2.857323e-01,-1.514088e-01,9.557575e-02
7.266250e+00,2.846537e-01,-1.509222e-01,9.509024e-02
7.267500e+00,2.835754e-01,-1.504317e-01,9.460300e-02
7.268750e+00,2.824973e-01,-1.499372e-01,9.411408e-02
7.270000e+00,2.814194e-01,-1.494388e-01,9.362353e-02
7.271250e+00,2.803418e-01,-1.489366e-01,9.313140e-02
7.272500e+00,2.792643e-01,-1.484307e-01,9.263772e-02
7.273750e+00,2.781871e-01,-1.479210e-01,9.214254e-02
7.275000e+00,2.771101e-01,-1.474077e-01,9.164592e-02
7.276250e+00,2.760334e-01,-1.468908e-01,9.114789e-02
7.277500e+00,2.749569e-01,-1.463704e-01,9.064849e-02
7.278750e+00,2.738806e-01,-1.458466e-01,9.014778e-02
7.280000e+00,2.728046e-01,-1.453193e-01,8.964579e-02
7.281250e+00,2.717289e-01,-1.447888e-01,8.914257e-02
7.282500e+00,2.706535e-01,-1.442549e-01,8.863816e-02
7.283750e+00,2.695783e-01,-1.437178e-01,8.813261e-02
7.285000e+00,2.685034e-01,-1.431776e-01,8.762595e-02
7.286250e+00,2.674289e-01,-1.426342e-01,8.711822e-02
7.287500e+00,2.663546e-01,-1.420879e-01,8.660948e-02
7.288750e+00,2.652806e-01,-1.415385e-01,8.609976e-02
7.290000e+00,2.642070e-01,-1.409862e-01,8.558909e-02
7.291250e+00,2.631336e-01,-1.404310e-01,8.507753e-02
7.292500e+00,2.620606e-01,-1.398730e-01,8.456512e-02
7.293750e+00,2.609880e-01,-1.393123e-01,8.405188e-02
7.295000e+00,2.599157e-01,-1.387489e-01,8.353787e-02
7.296250e+00,2.588437e-01,-1.381828e-01,8.302311e-02
7.297500e+00,2.577721e-01,-1.376141e-01,8.250766e-02
7.298750e+00,2.567008e-01,-1.370429e-01,8.199155e-02
7.300000e+00,2.556300e-01,-1.364692e-01,8.147481e-02
7.301250e+00,2.545595e-01,-1.358930e-01,8.095749e-02
7.302500e+00,2.534894e-01,-1.353145e-01,8.043962e-02
7.303750e+00,2.524197e-01,-1.347337e-01,7.992124e-02
7.305000e+00,2.513504e-01,-1.341507e-01,7.940238e-02
7.306250e+00,2.502815e-01,-1.335654e-01,7.888309e-02
7.307500e+00,2.492131e-01,-1.329779e-01,7.836340e-02
7.308750e+00,2.481450e-01,-1.323884e-01,7.784335e-02
7.310000e+00,2.470774e-01,-1.317967e-01,7.732296e-02
7.311250e+00,2.460102e-01,-1.312031e-01,7.680229e-02
7.312500e+00,2.449435e-01,-1.306076e-01,7.628135e-02
7.313750e+00,2.438772e-01,-1.300101e-01,7.576020e-02
7.315000e+00,2.428114e-01,-1.294108e-01,7.523885e-02
7.316250e+00,2.417461e-01,-1.288096e-01,7.471735e-02
7.317500e+00,2.406812e-01,-1.282068e-01,7.419572e-02
7.318750e+00,2.396169e-01,-1.276022e-01,7.367401e-02
7.320000e+00,2.385530e-01,-1.269960e-01,7.315225e-02
7.321250e+00,2.374896e-01,-1.263882e-01,7.263046e-02
7.322500e+00,2.364268e-01,-1.257788e-01,7.210868e-02
7.323750e+00,2.353644e-01,-1.251679e-01,7.158695e-02
7.325000e+00,2.343026e-01,-1.245556e-01,7.106529e-02
7.326250e+00,2.332413e-01,-1.239418e-01,7.054373e-02
7.327500e+00,2.321805e-01,-1.233267e-01,7.002232e-02
7.328750e+00,2.311203e-01,-1.227103e-01,6.950107e-02
7.330000e+00,2.300606e-01,-1.220926e-01,6.898002e-02
7.331250e+00,2.290015e-01,-1.214736e-01,6.845919e-02
7.332500e+00,2.279430e-01,-1.208535e-01,6.793863e-02
7.333750e+00,2.268850e-01,-1.202323e-01,6.741835e-02
7.335000e+00,2.258276e-01,-1.196100e-01,6.689839e-02
7.336250e+00,2.247708e-01,-1.189866e-01,6.637878e-02
7.337500e+00,2.237146e-01,-1.183622e-01,6.585955e-02
7.338750e+00,2.226591e-01,-1.177369e-01,6.534071e-02
7.340000e+00,2.216041e-01,-1.171107e-01,6.482231e-02
7.341250e+00,2.205497e-01,-1.164836e-01,6.430437e-02
7.342500e+00,2.194960e-01,-1.158556e-01,6.378691e-02
7.343750e+00,2.184429e-01,-1.152269e-01,6.326996e-02
7.345000e+00,2.173904e-01,-1.145975e-01,6.275356e-02
7.346250e+00,2.163386e-01,-1.139673e-01,6.223773e-02
7.347500e+00,2.152875e-01,-1.133365e-01,6.172248e-02
7.348750e+00,2.142370e-01,-1.127051e-01,6.120786e-02
7.350000e+00,2.131872e-01,-1.120730e-01,6.069388e-02
7.351250e+00,2.121380e-01,-1.114405e-01,6.018057e-02
7.352500e+00,2.110896e-01,-1.108075e-01,5.966795e-02
7.353750e+00,2.100418e-01,-1.101740e-01,5.915606e-02
7.355000e+00,2.089947e-01,-1.095401e-01,5.864490e-02
7.356250e+00,2.079484e-01,-1.089058e-01,5.813452e-02
7.357500e+00,2.069027e-01,-1.082711e-01,5.762493e-02
7.358750e+00,2.058578e-01,-1.076362e-01,5.711615e-02
7.360000e+00,2.048136e-01,-1.070010e-01,5.660821e-02
7.361250e+00,2.037701e-01,-1.063656e-01,5.610113e-02
7.362500e+00,2.027274e-01,-1.057300e-01,5.559494e-02
7.363750e+00,2.016854e-01,-1.050942e-01,5.508965e-02
7.365000e+00,2.006442e-01,-1.044584e-01,5.458529e-02
7.366250e+00,1.996037e-01,-1.038224e-01,5.408189e-02
7.367500e+00,1.985640e-01,-1.031864e-01,5.357945e-02
7.368750e+00,1.975250e-01,-1.025504e-01,5.307801e-02
7.370000e+00,1.964869e-01,-1.019144e-01,5.257758e-02
7.371250e+00,1.954495e-01,-1.012785e-01,5.207818e-02
7.372500e+00,1.944129e-01,-1.006427e-01,5.157984e-02
7.373750e+00,1.933772e-01,-1.000070e-01,5.108257e-02
7.375000e+00,1.923422e-01,-9.937150e-02,5.058640e-02
7.376250e+00,1.913080e-01,-9.873618e-02,5.009135e-02
7.377500e+00,1.902747e-01,-9.810109e-02,4.959742e-02
7.378750e+00,1.892422e-01,-9.746626e-02,4.910465e-02
7.380000e+00,1.882105e-01,-9.683173e-02,4.861305e-02
7.381250e+00,1.871796e-01,-9.619753e-02,4.812264e-02
7.382500e+00,1.861496e-01,-9.556369e-02,4.763344e-02
7.383750e+00,1.851204e-01,-9.493025e-02,4.714547e-02
7.385000e+00,1.840921e-01,-9.429722e-02,4.665873e-02
7.386250e+00,1.830647e-01,-9.366465e-02,4.617326e-02
7.387500e+00,1.820381e-01,-9.303256e-02,4.568907e-02
7.388750e+00,1.810124e-01,-9.240099e-02,4.520617e-02
7.390000e+00,1.799875e-01,-9.176996e-02,4.472459e-02
7.391250e+00,1.789636e-01,-9.113951e-02,4.424433e-02
7.392500e+00,1.779405e-01,-9.050965e-02,4.376542e-02
7.393750e+00,1.769184e-01,-8.988043e-02,4.328786e-02
7.395000e+00,1.758971e-01,-8.925187e-02,4.281169e-02
7.396250e+00,1.748768e-01,-8.862400e-02,4.233690e-02
7.397500e+00,1.738573e-01,-8.799685e-02,4.186352e-02
7.398750e+00,1.728388e-01,-8.737043e-02,4.139156e-02
7.400000e+00,1.718212e-01,-8.674479e-02,4.092103e-02
7.401250e+00,1.708045e-01,-8.611995e-02,4.045196e-02
7.402500e+00,1.697888e-01,-8.549593e-02,3.998435e-02
7.403750e+00,1.687740e-01,-8.487277e-02,3.951822e-02
7.405000e+00,1.677601e-01,-8.425048e-02,3.905358e-02
7.406250e+00,1.667472e-01,-8.362909e-02,3.859044e-02
7.407500e+00,1.657352e-01,-8.300863e-02,3.812883e-02
7.408750e+00,1.647242e-01,-8.238912e-02,3.766874e-02
7.410000e+00,1.637142e-01,-8.177059e-02,3.721020e-02
7.411250e+00,1.627051e-01,-8.115307e-02,3.675322e-02
7.412500e+00,1.616970e-01,-8.053656e-02,3.629780e-02
7.413750e+00,1.606899e-01,-7.992111e-02,3.584396e-02
7.415000e+00,1.596838e-01,-7.930674e-02,3.539172e-02
7.416250e+00,1.586786e-01,-7.869346e-02,3.494108e-02
7.417500e+00,1.576745e-01,-7.808130e-02,3.449206e-02
7.418750e+00,1.566713e-01,-7.747028e-02,3.404466e-02
7.420000e+00,1.556692e-01,-7.686043e-02,3.359890e-02
7.421250e+00,1.546680e-01,-7.625176e-02,3.315479e-02
7.422500e+00,1.536679e-01,-7.564431e-02,3.271234e-02
7.423750e+00,1.526688e-01,-7.503808e-02,3.227156e-02
7.425000e+00,1.516706e-01,-7.443311e-02,3.183245e-02
7.426250e+00,1.506736e-01,-7.382941e-02,3.139504e-02
7.427500e+00,1.496775e-01,-7.322700e-02,3.095932e-02
7.428750e+00,1.486825e-01,-7.262590e-02,3.052531e-02
7.430000e+00,1.476885e-01,-7.202614e-02,3.009302e-02
7.431250e+00,1.466955e-01,-7.142773e-02,2.966246e-02
7.432500e+00,1.457036e-01,-7.083070e-02,2.923363e-02
7.433750e+00,1.447128e-01,-7.023505e-02,2.880654e-02
7.435000e+00,1.437230e-01,-6.964082e-02,2.838120e-02
7.436250e+00,1.427342e-01,-6.904802e-02,2.795763e-02
7.437500e+00,1.417465e-01,-6.845666e-02,2.753582e-02
7.438750e+00,1.407599e-01,-6.786678e-02,2.711579e-02
7.440000e+00,1.397743e-01,-6.727837e-02,2.669754e-02
7.441250e+00,1.387898e-01,-6.669147e-02,2.628108e-02
7.442500e+00,1.378064e-01,-6.610609e-02,2.586643e-02
7.443750e+00,1.368240e-01,-6.552224e-02,2.545357e-02
7.445000e+00,1.358428e-01,-6.493995e-02,2.504253e-02
7.446250e+00,1.348626e-01,-6.435922e-02,2.463331e-02
7.447500e+00,1.338835e-01,-6.378008e-02,2.422591e-02
7.448750e+00,1.329055e-01,-6.320255e-02,2.382034e-02
7.450000e+00,1.319285e-01,-6.262663e-02,2.341661e-02
7.451250e+00,1.309527e-01,-6.205234e-02,2.301473e-02
7.452500e+00,1.299780e-01,-6.147971e-02,2.261469e-02
7.453750e+00,1.290044e-01,-6.090873e-02,2.221651e-02
7.455000e+00,1.280319e-01,-6.033944e-02,2.182019e-02
7.456250e+00,1.270604e-01,-5.977184e-02,2.142573e-02
7.457500e+00,1.260901e-01,-5.920594e-02,2.103315e-02
7.458750e+00,1.251210e-01,-5.864177e-02,2.064244e-02
7.460000e+00,1.241529e-01,-5.807933e-02,2.025361e-02
7.461250e+00,1.231859e-01,-5.751864e-02,1.986666e-02
7.462500e+00,1.222201e-01,-5.695971e-02,1.948161e-02
7.463750e+00,1.212554e-01,-5.640256e-02,1.909844e-02
7.465000e+00,1.202918e-01,-5.584719e-02,1.871718e-02
7.466250e+00,1.193294e-01,-5.529363e-02,1.833781e-02
7.467500e+00,1.183681e-01,-5.474188e-02,1.796035e-02
7.468750e+00,1.174079e-01,-5.419195e-02,1.758480e-02
7.470000e+00,1.164488e-01,-5.364386e-02,1.721116e-02
7.471250e+00,1.154909e-01,-5.309762e-02,1.683943e-02
7.472500e+00,1.145342e-01,-5.255323e-02,1.646962e-02
7.473750e+00,1.135785e-01,-5.201072e-02,1.610173e-02
7.475000e+00,1.126241e-01,-5.147010e-02,1.573577e-02
7.476250e+00,1.116707e-01,-5.093136e-02,1.537173e-02
7.477500e+00,1.107186e-01,-5.039453e-02,1.500963e-02
7.478750e+00,1.097675e-01,-4.985961e-02,1.464945e-02
7.480000e+00,1.088177e-01,-4.932662e-02,1.429121e-02
7.481250e+00,1.078689e-01,-4.879556e-02,1.393490e-02
7.482500e+00,1.069214e-01,-4.826644e-02,1.358053e-02
7.483750e+00,1.059750e-01,-4.773928e-02,1.322810e-02
7.485000e+00,1.050297e-01,-4.721408e-02,1.287761e-02
7.486250e+00,1.040857e-01,-4.669085e-02,1.252906e-02
7.487500e+00,1.031427e-01,-4.616960e-02,1.218245e-02
7.488750e+00,1.022010e-01,-4.565035e-02,1.183779e-02
7.490000e+00,1.012604e-01,-4.513308e-02,1.149508e-02
7.491250e+00,1.003210e-01,-4.461783e-02,1.115431e-02
7.492500e+00,9.938277e-02,-4.410459e-02,1.081549e-02
7.493750e+00,9.844570e-02,-4.359337e-02,1.047862e-02
7.495000e+00,9.750981e-02,-4.308418e-02,1.014370e-02
7.496250e+00,9.657509e-02,-4.257703e-02,9.810728e-03
7.497500e+00,9.564155e-02,-4.207192e-02,9.479705e-03
7.498750e+00,9.470919e-02,-4.156886e-02,9.150632e-03
7.500000e+00,9.377801e-02,-4.106787e-02,8.823509e-03
7.501250e+00,9.284800e-02,-4.056893e-02,8.498336e-03
7.502500e+00,9.191918e-02,-4.007207e-02,8.175113e-03
7.503750e+00,9.099155e-02,-3.957729e-02,7.853839e-03
7.505000e+00,9.006509e-02,-3.908459e-02,7.534514e-03
7.506250e+00,8.913982e-02,-3.859398e-02,7.217138e-03
7.507500e+00,8.821574e-02,-3.810547e-02,6.901710e-03
7.508750e+00,8.729285e-02,-3.761905e-02,6.588228e-03
7.510000e+00,8.637114e-02,-3.713475e-02,6.276693e-03
7.511250e+00,8.545062e-02,-3.665256e-02,5.967104e-03
7.512500e+00,8.453129e-02,-3.617248e-02,5.659458e-03
7.513750e+00,8.361315e-02,-3.569453e-02,5.353755e-03
7.515000e+00,8.269621e-02,-3.521870e-02,5.049995e-03
7.516250e+00,8.178045e-02,-3.474501e-02,4.748174e-03
7.517500e+00,8.086589e-02,-3.427345e-02,4.448293e-03
7.518750e+00,7.995252e-02,-3.380403e-02,4.150348e-03
7.520000e+00,7.904035e-02,-3.333676e-02,3.854339e-03
7.521250e+00,7.812937e-02,-3.287163e-02,3.560264e-03
7.522500e+00,7.721959e-02,-3.240866e-02,3.268120e-03
7.523750e+00,7.631101e-02,-3.194784e-02,2.977907e-03
7.525000e+00,7.540362e-02,-3.148918e-02,2.689621e-03
7.526250e+00,7.449743e-02,-3.103269e-02,2.403260e-03
7.527500e+00,7.359243e-02,-3.057836e-02,2.118823e-03
7.528750e+00,7.268864e-02,-3.012620e-02,1.836306e-03
7.530000e+00,7.178604e-02,-2.967621e-02,1.555708e-03
7.531250e+00,7.088464e-02,-2.922839e-02,1.277026e-03
7.532500e+00,6.998444e-02,-2.878275e-02,1.000256e-03
7.533750e+00,6.908545e-02,-2.833929e-02,7.253975e-04
7.535000e+00,6.818765e-02,-2.789801e-02,4.524463e-04
7.536250e+00,6.729105e-02,-2.745892e-02,1.813998e-04
7.537500e+00,6.639565e-02,-2.702201e-02,-8.774500e-05
7.538750e+00,6.550145e-02,-2.658728e-02,-3.549912e-04
7.540000e+00,6.460846e-02,-2.615475e-02,-6.203419e-04
7.541250e+00,6.371666e-02,-2.572441e-02,-8.838003e-04
7.542500e+00,6.282607e-02,-2.529626e-02,-1.145370e-03
7.543750e+00,6.193668e-02,-2.487030e-02,-1.405054e-03
7.545000e+00,6.104848e-02,-2.444653e-02,-1.662856e-03
7.546250e+00,6.016149e-02,-2.402496e-02,-1.918779e-03
7.547500e+00,5.927570e-02,-2.360559e-02,-2.172827e-03
7.548750e+00,5.839112e-02,-2.318842e-02,-2.425004e-03
7.550000e+00,5.750773e-02,-2.277344e-02,-2.675314e-03
7.551250e+00,5.662555e-02,-2.236066e-02,-2.923760e-03
7.552500e+00,5.574456e-02,-2.195008e-02,-3.170346e-03
7.553750e+00,5.486478e-02,-2.154169e-02,-3.415076e-03
7.555000e+00,5.398620e-02,-2.113551e-02,-3.657955e-03
7.556250e+00,5.310881e-02,-2.073152e-02,-3.898986e-03
7.557500e+00,5.223263e-02,-2.032974e-02,-4.138173e-03
7.558750e+00,5.135765e-02,-1.993015e-02,-4.375521e-03
7.560000e+00,5.048387e-02,-1.953276e-02,-4.611034e-03
7.561250e+00,4.961129e-02,-1.913757e-02,-4.844717e-03
7.562500e+00,4.873991e-02,-1.874457e-02,-5.076573e-03
7.563750e+00,4.786972e-02,-1.835377e-02,-5.306607e-03
7.565000e+00,4.700074e-02,-1.796517e-02,-5.534824e-03
7.566250e+00,4.613296e-02,-1.757876e-02,-5.761229e-03
7.567500e+00,4.526637e-02,-1.719454e-02,-5.985825e-03
7.568750e+00,4.440098e-02,-1.681252e-02,-6.208619e-03
7.570000e+00,4.353679e-02,-1.643269e-02,-6.429614e-03
7.571250e+00,4.267379e-02,-1.605505e-02,-6.648815e-03
7.572500e+00,4.181199e-02,-1.567960e-02,-6.866227e-03
7.573750e+00,4.095139e-02,-1.530633e-02,-7.081855e-03
7.575000e+00,4.009198e-02,-1.493525e-02,-7.295704e-03
7.576250e+00,3.923377e-02,-1.456636e-02,-7.507779e-03
7.577500e+00,3.837675e-02,-1.419964e-02,-7.718086e-03
7.578750e+00,3.752093e-02,-1.383511e-02,-7.926628e-03
7.580000e+00,3.666630e-02,-1.347275e-02,-8.133412e-03
7.581250e+00,3.581286e-02,-1.311257e-02,-8.338443e-03
7.582500e+00,3.496061e-02,-1.275456e-02,-8.541725e-03
7.583750e+00,3.410956e-02,-1.239873e-02,-8.743264e-03
7.585000e+00,3.325970e-02,-1.204506e-02,-8.943066e-03
7.586250e+00,3.241102e-02,-1.169356e-02,-9.141135e-03
7.587500e+00,3.156354e-02,-1.134423e-02,-9.337478e-03
7.588750e+00,3.071725e-02,-1.099705e-02,-9.532100e-03
7.590000e+00,2.987214e-02,-1.065203e-02,-9.725005e-03
7.591250e+00,2.902822e-02,-1.030917e-02,-9.916201e-03
7.592500e+00,2.818549e-02,-9.968467e-03,-1.010569e-02
7.593750e+00,2.734395e-02,-9.629910e-03,-1.029348e-02
7.595000e+00,2.650359e-02,-9.293499e-03,-1.047958e-02
7.596250e+00,2.566441e-02,-8.959232e-03,-1.066399e-02
7.597500e+00,2.482642e-02,-8.627106e-03,-1.084672e-02
7.598750e+00,2.398961e-02,-8.297117e-03,-1.102777e-02
7.600000e+00,2.315399e-02,-7.969262e-03,-1.120715e-02
7.601250e+00,2.231954e-02,-7.643538e-03,-1.138487e-02
7.602500e+00,2.148628e-02,-7.319940e-03,-1.156093e-02
7.603750e+00,2.065419e-02,-6.998466e-03,-1.173533e-02
7.605000e+00,1.982329e-02,-6.679112e-03,-1.190809e-02
7.606250e+00,1.899356e-02,-6.361874e-03,-1.207920e-02
7.607500e+00,1.816501e-02,-6.046748e-03,-1.224868e-02
7.608750e+00,1.733763e-02,-5.733731e-03,-1.241654e-02
7.610000e+00,1.651144e-02,-5.422818e-03,-1.258276e-02
7.611250e+00,1.568641e-02,-5.114006e-03,-1.274737e-02
7.612500e+00,1.486256e-02,-4.807290e-03,-1.291037e-02
7.613750e+00,1.403988e-02,-4.502667e-03,-1.307177e-02
7.615000e+00,1.321838e-02,-4.200132e-03,-1.323156e-02
7.616250e+00,1.239804e-02,-3.899681e-03,-1.338977e-02
7.617500e+00,1.157887e-02,-3.601310e-03,-1.354638e-02
7.618750e+00,1.076088e-02,-3.305014e-03,-1.370142e-02
7.620000e+00,9.944047e-03,-3.010790e-03,-1.385488e-02
7.621250e+00,9.128384e-03,-2.718632e-03,-1.400677e-02
7.622500e+00,8.313887e-03,-2.428536e-03,-1.415710e-02
7.623750e+00,7.500555e-03,-2.140498e-03,-1.430588e-02
7.625000e+00,6.688386e-03,-1.854513e-03,-1.445310e-02
7.626250e+00,5.877380e-03,-1.570576e-03,-1.459878e-02
7.627500e+00,5.067536e-03,-1.288682e-03,-1.474293e-02
7.628750e+00,4.258852e-03,-1.008828e-03,-1.488554e-02
7.630000e+00,3.451328e-03,-7.310069e-04,-1.502663e-02
7.631250e+00,2.644962e-03,-4.552154e-04,-1.516621e-02
7.632500e+00,1.839754e-03,-1.814481e-04,-1.530427e-02
7.633750e+00,1.035702e-03,9.029996e-05,-1.544082e-02
7.635000e+00,2.328051e-04,3.600337e-04,-1.557588e-02
7.636250e+00,-5.689374e-04,6.277582e-04,-1.570944e-02
7.637500e+00,-1.369527e-03,8.934785e-04,-1.584152e-02
7.638750e+00,-2.168964e-03,1.157200e-03,-1.597212e-02
7.640000e+00,-2.967251e-03,1.418927e-03,-1.610124e-02
7.641250e+00,-3.764388e-03,1.678666e-03,-1.622890e-02
7.642500e+00,-4.560376e-03,1.936421e-03,-1.635509e-02
7.643750e+00,-5.355217e-03,2.192199e-03,-1.647984e-02
7.645000e+00,-6.148912e-03,2.446003e-03,-1.660313e-02
7.646250e+00,-6.941461e-03,2.697840e-03,-1.672498e-02
7.647500e+00,-7.732867e-03,2.947715e-03,-1.684540e-02
7.648750e+00,-8.523129e-03,3.195633e-03,-1.696439e-02
7.650000e+00,-9.312250e-03,3.441600e-03,-1.708196e-02
7.651250e+00,-1.010023e-02,3.685621e-03,-1.719811e-02
7.652500e+00,-1.088707e-02,3.927702e-03,-1.731286e-02
7.653750e+00,-1.167277e-02,4.167849e-03,-1.742620e-02
7.655000e+00,-1.245734e-02,4.406067e-03,-1.753814e-02
7.656250e+00,-1.324077e-02,4.642361e-03,-1.764870e-02
7.657500e+00,-1.402306e-02,4.876737e-03,-1.775787e-02
7.658750e+00,-1.480423e-02,5.109201e-03,-1.786567e-02
7.660000e+00,-1.558426e-02,5.339759e-03,-1.797209e-02
7.661250e+00,-1.636315e-02,5.568417e-03,-1.807715e-02
7.662500e+00,-1.714092e-02,5.795179e-03,-1.818086e-02
7.663750e+00,-1.791756e-02,6.020052e-03,-1.828321e-02
7.665000e+00,-1.869307e-02,6.243042e-03,-1.838422e-02
7.666250e+00,-1.946746e-02,6.464155e-03,-1.848389e-02
7.667500e+00,-2.024072e-02,6.683395e-03,-1.858223e-02
7.668750e+00,-2.101286e-02,6.900770e-03,-1.867924e-02
7.670000e+00,-2.178387e-02,7.116286e-03,-1.877494e-02
7.671250e+00,-2.255377e-02,7.329947e-03,-1.886932e-02
7.672500e+00,-2.332254e-02,7.541760e-03,-1.896240e-02
7.673750e+00,-2.409020e-02,7.751731e-03,-1.905418e-02
7.675000e+00,-2.485673e-02,7.959865e-03,-1.914467e-02
7.676250e+00,-2.562215e-02,8.166170e-03,-1.923387e-02
7.677500e+00,-2.638646e-02,8.370651e-03,-1.932178e-02
7.678750e+00,-2.714965e-02,8.573313e-03,-1.940843e-02
7.680000e+00,-2.791173e-02,8.774163e-03,-1.949381e-02
7.681250e+00,-2.867270e-02,8.973207e-03,-1.957793e-02
7.682500e+00,-2.943256e-02,9.170451e-03,-1.966079e-02
7.683750e+00,-3.019131e-02,9.365902e-03,-1.974240e-02
7.685000e+00,-3.094895e-02,9.559564e-03,-1.982278e-02
7.686250e+00,-3.170549e-02,9.751445e-03,-1.990192e-02
7.687500e+00,-3.246092e-02,9.941550e-03,-1.997982e-02
7.688750e+00,-3.321524e-02,1.012988e-02,-2.005651e-02
7.690000e+00,-3.396847e-02,1.031646e-02,-2.013198e-02
7.691250e+00,-3.472059e-02,1.050127e-02,-2.020624e-02
7.692500e+00,-3.547161e-02,1.068434e-02,-2.027930e-02
7.693750e+00,-3.622154e-02,1.086565e-02,-2.035115e-02
7.695000e+00,-3.697037e-02,1.104523e-02,-2.042182e-02
7.696250e+00,-3.771810e-02,1.122308e-02,-2.049130e-02
7.697500e+00,-3.846474e-02,1.139920e-02,-2.055961e-02
7.698750e+00,-3.921028e-02,1.157360e-02,-2.062674e-02
7.700000e+00,-3.995473e-02,1.174629e-02,-2.069270e-02
7.701250e+00,-4.069809e-02,1.191727e-02,-2.075751e-02
7.702500e+00,-4.144036e-02,1.208654e-02,-2.082116e-02
7.703750e+00,-4.218154e-02,1.225412e-02,-2.088366e-02
7.705000e+00,-4.292164e-02,1.242002e-02,-2.094502e-02
7.706250e+00,-4.366065e-02,1.258422e-02,-2.100525e-02
7.707500e+00,-4.439857e-02,1.274676e-02,-2.106434e-02
7.708750e+00,-4.513542e-02,1.290762e-02,-2.112232e-02
7.710000e+00,-4.587118e-02,1.306681e-02,-2.117917e-02
7.711250e+00,-4.660586e-02,1.322435e-02,-2.123492e-02
7.712500e+00,-4.733946e-02,1.338024e-02,-2.128956e-02
7.713750e+00,-4.807198e-02,1.353448e-02,-2.134310e-02
7.715000e+00,-4.880343e-02,1.368708e-02,-2.139555e-02
7.716250e+00,-4.953380e-02,1.383804e-02,-2.144691e-02
7.717500e+00,-5.026309e-02,1.398738e-02,-2.149719e-02
7.718750e+00,-5.099132e-02,1.413510e-02,-2.154640e-02
7.720000e+00,-5.171847e-02,1.428121e-02,-2.159454e-02
7.721250e+00,-5.244455e-02,1.442570e-02,-2.164161e-02
7.722500e+00,-5.316957e-02,1.456859e-02,-2.168763e-02
7.723750e+00,-5.389351e-02,1.470989e-02,-2.173260e-02
7.725000e+00,-5.461639e-02,1.484959e-02,-2.177652e-02
7.726250e+00,-5.533821e-02,1.498772e-02,-2.181940e-02
7.727500e+00,-5.605896e-02,1.512426e-02,-2.186125e-02
7.728750e+00,-5.677865e-02,1.525923e-02,-2.190207e-02
7.730000e+00,-5.749728e-02,1.539264e-02,-2.194187e-02
7.731250e+00,-5.821485e-02,1.552448e-02,-2.198065e-02
7.732500e+00,-5.893136e-02,1.565478e-02,-2.201842e-02
7.733750e+00,-5.964682e-02,1.578352e-02,-2.205519e-02
7.735000e+00,-6.036122e-02,1.591073e-02,-2.209096e-02
7.736250e+00,-6.107456e-02,1.603640e-02,-2.212574e-02
7.737500e+00,-6.178686e-02,1.616054e-02,-2.215953e-02
7.738750e+00,-6.249810e-02,1.628316e-02,-2.219233e-02
7.740000e+00,-6.320829e-02,1.640426e-02,-2.222416e-02
7.741250e+00,-6.391743e-02,1.652385e-02,-2.225502e-02
7.742500e+00,-6.462552e-02,1.664194e-02,-2.228492e-02
7.743750e+00,-6.533257e-02,1.675853e-02,-2.231385e-02
7.745000e+00,-6.603857e-02,1.687362e-02,-2.234183e-02
7.746250e+00,-6.674353e-02,1.698723e-02,-2.236887e-02
7.747500e+00,-6.744745e-02,1.709936e-02,-2.239496e-02
7.748750e+00,-6.815032e-02,1.721001e-02,-2.242011e-02
7.750000e+00,-6.885216e-02,1.731920e-02,-2.244433e-02
7.751250e+00,-6.955296e-02,1.742692e-02,-2.246763e-02
7.752500e+00,-7.025272e-02,1.753319e-02,-2.249000e-02
7.753750e+00,-7.095145e-02,1.763800e-02,-2.251146e-02
7.755000e+00,-7.164914e-02,1.774137e-02,-2.253200e-02
7.756250e+00,-7.234579e-02,1.784330e-02,-2.255165e-02
7.757500e+00,-7.304142e-02,1.794380e-02,-2.257039e-02
7.758750e+00,-7.373602e-02,1.804287e-02,-2.258824e-02
7.760000e+00,-7.442959e-02,1.814052e-02,-2.260520e-02
7.761250e+00,-7.512213e-02,1.823676e-02,-2.262127e-02
7.762500e+00,-7.581364e-02,1.833158e-02,-2.263647e-02
7.763750e+00,-7.650413e-02,1.842500e-02,-2.265079e-02
7.765000e+00,-7.719359e-02,1.851703e-02,-2.266425e-02
7.766250e+00,-7.788204e-02,1.860766e-02,-2.267684e-02
7.767500e+00,-7.856946e-02,1.869690e-02,-2.268857e-02
7.768750e+00,-7.925586e-02,1.878477e-02,-2.269945e-02
7.770000e+00,-7.994125e-02,1.887126e-02,-2.270948e-02
7.771250e+00,-8.062561e-02,1.895638e-02,-2.271867e-02
7.772500e+00,-8.130897e-02,1.904013e-02,-2.272702e-02
7.773750e+00,-8.199130e-02,1.912253e-02,-2.273454e-02
7.775000e+00,-8.267263e-02,1.920358e-02,-2.274123e-02
7.776250e+00,-8.335294e-02,1.928328e-02,-2.274710e-02
7.777500e+00,-8.403225e-02,1.936164e-02,-2.275215e-02
7.778750e+00,-8.471054e-02,1.943866e-02,-2.275639e-02
7.780000e+00,-8.538783e-02,1.951435e-02,-2.275982e-02
7.781250e+00,-8.606411e-02,1.958872e-02,-2.276244e-02
7.782500e+00,-8.673939e-02,1.966177e-02,-2.276427e-02
7.783750e+00,-8.741367e-02,1.973351e-02,-2.276530e-02
7.785000e+00,-8.808694e-02,1.980394e-02,-2.276555e-02
7.786250e+00,-8.875921e-02,1.987306e-02,-2.276501e-02
7.787500e+00,-8.943048e-02,1.994089e-02,-2.276369e-02
7.788750e+00,-9.010076e-02,2.000743e-02,-2.276159e-02
7.790000e+00,-9.077004e-02,2.007268e-02,-2.275872e-02
7.791250e+00,-9.143832e-02,2.013666e-02,-2.275509e-02
7.792500e+00,-9.210561e-02,2.019935e-02,-2.275070e-02
7.793750e+00,-9.277191e-02,2.026078e-02,-2.274555e-02
7.795000e+00,-9.343722e-02,2.032094e-02,-2.273965e-02
7.796250e+00,-9.410153e-02,2.037984e-02,-2.273300e-02
7.797500e+00,-9.476486e-02,2.043749e-02,-2.272561e-02
7.798750e+00,-9.542721e-02,2.049389e-02,-2.271748e-02
7.800000e+00,-9.608856e-02,2.054904e-02,-2.270861e-02
7.801250e+00,-9.674894e-02,2.060296e-02,-2.269902e-02
7.802500e+00,-9.740833e-02,2.065565e-02,-2.268870e-02
7.803750e+00,-9.806674e-02,2.070710e-02,-2.267766e-02
7.805000e+00,-9.872417e-02,2.075733e-02,-2.266591e-02
7.806250e+00,-9.938062e-02,2.080635e-02,-2.265344e-02
7.807500e+00,-1.000361e-01,2.085415e-02,-2.264026e-02
7.808750e+00,-1.006906e-01,2.090075e-02,-2.262638e-02
7.810000e+00,-1.013441e-01,2.094614e-02,-2.261180e-02
7.811250e+00,-1.019967e-01,2.099033e-02,-2.259653e-02
7.812500e+00,-1.026483e-01,2.103333e-02,-2.258056e-02
7.813750e+00,-1.032989e-01,2.107515e-02,-2.256391e-02
7.815000e+00,-1.039485e-01,2.111578e-02,-2.254657e-02
7.816250e+00,-1.045972e-01,2.115523e-02,-2.252856e-02
7.817500e+00,-1.052449e-01,2.119351e-02,-2.250987e-02
7.818750e+00,-1.058916e-01,2.123062e-02,-2.249051e-02
7.820000e+00,-1.065374e-01,2.126657e-02,-2.247048e-02
7.821250e+00,-1.071822e-01,2.130136e-02,-2.244979e-02
7.822500e+00,-1.078261e-01,2.133499e-02,-2.242844e-02
7.823750e+00,-1.084690e-01,2.136748e-02,-2.240644e-02
7.825000e+00,-1.091109e-01,2.139882e-02,-2.238379e-02
7.826250e+00,-1.097519e-01,2.142903e-02,-2.236049e-02
7.827500e+00,-1.103920e-01,2.145809e-02,-2.233655e-02
7.828750e+00,-1.110311e-01,2.148603e-02,-2.231196e-02
7.830000e+00,-1.116692e-01,2.151284e-02,-2.228675e-02
7.831250e+00,-1.123064e-01,2.153854e-02,-2.226090e-02
7.832500e+00,-1.129426e-01,2.156311e-02,-2.223442e-02
7.833750e+00,-1.135779e-01,2.158657e-02,-2.220732e-02
7.835000e+00,-1.142122e-01,2.160893e-02,-2.217960e-02
7.836250e+00,-1.148456e-01,2.163018e-02,-2.215126e-02
7.837500e+00,-1.154781e-01,2.165034e-02,-2.212230e-02
7.838750e+00,-1.161096e-01,2.166940e-02,-2.209274e-02
7.840000e+00,-1.167402e-01,2.168737e-02,-2.206258e-02
7.841250e+00,-1.173698e-01,2.170425e-02,-2.203181e-02
7.842500e+00,-1.179985e-01,2.172006e-02,-2.200044e-02
7.843750e+00,-1.186263e-01,2.173479e-02,-2.196847e-02
7.845000e+00,-1.192531e-01,2.174844e-02,-2.193592e-02
7.846250e+00,-1.198790e-01,2.176103e-02,-2.190277e-02
7.847500e+00,-1.205039e-01,2.177255e-02,-2.186905e-02
7.848750e+00,-1.211280e-01,2.178302e-02,-2.183474e-02
7.850000e+00,-1.217511e-01,2.179243e-02,-2.179985e-02
7.851250e+00,-1.223733e-01,2.180079e-02,-2.176438e-02
7.852500e+00,-1.229945e-01,2.180810e-02,-2.172835e-02
7.853750e+00,-1.236149e-01,2.181437e-02,-2.169175e-02
7.855000e+00,-1.242343e-01,2.181960e-02,-2.165458e-02
7.856250e+00,-1.248528e-01,2.182380e-02,-2.161685e-02
7.857500e+00,-1.254703e-01,2.182697e-02,-2.157856e-02
7.858750e+00,-1.260870e-01,2.182911e-02,-2.153972e-02
7.860000e+00,-1.267027e-01,2.183022e-02,-2.150032e-02
7.861250e+00,-1.273176e-01,2.183032e-02,-2.146038e-02
7.862500e+00,-1.279315e-01,2.182941e-02,-2.141989e-02
7.863750e+00,-1.285445e-01,2.182748e-02,-2.137886e-02
7.865000e+00,-1.291566e-01,2.182454e-02,-2.133729e-02
7.866250e+00,-1.297678e-01,2.182061e-02,-2.129518e-02
7.867500e+00,-1.303780e-01,2.181567e-02,-2.125254e-02
7.868750e+00,-1.309874e-01,2.180974e-02,-2.120936e-02
7.870000e+00,-1.315959e-01,2.180282e-02,-2.116566e-02
7.871250e+00,-1.322035e-01,2.179491e-02,-2.112144e-02
7.872500e+00,-1.328101e-01,2.178601e-02,-2.107670e-02
7.873750e+00,-1.334159e-01,2.177614e-02,-2.103143e-02
7.875000e+00,-1.340208e-01,2.176529e-02,-2.098565e-02
7.876250e+00,-1.346248e-01,2.175346e-02,-2.093936e-02
7.877500e+00,-1.352279e-01,2.174067e-02,-2.089256e-02
7.878750e+00,-1.358300e-01,2.172691e-02,-2.084525e-02
7.880000e+00,-1.364314e-01,2.171219e-02,-2.079743e-02
7.881250e+00,-1.370318e-01,2.169650e-02,-2.074911e-02
7.882500e+00,-1.376313e-01,2.167987e-02,-2.070030e-02
7.883750e+00,-1.382299e-01,2.166228e-02,-2.065099e-02
7.885000e+00,-1.388277e-01,2.164374e-02,-2.060118e-02
7.886250e+00,-1.394246e-01,2.162426e-02,-2.055089e-02
7.887500e+00,-1.400206e-01,2.160384e-02,-2.050010e-02
7.888750e+00,-1.406157e-01,2.158247e-02,-2.044883e-02
7.890000e+00,-1.412099e-01,2.156018e-02,-2.039708e-02
7.891250e+00,-1.418033e-01,2.153695e-02,-2.034484e-02
7.892500e+00,-1.423958e-01,2.151279e-02,-2.029213e-02
7.893750e+00,-1.429874e-01,2.148771e-02,-2.023894e-02
7.895000e+00,-1.435782e-01,2.146171e-02,-2.018528e-02
7.896250e+00,-1.441680e-01,2.143478e-02,-2.013115e-02
7.897500e+00,-1.447571e-01,2.140694e-02,-2.007655e-02
7.898750e+00,-1.453452e-01,2.137819e-02,-2.002149e-02
7.900000e+00,-1.459325e-01,2.134854e-02,-1.996596e-02
7.901250e+00,-1.465189e-01,2.131797e-02,-1.990997e-02
7.902500e+00,-1.471045e-01,2.128650e-02,-1.985352e-02
7.903750e+00,-1.476892e-01,2.125413e-02,-1.979662e-02
7.905000e+00,-1.482730e-01,2.122087e-02,-1.973926e-02
7.906250e+00,-1.488560e-01,2.118671e-02,-1.968146e-02
7.907500e+00,-1.494382e-01,2.115166e-02,-1.962320e-02
7.908750e+00,-1.500194e-01,2.111572e-02,-1.956449e-02
7.910000e+00,-1.505999e-01,2.107890e-02,-1.950534e-02
7.911250e+00,-1.511795e-01,2.104119e-02,-1.944575e-02
7.912500e+00,-1.517582e-01,2.100261e-02,-1.938572e-02
7.913750e+00,-1.523361e-01,2.096314e-02,-1.932525e-02
7.915000e+00,-1.529132e-01,2.092281e-02,-1.926434e-02
7.916250e+00,-1.534894e-01,2.088160e-02,-1.920300e-02
7.917500e+00,-1.540648e-01,2.083953e-02,-1.914123e-02
7.918750e+00,-1.546393e-01,2.079659e-02,-1.907903e-02
7.920000e+00,-1.552130e-01,2.075279e-02,-1.901640e-02
7.921250e+00,-1.557859e-01,2.070813e-02,-1.895334e-02
7.922500e+00,-1.563579e-01,2.066261e-02,-1.888986e-02
7.923750e+00,-1.569291e-01,2.061623e-02,-1.882596e-02
7.925000e+00,-1.574995e-01,2.056900e-02,-1.876164e-02
7.926250e+00,-1.580691e-01,2.052093e-02,-1.869690e-02
7.927500e+00,-1.586378e-01,2.047201e-02,-1.863175e-02
7.928750e+00,-1.592057e-01,2.042224e-02,-1.856618e-02
7.930000e+00,-1.597728e-01,2.037163e-02,-1.850020e-02
7.931250e+00,-1.603391e-01,2.032018e-02,-1.843381e-02
7.932500e+00,-1.609045e-01,2.026789e-02,-1.836701e-02
7.933750e+00,-1.614692e-01,2.021477e-02,-1.829980e-02
7.935000e+00,-1.620330e-01,2.016082e-02,-1.823219e-02
7.936250e+00,-1.625960e-01,2.010604e-02,-1.816418e-02
7.937500e+00,-1.631582e-01,2.005043e-02,-1.809577e-02
7.938750e+00,-1.637196e-01,1.999399e-02,-1.802695e-02
7.940000e+00,-1.642802e-01,1.993673e-02,-1.795774e-02
7.941250e+00,-1.648400e-01,1.987866e-02,-1.788814e-02
7.942500e+00,-1.653990e-01,1.981976e-02,-1.781813e-02
7.943750e+00,-1.659572e-01,1.976005e-02,-1.774774e-02
7.945000e+00,-1.665146e-01,1.969952e-02,-1.767696e-02
7.946250e+00,-1.670712e-01,1.963818e-02,-1.760578e-02
7.947500e+00,-1.676270e-01,1.957604e-02,-1.753422e-02
7.948750e+00,-1.681820e-01,1.951308e-02,-1.746228e-02
7.950000e+00,-1.687362e-01,1.944932e-02,-1.738994e-02
7.951250e+00,-1.692897e-01,1.938476e-02,-1.731723e-02
7.952500e+00,-1.698423e-01,1.931940e-02,-1.724413e-02
7.953750e+00,-1.703942e-01,1.925323e-02,-1.717066e-02
7.955000e+00,-1.709453e-01,1.918628e-02,-1.709680e-02
7.956250e+00,-1.714956e-01,1.911852e-02,-1.702257e-02
7.957500e+00,-1.720451e-01,1.904997e-02,-1.694797e-02
7.958750e+00,-1.725939e-01,1.898064e-02,-1.687299e-02
7.960000e+00,-1.731419e-01,1.891051e-02,-1.679764e-02
7.961250e+00,-1.736891e-01,1.883960e-02,-1.672191e-02
7.962500e+00,-1.742355e-01,1.876790e-02,-1.664582e-02
7.963750e+00,-1.747812e-01,1.869541e-02,-1.656936e-02
7.965000e+00,-1.753261e-01,1.862215e-02,-1.649253e-02
7.966250e+00,-1.758703e-01,1.854811e-02,-1.641534e-02
7.967500e+00,-1.764137e-01,1.847329e-02,-1.633778e-02
7.968750e+00,-1.769563e-01,1.839769e-02,-1.625986e-02
7.970000e+00,-1.774982e-01,1.832132e-02,-1.618158e-02
7.971250e+00,-1.780393e-01,1.824417e-02,-1.610294e-02
7.972500e+00,-1.785797e-01,1.816626e-02,-1.602394e-02
7.973750e+00,-1.791194e-01,1.808758e-02,-1.594458e-02
7.975000e+00,-1.796582e-01,1.800812e-02,-1.586486e-02
7.976250e+00,-1.801964e-01,1.792791e-02,-1.578479e-02
7.977500e+00,-1.807338e-01,1.784693e-02,-1.570437e-02
7.978750e+00,-1.812704e-01,1.776518e-02,-1.562359e-02
7.980000e+00,-1.818064e-01,1.768268e-02,-1.554246e-02
7.981250e+00,-1.823415e-01,1.759941e-02,-1.546098e-02
7.982500e+00,-1.828760e-01,1.751539e-02,-1.537915e-02
7.983750e+00,-1.834097e-01,1.743061e-02,-1.529698e-02
7.985000e+00,-1.839427e-01,1.734508e-02,-1.521445e-02
7.986250e+00,-1.844750e-01,1.725879e-02,-1.513158e-02
7.987500e+00,-1.850065e-01,1.717176e-02,-1.504837e-02
7.988750e+00,-1.855374e-01,1.708397e-02,-1.496481e-02
7.990000e+00,-1.860675e-01,1.699543e-02,-1.488091e-02
7.991250e+00,-1.865969e-01,1.690615e-02,-1.479667e-02
7.992500e+00,-1.871255e-01,1.681612e-02,-1.471208e-02
7.993750e+00,-1.876535e-01,1.672534e-02,-1.462716e-02
7.995000e+00,-1.881807e-01,1.663382e-02,-1.454189e-02
7.996250e+00,-1.887073e-01,1.654156e-02,-1.445629e-02
7.997500e+00,-1.892331e-01,1.644856e-02,-1.437036e-02
7.998750e+00,-1.897583e-01,1.635482e-02,-1.428409e-02
8.000000e+00,-1.902827e-01,1.626034e-02,-1.419748e-02

